Quench dynamics in higher-dimensional Holstein models: Insights from Truncated Wigner Approaches

Charge-density wave phases in quantum materials stem from the complex interplay of electronic and lattice degrees of freedom. Nowadays, various time-resolved spectroscopy techniques allow to actively manipulate such phases and monitor their dynamics in real time. Modeling such nonequilibrium dynamics theoretically is a great challenge and exact methods can usually only treat a small number of atoms and finitely many phonons. We approach the melting of charge-density waves in a Holstein model after a sudden switch-on of the electronic hopping from two perspectives: We prove that in the non-interacting and in the strong-coupling limit, the CDW order parameter on high-dimensional hypercubic lattices obeys a factorization relation for long times, such that its dynamics can be reduced to the one-dimensional case. Secondly, we present numerical results from semiclassical techniques based on the Truncated Wigner Approximation for two spatial dimensions. A comparison with exact data obtained for a Holstein chain shows that a semiclassical treatment of both the electrons and phonons is required in order to correctly describe the phononic dynamics. This is confirmed, in addition, for a quench in the electron-phonon coupling strength.

==> Figure4/ftwa_gaussian_data_L13_alpha0.0_thop1.0_omega2.0_gamma1.0_tfin10.0_rep20000.txt <==
# time | O_CDW (1D) | N_ph/N_el (1D)
0.000000000000000000e+00 1.000000000000000000e+00 2.520031224947184012e-01
1.000000000000000021e-02 9.996107482087132068e-01 2.519723251057555680e-01
2.000000000000000042e-02 9.984207902498100085e-01 2.519407964828190294e-01
2.999999999999999889e-02 9.964318052215225263e-01 2.519087665309441837e-01
4.000000000000000083e-02 9.936466145121339855e-01 2.518766225977035478e-01
5.000000000000000278e-02 9.900691765189658655e-01 2.518449080022152065e-01
5.999999999999999778e-02 9.857045793509592313e-01 2.518143198118733550e-01
7.000000000000000666e-02 9.805590310231352413e-01 2.517857063152432739e-01
8.000000000000000167e-02 9.746398464260437322e-01 2.517600650816845254e-01
8.999999999999999667e-02 9.679554363352501634e-01 2.517385364278158510e-01
1.000000000000000056e-01 9.605152904193953178e-01 2.517224000011072382e-01
1.100000000000000006e-01 9.523299583271391811e-01 2.517130707569096848e-01
1.199999999999999956e-01 9.434110293647169909e-01 2.517120939021851300e-01
1.300000000000000044e-01 9.337711106801864780e-01 2.517211389576293201e-01
1.400000000000000133e-01 9.234238038663072912e-01 2.517419930889128188e-01
1.499999999999999944e-01 9.123836798954104710e-01 2.517765538559395555e-01
1.600000000000000033e-01 9.006662523057035186e-01 2.518268215261316167e-01
1.700000000000000122e-01 8.882879485699320954e-01 2.518948910939574071e-01
1.799999999999999933e-01 8.752660795937440286e-01 2.519829441443744433e-01
1.900000000000000022e-01 8.616188073212649456e-01 2.520932406871636555e-01
2.000000000000000111e-01 8.473651105323715127e-01 2.522281110261927473e-01
2.099999999999999922e-01 8.325247490587623922e-01 2.523899476001183473e-01
2.200000000000000011e-01 8.171182270341481590e-01 2.525811965082500055e-01
2.300000000000000100e-01 8.011667555313769506e-01 2.528043482833813305e-01
2.399999999999999911e-01 7.846922147196856434e-01 2.530619277460339211e-01
2.500000000000000000e-01 7.677171157790271261e-01 2.533564833310414932e-01
2.600000000000000089e-01 7.502645609678714189e-01 2.536905767517946830e-01
2.700000000000000178e-01 7.323582020971627360e-01 2.540667733535685313e-01
2.800000000000000266e-01 7.140221979887652060e-01 2.544876329379928692e-01
2.899999999999999800e-01 6.952811716025070199e-01 2.549557004266445603e-01
2.999999999999999889e-01 6.761601669009388305e-01 2.554734963205259057e-01
3.099999999999999978e-01 6.566846055295548767e-01 2.560435070517105838e-01
3.200000000000000067e-01 6.368802432806751623e-01 2.566681754380208402e-01
3.300000000000000155e-01 6.167731261996513004e-01 2.573498912614803902e-01
3.400000000000000244e-01 5.963895466418559499e-01 2.580909820411318445e-01
3.500000000000000333e-01 5.757559992563563434e-01 2.588937040956924562e-01
3.599999999999999867e-01 5.548991370495138797e-01 2.597602338820056977e-01
3.699999999999999956e-01 5.338457275134221858e-01 2.606926597630230824e-01
3.800000000000000044e-01 5.126226090081096309e-01 2.616929741319043434e-01
3.900000000000000133e-01 4.912566474684921247e-01 2.627630659556813297e-01
4.000000000000000222e-01 4.697746935043949357e-01 2.639047136978364683e-01
4.100000000000000311e-01 4.482035399617702587e-01 2.651195786363383378e-01
4.199999999999999845e-01 4.265698802917797239e-01 2.664091984775346922e-01
4.299999999999999933e-01 4.049002675732389922e-01 2.677749814053851929e-01
4.400000000000000022e-01 3.832210742467186404e-01 2.692182005776668219e-01
4.500000000000000111e-01 3.615584526017310840e-01 2.707399890077515914e-01
4.600000000000000200e-01 3.399382962013672849e-01 2.723413350997335725e-01
4.700000000000000289e-01 3.183862022347783149e-01 2.740230785820271797e-01
4.799999999999999822e-01 2.969274345318700381e-01 2.757859071491043923e-01
4.899999999999999911e-01 2.755868880218484418e-01 2.776303535061768746e-01
5.000000000000000000e-01 2.543890541158121410e-01 2.795567930811383439e-01
5.100000000000000089e-01 2.333579869438134891e-01 2.815654421908592719e-01
5.200000000000000178e-01 2.125172709335493293e-01 2.836563567193139401e-01
5.300000000000000266e-01 1.918899895814575596e-01 2.858294313315263291e-01
5.400000000000000355e-01 1.714986953796856228e-01 2.880843991445819485e-01
5.500000000000000444e-01 1.513653809468904765e-01 2.904208319905669522e-01
5.600000000000000533e-01 1.315114515558588881e-01 2.928381410923124872e-01
5.700000000000000622e-01 1.119576987083483327e-01 2.953355784178673393e-01
5.799999999999999600e-01 9.272427517716426426e-02 2.979122383971934962e-01
5.899999999999999689e-01 7.383067117363369125e-02 3.005670601567096978e-01
5.999999999999999778e-01 5.529569194409902216e-02 3.032988301561879707e-01
6.099999999999999867e-01 3.713743654120495868e-02 3.061061853288725154e-01
6.199999999999999956e-01 1.937327802737337512e-02 3.089876165240832973e-01
6.300000000000000044e-01 2.019844778385062375e-03 3.119414725692773449e-01
6.400000000000000133e-01 -1.490699680212372556e-02 3.149659645323472090e-01
6.500000000000000222e-01 -3.139215831111901583e-02 3.180591703239579737e-01
6.600000000000000311e-01 -4.742134409268488476e-02 3.212190398159092131e-01
6.700000000000000400e-01 -6.298106470644576627e-02 3.244434001554588609e-01
6.800000000000000488e-01 -7.805864918171907807e-02 3.277299612780174010e-01
6.900000000000000577e-01 -9.264225590744103178e-02 3.310763218523698481e-01
7.000000000000000666e-01 -1.067208825892112661e-01 3.344799755715494594e-01
7.099999999999999645e-01 -1.202843746604013858e-01 3.379383174904568854e-01
7.199999999999999734e-01 -1.333234325927264985e-01 3.414486506238592067e-01
7.299999999999999822e-01 -1.458296181135562142e-01 3.450081928156996103e-01
7.399999999999999911e-01 -1.577953592318537268e-01 3.486140837490471767e-01
7.500000000000000000e-01 -1.692139539423590522e-01 3.522633919887951937e-01
7.600000000000000089e-01 -1.800795729318404315e-01 3.559531222630338831e-01
7.700000000000000178e-01 -1.903872610471085414e-01 3.596802228291199888e-01
7.800000000000000266e-01 -2.001329376813605343e-01 3.634415929021371228e-01
7.900000000000000355e-01 -2.093133959069302108e-01 3.672340900682338760e-01
8.000000000000000444e-01 -2.179263007124003504e-01 3.710545378308785502e-01
8.100000000000000533e-01 -2.259701859719346617e-01 3.748997331979087577e-01
8.200000000000000622e-01 -2.334444503840635843e-01 3.787664543039827580e-01
8.300000000000000711e-01 -2.403493523665290732e-01 3.826514678296636940e-01
8.399999999999999689e-01 -2.466860037208820911e-01 3.865515365846434737e-01
8.499999999999999778e-01 -2.524563622102842797e-01 3.904634269326192064e-01
8.599999999999999867e-01 -2.576632230642592059e-01 3.943839161855040021e-01
8.699999999999999956e-01 -2.623102096100672909e-01 3.983097998939469364e-01
8.800000000000000044e-01 -2.664017625362424257e-01 4.022378989063467025e-01
8.900000000000000133e-01 -2.699431282848714919e-01 4.061650665144591055e-01
9.000000000000000222e-01 -2.729403463439275535e-01 4.100881953909760735e-01
9.100000000000000311e-01 -2.754002354656790996e-01 4.140042242594765831e-01
9.200000000000000400e-01 -2.773303788094075295e-01 4.179101445619630706e-01
9.300000000000000488e-01 -2.787391079644320757e-01 4.218030068180607661e-01
9.400000000000000577e-01 -2.796354860701190104e-01 4.256799267762087502e-01
9.500000000000000666e-01 -2.800292898234688632e-01 4.295380913974303216e-01
9.599999999999999645e-01 -2.799309902661071825e-01 4.333747645517987412e-01
9.699999999999999734e-01 -2.793517328085062812e-01 4.371872924352988576e-01
9.799999999999999822e-01 -2.783033161389033561e-01 4.409731088084936634e-01
9.899999999999999911e-01 -2.767981702065592242e-01 4.447297399403422058e-01
1.000000000000000000e+00 -2.748493331028960540e-01 4.484548091511242340e-01
1.010000000000000009e+00 -2.724704271194679506e-01 4.521460411226904674e-01
1.020000000000000018e+00 -2.696756337166414941e-01 4.558012658540917528e-01
1.030000000000000027e+00 -2.664796675980619090e-01 4.594184223058450645e-01
1.040000000000000036e+00 -2.628977497539444208e-01 4.629955615236418520e-01
1.050000000000000044e+00 -2.589455798640778461e-01 4.665308495955214352e-01
1.060000000000000053e+00 -2.546393078294932333e-01 4.700225702306389253e-01
1.070000000000000062e+00 -2.499955043848450797e-01 4.734691267740921972e-01
1.080000000000000071e+00 -2.450311311094266198e-01 4.768690440593683633e-01
1.090000000000000080e+00 -2.397635095078870515e-01 4.802209696218198154e-01
1.100000000000000089e+00 -2.342102894572909155e-01 4.835236746620893977e-01
1.110000000000000098e+00 -2.283894172483798002e-01 4.867760546298484647e-01
1.120000000000000107e+00 -2.223191027926826047e-01 4.899771292044123316e-01
1.130000000000000115e+00 -2.160177864798078218e-01 4.931260419952289697e-01
1.140000000000000124e+00 -2.095041055643455941e-01 4.962220597605033756e-01
1.150000000000000133e+00 -2.027968599558941099e-01 4.992645712908352351e-01
1.159999999999999920e+00 -1.959149777463577990e-01 5.022530858687366262e-01
1.169999999999999929e+00 -1.888774806989279575e-01 5.051872312814822408e-01
1.179999999999999938e+00 -1.817034494441229775e-01 5.080667514063154089e-01
1.189999999999999947e+00 -1.744119885229116207e-01 5.108915035717768172e-01
1.199999999999999956e+00 -1.670221912159324251e-01 5.136614554120814136e-01
1.209999999999999964e+00 -1.595531046601035563e-01 5.163766813632618691e-01
1.219999999999999973e+00 -1.520236950556985989e-01 5.190373587275414202e-01
1.229999999999999982e+00 -1.444528128941229006e-01 5.216437635905144532e-01
1.239999999999999991e+00 -1.368591586229443158e-01 5.241962663661240418e-01
1.250000000000000000e+00 -1.292612487149078226e-01 5.266953270591737679e-01
1.260000000000000009e+00 -1.216773819427564435e-01 5.291414901181350494e-01
1.270000000000000018e+00 -1.141256063777569135e-01 5.315353792572004021e-01
1.280000000000000027e+00 -1.066236870513205953e-01 5.338776919882037841e-01
1.290000000000000036e+00 -9.918907415407270112e-02 5.361691937731000168e-01
1.300000000000000044e+00 -9.183887210271203527e-02 5.384107122223443787e-01
1.310000000000000053e+00 -8.458980939350491113e-02 5.406031311489780666e-01
1.320000000000000062e+00 -7.745820939752716405e-02 5.427473844452811447e-01
1.330000000000000071e+00 -7.045996215489071235e-02 5.448444498423995475e-01
1.340000000000000080e+00 -6.361049722444513110e-02 5.468953427893397112e-01
1.350000000000000089e+00 -5.692475771387706801e-02 5.489011100989841241e-01
1.360000000000000098e+00 -5.041717552534424884e-02 5.508628236377688392e-01
1.370000000000000107e+00 -4.410164793049367593e-02 5.527815742022875733e-01
1.380000000000000115e+00 -3.799151537759060115e-02 5.546584652254636927e-01
1.390000000000000124e+00 -3.209954074480442232e-02 5.564946067336018487e-01
1.400000000000000133e+00 -2.643788989514158153e-02 5.582911094581671785e-01
1.409999999999999920e+00 -2.101811374467396631e-02 5.600490789789051016e-01
1.419999999999999929e+00 -1.585113191623013784e-02 5.617696100419878880e-01
1.429999999999999938e+00 -1.094721794131101912e-02 5.634537811891030534e-01
1.439999999999999947e+00 -6.315986029071167344e-03 5.651026495659877691e-01
1.449999999999999956e+00 -1.966379436331054057e-03 5.667172458448040961e-01
1.459999999999999964e+00 2.093339643839833061e-03 5.682985695322739783e-01
1.469999999999999973e+00 5.855598393330839306e-03 5.698475844795118928e-01
1.479999999999999982e+00 9.313520126238206132e-03 5.713652147450550833e-01
1.489999999999999991e+00 1.246092950064080739e-02 5.728523408259041938e-01
1.500000000000000000e+00 1.529235599241409414e-02 5.743097960775893629e-01
1.510000000000000009e+00 1.780303572226482611e-02 5.757383636325411613e-01
1.520000000000000018e+00 1.998891169841582327e-02 5.771387734376383083e-01
1.530000000000000027e+00 2.184663249984128419e-02 5.785116998436957703e-01
1.540000000000000036e+00 2.337354939030621484e-02 5.798577595438066945e-01
1.550000000000000044e+00 2.456771190412913516e-02 5.811775098105725901e-01
1.560000000000000053e+00 2.542786177968228700e-02 5.824714471133728422e-01
1.570000000000000062e+00 2.595342559638678590e-02 5.837400061793477368e-01
1.580000000000000071e+00 2.614450601544908784e-02 5.849835592588062960e-01
1.590000000000000080e+00 2.600187145146817813e-02 5.862024158338638991e-01
1.600000000000000089e+00 2.552694458891933624e-02 5.873968227470425241e-01
1.610000000000000098e+00 2.472178957632933938e-02 5.885669646149790379e-01
1.620000000000000107e+00 2.358909807036778036e-02 5.897129646657202073e-01
1.630000000000000115e+00 2.213217392234487213e-02 5.908348857084709804e-01
1.640000000000000124e+00 2.035491698933284896e-02 5.919327317007067046e-01
1.650000000000000133e+00 1.826180595558446473e-02 5.930064495449676176e-01
1.660000000000000142e+00 1.585787988498598214e-02 5.940559310449032848e-01
1.669999999999999929e+00 1.314871917034174387e-02 5.950810152762268102e-01
1.679999999999999938e+00 1.014042559226384886e-02 5.960814910692194823e-01
1.689999999999999947e+00 6.839601470605287219e-03 5.970570998982792643e-01
1.699999999999999956e+00 3.253328309070555816e-03 5.980075389421003473e-01
1.709999999999999964e+00 -6.108552069234995940e-04 5.989324643657442104e-01
1.719999999999999973e+00 -4.744975676556693715e-03 5.998314948865312024e-01
1.729999999999999982e+00 -9.140648151694316312e-03 6.007042153551421793e-01
1.739999999999999991e+00 -1.378909958561396441e-02 6.015501805192901008e-01
1.750000000000000000e+00 -1.868119248949569669e-02 6.023689190994130360e-01
1.760000000000000009e+00 -2.380744901928347201e-02 6.031599376386411748e-01
1.770000000000000018e+00 -2.915807520186353141e-02 6.039227246216255507e-01
1.780000000000000027e+00 -3.472298534929108005e-02 6.046567548024168737e-01
1.790000000000000036e+00 -4.049182644040505430e-02 6.053614933060610381e-01
1.800000000000000044e+00 -4.645400250722166863e-02 6.060363999406169766e-01
1.810000000000000053e+00 -5.259869904754730513e-02 6.066809335222065336e-01
1.820000000000000062e+00 -5.891490718215592476e-02 6.072945561998067676e-01
1.830000000000000071e+00 -6.539144780554938252e-02 6.078767375160610831e-01
1.840000000000000080e+00 -7.201699539942889305e-02 6.084269585635563304e-01
1.850000000000000089e+00 -7.878010166839560791e-02 6.089447162254816304e-01
1.860000000000000098e+00 -8.566921883133553350e-02 6.094295271451669604e-01
1.870000000000000107e+00 -9.267272248971071547e-02 6.098809315444287948e-01
1.880000000000000115e+00 -9.977893402655152455e-02 6.102984971582007256e-01
1.890000000000000124e+00 -1.069761426481948136e-01 6.106818228278523275e-01
1.900000000000000133e+00 -1.142526269644629638e-01 6.110305420360225837e-01
1.910000000000000142e+00 -1.215966760139814973e-01 6.113443262128398503e-01
1.919999999999999929e+00 -1.289966098023458407e-01 6.116228878422333981e-01
1.929999999999999938e+00 -1.364407990757068312e-01 6.118659835549410397e-01
1.939999999999999947e+00 -1.439176846365473328e-01 6.120734169214907539e-01
1.949999999999999956e+00 -1.514157959280606758e-01 6.122450410628242912e-01
1.959999999999999964e+00 -1.589237691212648518e-01 6.123807610310761929e-01
1.969999999999999973e+00 -1.664303644448441866e-01 6.124805358599313410e-01
1.979999999999999982e+00 -1.739244828070652671e-01 6.125443805948270759e-01
1.989999999999999991e+00 -1.813951816961722752e-01 6.125723679943864131e-01
2.000000000000000000e+00 -1.888316904224409953e-01 6.125646300852155557e-01
2.010000000000000231e+00 -1.962234247133278764e-01 6.125213593844056614e-01
2.020000000000000018e+00 -2.035600004384601203e-01 6.124428099431421524e-01
2.030000000000000249e+00 -2.108312467570091775e-01 6.123292980300730770e-01
2.040000000000000036e+00 -2.180272185317908562e-01 6.121812026961631625e-01
2.049999999999999822e+00 -2.251382077706626239e-01 6.119989662041083189e-01
2.060000000000000053e+00 -2.321547546125437289e-01 6.117830940296945519e-01
2.069999999999999840e+00 -2.390676575400361159e-01 6.115341547230738195e-01
2.080000000000000071e+00 -2.458679828184391347e-01 6.112527794875904918e-01
2.089999999999999858e+00 -2.525470733232879073e-01 6.109396616858514539e-01
2.100000000000000089e+00 -2.590965565207437593e-01 6.105955559780255060e-01
2.109999999999999876e+00 -2.655083519598577246e-01 6.102212772376505168e-01
2.120000000000000107e+00 -2.717746777798873414e-01 6.098176993680062274e-01
2.129999999999999893e+00 -2.778880569236331088e-01 6.093857537660369861e-01
2.140000000000000124e+00 -2.838413225103034176e-01 6.089264276696028100e-01
2.149999999999999911e+00 -2.896276225731875265e-01 6.084407623983558722e-01
2.160000000000000142e+00 -2.952404240917416156e-01 6.079298514785101970e-01
2.169999999999999929e+00 -3.006735166253217684e-01 6.073948382990596029e-01
2.180000000000000160e+00 -3.059210151768153030e-01 6.068369138304504640e-01
2.189999999999999947e+00 -3.109773625780837825e-01 6.062573141612691563e-01
2.200000000000000178e+00 -3.158373314153672395e-01 6.056573177762925031e-01
2.209999999999999964e+00 -3.204960251939970028e-01 6.050382428766106768e-01
2.220000000000000195e+00 -3.249488791156007750e-01 6.044014444784503448e-01
2.229999999999999982e+00 -3.291916603366291105e-01 6.037483114016177765e-01
2.240000000000000213e+00 -3.332204676880910488e-01 6.030802633408209878e-01
2.250000000000000000e+00 -3.370317310898769403e-01 6.023987476395037399e-01
2.260000000000000231e+00 -3.406222103930238165e-01 6.017052360144540257e-01
2.270000000000000018e+00 -3.439889938699829952e-01 6.010012211155216777e-01
2.280000000000000249e+00 -3.471294961661093859e-01 6.002882133488453009e-01
2.290000000000000036e+00 -3.500414560057084068e-01 5.995677374804405657e-01
2.300000000000000266e+00 -3.527229334451583154e-01 5.988413291512506564e-01
2.310000000000000053e+00 -3.551723067722105109e-01 5.981105315277410739e-01
2.319999999999999840e+00 -3.573882691226261676e-01 5.973768917744038953e-01
2.330000000000000071e+00 -3.593698247577295501e-01 5.966419576941911496e-01
2.339999999999999858e+00 -3.611162849552644882e-01 5.959072742720162852e-01
2.350000000000000089e+00 -3.626272637367932705e-01 5.951743802641771275e-01
2.359999999999999876e+00 -3.639026732552451127e-01 5.944448047873757135e-01
2.370000000000000107e+00 -3.649427189280425310e-01 5.937200641273960855e-01
2.379999999999999893e+00 -3.657478942798623733e-01 5.930016584298042348e-01
2.390000000000000124e+00 -3.663189755131053271e-01 5.922910685979577705e-01
2.399999999999999911e+00 -3.666570159893054459e-01 5.915897532034860573e-01
2.410000000000000142e+00 -3.667633404313257461e-01 5.908991453819852913e-01
2.419999999999999929e+00 -3.666395388718313164e-01 5.902206499530030515e-01
2.430000000000000160e+00 -3.662874604609951401e-01 5.895556406195673338e-01
2.439999999999999947e+00 -3.657092071737312877e-01 5.889054571368749214e-01
2.450000000000000178e+00 -3.649071272325399851e-01 5.882714027625927100e-01
2.459999999999999964e+00 -3.638838083852191096e-01 5.876547418119066890e-01
2.470000000000000195e+00 -3.626420709308087464e-01 5.870566973990084536e-01
2.479999999999999982e+00 -3.611849607882761659e-01 5.864784490297231256e-01
2.490000000000000213e+00 -3.595157423307173694e-01 5.859211306157537935e-01
2.500000000000000000e+00 -3.576378911275837069e-01 5.853858285390679539e-01
2.510000000000000231e+00 -3.555550865266215443e-01 5.848735796766847406e-01
2.520000000000000018e+00 -3.532712041588890739e-01 5.843853697608178965e-01
2.530000000000000249e+00 -3.507903082020941699e-01 5.839221319487494233e-01
2.540000000000000036e+00 -3.481166437213734643e-01 5.834847453947009654e-01
2.550000000000000266e+00 -3.452546287695144600e-01 5.830740340571032299e-01
2.560000000000000053e+00 -3.422088465122525291e-01 5.826907655736807135e-01
2.569999999999999840e+00 -3.389840371773964467e-01 5.823356503732227685e-01
2.580000000000000071e+00 -3.355850899350179550e-01 5.820093409287513397e-01
2.589999999999999858e+00 -3.320170348597777932e-01 5.817124310589045777e-01
2.600000000000000089e+00 -3.282850344827001887e-01 5.814454555226006294e-01
2.609999999999999876e+00 -3.243943756392004274e-01 5.812088895882122630e-01
2.620000000000000107e+00 -3.203504611195587271e-01 5.810031490021752010e-01
2.629999999999999893e+00 -3.161588011437077017e-01 5.808285898973846173e-01
2.640000000000000124e+00 -3.118250049574501914e-01 5.806855089382068069e-01
2.649999999999999911e+00 -3.073547724696807371e-01 5.805741436236987463e-01
2.660000000000000142e+00 -3.027538857180862575e-01 5.804946725518584927e-01
2.669999999999999929e+00 -2.980282003742010244e-01 5.804472160880237430e-01
2.680000000000000160e+00 -2.931836371883697612e-01 5.804318370305083796e-01
2.689999999999999947e+00 -2.882261733607240362e-01 5.804485412715162385e-01
2.700000000000000178e+00 -2.831618340140444889e-01 5.804972787837999748e-01
2.709999999999999964e+00 -2.779966837776592370e-01 5.805779446703375202e-01
2.720000000000000195e+00 -2.727368183039907135e-01 5.806903803752725413e-01
2.729999999999999982e+00 -2.673883559126176146e-01 5.808343748461891609e-01
2.740000000000000213e+00 -2.619574290269437999e-01 5.810096659996447643e-01
2.750000000000000000e+00 -2.564501757897449941e-01 5.812159422436271594e-01
2.760000000000000231e+00 -2.508727318432329434e-01 5.814528439032848883e-01
2.770000000000000018e+00 -2.452312220753757044e-01 5.817199648882601659e-01
2.780000000000000249e+00 -2.395317524693376665e-01 5.820168543196412303e-01
2.790000000000000036e+00 -2.337804020063343202e-01 5.823430184341589211e-01
2.800000000000000266e+00 -2.279832147766959194e-01 5.826979223440895694e-01
2.810000000000000053e+00 -2.221461921450068322e-01 5.830809920386536005e-01
2.819999999999999840e+00 -2.162752849281021905e-01 5.834916163239888265e-01
2.830000000000000071e+00 -2.103763858236590567e-01 5.839291488338491654e-01
2.839999999999999858e+00 -2.044553220120373938e-01 5.843929102080517302e-01
2.850000000000000089e+00 -1.985178479460650569e-01 5.848821899647971279e-01
2.859999999999999876e+00 -1.925696381367486276e-01 5.853962486449912905e-01
2.870000000000000107e+00 -1.866162801608922950e-01 5.859343199677436997e-01
2.879999999999999893e+00 -1.806632680167229721e-01 5.864956128533100888e-01
2.890000000000000124e+00 -1.747159954659299463e-01 5.870793137083240021e-01
2.899999999999999911e+00 -1.687797496953371557e-01 5.876845884634730455e-01
2.910000000000000142e+00 -1.628597052153210045e-01 5.883105847021719015e-01
2.919999999999999929e+00 -1.569609179841729707e-01 5.889564338263876264e-01
2.930000000000000160e+00 -1.510883197153521096e-01 5.896212531370179644e-01
2.939999999999999947e+00 -1.452467123952391470e-01 5.903041478135626630e-01
2.950000000000000178e+00 -1.394407631808091130e-01 5.910042128703261177e-01
2.959999999999999964e+00 -1.336749995533952629e-01 5.917205352340045854e-01
2.970000000000000195e+00 -1.279538046315727706e-01 5.924521956451636040e-01
2.979999999999999982e+00 -1.222814128365529579e-01 5.931982705901702735e-01
2.990000000000000213e+00 -1.166619058365754857e-01 5.939578341066200640e-01
3.000000000000000000e+00 -1.110992087844503012e-01 5.947299596433690549e-01
3.010000000000000231e+00 -1.055970868803200319e-01 5.955137217709204345e-01
3.020000000000000018e+00 -1.001591421101696161e-01 5.963081978946419559e-01
3.030000000000000249e+00 -9.478881055204640971e-02 5.971124698113361440e-01
3.040000000000000036e+00 -8.948935979696022447e-02 5.979256252450678710e-01
3.050000000000000266e+00 -8.426388675393869931e-02 5.987467593269867328e-01
3.060000000000000053e+00 -7.911531580520235474e-02 5.995749758797578322e-01
3.070000000000000284e+00 -7.404639725102964143e-02 6.004093888555057656e-01
3.080000000000000071e+00 -6.905970612631019689e-02 6.012491236567952813e-01
3.089999999999999858e+00 -6.415764123145682729e-02 6.020933183227563656e-01
3.100000000000000089e+00 -5.934242463888349944e-02 6.029411245681193243e-01
3.109999999999999876e+00 -5.461610153493994674e-02 6.037917088598969695e-01
3.120000000000000107e+00 -4.998054023837595478e-02 6.046442533377669459e-01
3.129999999999999893e+00 -4.543743264297814277e-02 6.054979566221388998e-01
3.140000000000000124e+00 -4.098829505189448968e-02 6.063520346593533894e-01
3.149999999999999911e+00 -3.663446916381671303e-02 6.072057214065519348e-01
3.160000000000000142e+00 -3.237712364147284777e-02 6.080582695551500771e-01
3.169999999999999929e+00 -2.821725566945524830e-02 6.089089511277867572e-01
3.180000000000000160e+00 -2.415569306866196045e-02 6.097570579379399947e-01
3.189999999999999947e+00 -2.019309665512078467e-02 6.106019020891886306e-01
3.200000000000000178e+00 -1.632996285531605404e-02 6.114428162716925019e-01
3.209999999999999964e+00 -1.256662660129057030e-02 6.122791540784539022e-01
3.220000000000000195e+00 -8.903264628632242758e-03 6.131102902600510385e-01
3.229999999999999982e+00 -5.339898818565086414e-03 6.139356207622718165e-01
3.240000000000000213e+00 -1.876399897659910112e-03 6.147545628926913697e-01
3.250000000000000000e+00 1.487508515596712043e-03 6.155665554123236349e-01
3.260000000000000231e+00 4.752245623306876159e-03 6.163710585759049065e-01
3.270000000000000018e+00 7.918369158698637320e-03 6.171675540173947594e-01
3.280000000000000249e+00 1.098657062825444085e-02 6.179555446192502854e-01
3.290000000000000036e+00 1.395767046077298068e-02 6.187345543780018442e-01
3.300000000000000266e+00 1.683261308644573573e-02 6.195041280995582378e-01
3.310000000000000053e+00 1.961246160204478325e-02 6.202638311911595759e-01
3.320000000000000284e+00 2.229839246512297854e-02 6.210132493846268753e-01
3.330000000000000071e+00 2.489168999943934882e-02 6.217519884345604764e-01
3.339999999999999858e+00 2.739374072161794224e-02 6.224796737996181051e-01
3.350000000000000089e+00 2.980602756309928478e-02 6.231959501403911972e-01
3.359999999999999876e+00 3.213012398315601842e-02 6.239004808994350615e-01
3.370000000000000107e+00 3.436768815133989241e-02 6.245929477419650544e-01
3.379999999999999893e+00 3.652045693013995092e-02 6.252730502113329480e-01
3.390000000000000124e+00 3.859023969328375520e-02 6.259405052667867952e-01
3.399999999999999911e+00 4.057891228447593063e-02 6.265950466606320379e-01
3.410000000000000142e+00 4.248841089810470595e-02 6.272364244104289277e-01
3.419999999999999929e+00 4.432072594246547204e-02 6.278644041553940180e-01
3.430000000000000160e+00 4.607789589360385824e-02 6.284787667018588708e-01
3.439999999999999947e+00 4.776200113149244725e-02 6.290793072993975388e-01
3.450000000000000178e+00 4.937515787629742636e-02 6.296658351248074492e-01
3.459999999999999964e+00 5.091951218476752777e-02 6.302381726850915244e-01
3.470000000000000195e+00 5.239723406647026072e-02 6.307961551957735891e-01
3.479999999999999982e+00 5.381051139728820071e-02 6.313396299853649696e-01
3.490000000000000213e+00 5.516154412080564312e-02 6.318684559258351818e-01
3.500000000000000000e+00 5.645253858929737828e-02 6.323825028476446342e-01
3.510000000000000231e+00 5.768570200068037085e-02 6.328816508092182103e-01
3.520000000000000018e+00 5.886323679256186964e-02 6.333657896283151345e-01
3.530000000000000249e+00 5.998733531655855294e-02 6.338348183204621789e-01
3.540000000000000036e+00 6.106017464782420578e-02 6.342886445031783449e-01
3.550000000000000266e+00 6.208391151477680309e-02 6.347271840421959688e-01
3.560000000000000053e+00 6.306067750767598012e-02 6.351503604031277783e-01
3.570000000000000284e+00 6.399257425971022206e-02 6.355581042412311588e-01
3.580000000000000071e+00 6.488166890838144296e-02 6.359503529148232692e-01
3.589999999999999858e+00 6.572998964964547886e-02 6.363270501276725444e-01
3.600000000000000089e+00 6.653952165445262135e-02 6.366881455033729376e-01
3.609999999999999876e+00 6.731220315662776732e-02 6.370335943034947102e-01
3.620000000000000107e+00 6.804992171440676918e-02 6.373633571327393943e-01
3.629999999999999893e+00 6.875451068676539934e-02 6.376773996330660221e-01
3.640000000000000124e+00 6.942774578337633506e-02 6.379756924179408317e-01
3.649999999999999911e+00 7.007134200310669025e-02 6.382582107596080911e-01
3.660000000000000142e+00 7.068695084734787082e-02 6.385249345661879739e-01
3.669999999999999929e+00 7.127615767677465686e-02 6.387758483359102790e-01
3.680000000000000160e+00 7.184047916228937514e-02 6.390109410595498085e-01
3.689999999999999947e+00 7.238136113148414819e-02 6.392302062866178636e-01
3.700000000000000178e+00 7.290017664621387117e-02 6.394336421937153458e-01
3.709999999999999964e+00 7.339822442910090561e-02 6.396212515393775444e-01
3.720000000000000195e+00 7.387672716730740718e-02 6.397930420299122733e-01
3.729999999999999982e+00 7.433683027354630324e-02 6.399490265898452046e-01
3.740000000000000213e+00 7.477960084809343044e-02 6.400892234744156584e-01
3.750000000000000000e+00 7.520602672948394074e-02 6.402136566494516234e-01
3.760000000000000231e+00 7.561701608605071734e-02 6.403223560366712031e-01
3.770000000000000018e+00 7.601339694751495235e-02 6.404153578800418911e-01
3.780000000000000249e+00 7.639591693298611319e-02 6.404927051829525375e-01
3.790000000000000036e+00 7.676524323162671470e-02 6.405544481582540195e-01
3.800000000000000266e+00 7.712196287784550686e-02 6.406006446431266044e-01
3.810000000000000053e+00 7.746658319216186139e-02 6.406313606418144735e-01
3.820000000000000284e+00 7.779953214862347921e-02 6.406466709214423405e-01
3.830000000000000071e+00 7.812115923994640554e-02 6.406466595450215351e-01
3.839999999999999858e+00 7.843173639070571967e-02 6.406314204193880313e-01
3.850000000000000089e+00 7.873145901879440023e-02 6.406010576732513728e-01
3.859999999999999876e+00 7.902044724799554831e-02 6.405556862386224681e-01
3.870000000000000107e+00 7.929874728571047193e-02 6.404954325085240319e-01
3.879999999999999893e+00 7.956633291591706791e-02 6.404204349382623951e-01
3.890000000000000124e+00 7.982310707635846547e-02 6.403308446608876325e-01
3.899999999999999911e+00 8.006890367160485189e-02 6.402268259225430969e-01
3.910000000000000142e+00 8.030348943992203503e-02 6.401085567160106349e-01
3.919999999999999929e+00 8.052656587440167046e-02 6.399762292819969334e-01
3.930000000000000160e+00 8.073777140903665162e-02 6.398300504564804481e-01
3.939999999999999947e+00 8.093668353492806944e-02 6.396702421796706117e-01
3.950000000000000178e+00 8.112282093951886375e-02 6.394970421327206278e-01
3.959999999999999964e+00 8.129564580212796099e-02 6.393107039981428263e-01
3.970000000000000195e+00 8.145456631739279862e-02 6.391114978415542991e-01
3.979999999999999982e+00 8.159893901680187467e-02 6.388997104626418233e-01
3.990000000000000213e+00 8.172807130398340725e-02 6.386756457071901538e-01
4.000000000000000000e+00 8.184122404047915189e-02 6.384396246123131835e-01
4.009999999999999787e+00 8.193761407344031522e-02 6.381919856278873704e-01
4.020000000000000462e+00 8.201641695330355586e-02 6.379330847377415736e-01
4.030000000000000249e+00 8.207676960853459158e-02 6.376632955669185865e-01
4.040000000000000036e+00 8.211777302374374810e-02 6.373830092975164563e-01
4.049999999999999822e+00 8.213849500949782501e-02 6.370926346138590102e-01
4.060000000000000497e+00 8.213797284888366135e-02 6.367925977131339010e-01
4.070000000000000284e+00 8.211521611693907430e-02 6.364833420293044552e-01
4.080000000000000071e+00 8.206920956280698565e-02 6.361653278734769046e-01
4.089999999999999858e+00 8.199891577954517008e-02 6.358390322402199812e-01
4.099999999999999645e+00 8.190327814171002863e-02 6.355049484872802301e-01
4.110000000000000320e+00 8.178122352233771486e-02 6.351635858797417544e-01
4.120000000000000107e+00 8.163166523465686941e-02 6.348154690339959938e-01
4.129999999999999893e+00 8.145350579784045586e-02 6.344611371916778486e-01
4.139999999999999680e+00 8.124563971162766796e-02 6.341011436593696482e-01
4.150000000000000355e+00 8.100695636424058710e-02 6.337360550848825103e-01
4.160000000000000142e+00 8.073634290335102159e-02 6.333664506316392107e-01
4.169999999999999929e+00 8.043268701844245860e-02 6.329929212197312749e-01
4.179999999999999716e+00 8.009487973380240156e-02 6.326160686377725328e-01
4.190000000000000391e+00 7.972181817857795783e-02 6.322365045867309741e-01
4.200000000000000178e+00 7.931240842382848710e-02 6.318548495941173071e-01
4.209999999999999964e+00 7.886556817184665891e-02 6.314717319467555434e-01
4.219999999999999751e+00 7.838022952565454338e-02 6.310877866343309606e-01
4.230000000000000426e+00 7.785534178462696908e-02 6.307036540614584519e-01
4.240000000000000213e+00 7.728987409190968272e-02 6.303199788327472630e-01
4.250000000000000000e+00 7.668281817153277391e-02 6.299374087054306903e-01
4.259999999999999787e+00 7.603319088749740939e-02 6.295565932373847762e-01
4.270000000000000462e+00 7.534003679133051412e-02 6.291781825224698199e-01
4.280000000000000249e+00 7.460243068346693318e-02 6.288028258091221678e-01
4.290000000000000036e+00 7.381947999230041579e-02 6.284311701994416133e-01
4.299999999999999822e+00 7.299032739659573610e-02 6.280638593106782075e-01
4.310000000000000497e+00 7.211415321332696748e-02 6.277015318938786725e-01
4.320000000000000284e+00 7.119017766930917090e-02 6.273448204113003523e-01
4.330000000000000071e+00 7.021766304782051105e-02 6.269943496782730552e-01
4.339999999999999858e+00 6.919591601964079908e-02 6.266507356202092316e-01
4.350000000000000533e+00 6.812428959510734294e-02 6.263145839522995528e-01
4.360000000000000320e+00 6.700218512516842306e-02 6.259864887848238801e-01
4.370000000000000107e+00 6.582905439456186725e-02 6.256670314072318995e-01
4.379999999999999893e+00 6.460440133533361384e-02 6.253567789008377398e-01
4.389999999999999680e+00 6.332778381295128822e-02 6.250562828904359103e-01
4.400000000000000355e+00 6.199881512826312807e-02 6.247660783597884793e-01
4.410000000000000142e+00 6.061716561759813993e-02 6.244866825278083677e-01
4.419999999999999929e+00 5.918256405843950324e-02 6.242185937417644714e-01
4.429999999999999716e+00 5.769479898026080855e-02 6.239622903101444962e-01
4.440000000000000391e+00 5.615371968666633268e-02 6.237182295902746754e-01
4.450000000000000178e+00 5.455923734926525909e-02 6.234868469469837526e-01
4.459999999999999964e+00 5.291132591700195564e-02 6.232685548760364957e-01
4.469999999999999751e+00 5.121002284439824664e-02 6.230637421344384919e-01
4.480000000000000426e+00 4.945542982610613009e-02 6.228727728793621576e-01
4.490000000000000213e+00 4.764771327020814878e-02 6.226959860388342483e-01
4.500000000000000000e+00 4.578710460468146670e-02 6.225336945511511511e-01
4.509999999999999787e+00 4.387390050770367117e-02 6.223861847193448149e-01
4.520000000000000462e+00 4.190846299157971466e-02 6.222537158092138476e-01
4.530000000000000249e+00 3.989121932400373910e-02 6.221365195529545700e-01
4.540000000000000036e+00 3.782266180630164398e-02 6.220347997745711011e-01
4.549999999999999822e+00 3.570334744040429970e-02 6.219487320798808838e-01
4.560000000000000497e+00 3.353389744621079055e-02 6.218784634923072430e-01
4.570000000000000284e+00 3.131499659342320413e-02 6.218241123556323968e-01
4.580000000000000071e+00 2.904739252575280761e-02 6.217857681780074586e-01
4.589999999999999858e+00 2.673189491111913063e-02 6.217634915939733720e-01
4.600000000000000533e+00 2.436937430912174476e-02 6.217573143314917283e-01
4.610000000000000320e+00 2.196076101919596305e-02 6.217672394170411510e-01
4.620000000000000107e+00 1.950704378386106108e-02 6.217932413796058988e-01
4.629999999999999893e+00 1.700926844875642538e-02 6.218352664411703756e-01
4.639999999999999680e+00 1.446853637101744305e-02 6.218932327677477723e-01
4.650000000000000355e+00 1.188600286090640834e-02 6.219670308193121500e-01
4.660000000000000142e+00 9.262875514489130394e-03 6.220565237639460454e-01
4.669999999999999929e+00 6.600412320821961824e-03 6.221615480675196652e-01
4.679999999999999716e+00 3.899919798504486446e-03 6.222819139639704789e-01
4.690000000000000391e+00 1.162750869619894045e-03 6.224174060994986935e-01
4.700000000000000178e+00 -1.609697193549882279e-03 6.225677842660269912e-01
4.709999999999999964e+00 -4.415984956687037284e-03 6.227327840578412710e-01
4.719999999999999751e+00 -7.254633082342994317e-03 6.229121176697173246e-01
4.730000000000000426e+00 -1.012412455304602908e-02 6.231054747288725659e-01
4.740000000000000213e+00 -1.302290692592679953e-02 6.233125231024985169e-01
4.750000000000000000e+00 -1.594939495960803755e-02 6.235329099097222105e-01
4.759999999999999787e+00 -1.890197311951886602e-02 6.237662624384482379e-01
4.770000000000000462e+00 -2.187899792816401859e-02 6.240121891963482659e-01
4.780000000000000249e+00 -2.487880048657857210e-02 6.242702809187115065e-01
4.790000000000000036e+00 -2.789968900921676112e-02 6.245401116112551110e-01
4.799999999999999822e+00 -3.093995137749608326e-02 6.248212397034051957e-01
4.810000000000000497e+00 -3.399785772920289190e-02 6.251132091072614250e-01
4.820000000000000284e+00 -3.707166296308105763e-02 6.254155504195276771e-01
4.830000000000000071e+00 -4.015960936235779544e-02 6.257277820970000848e-01
4.839999999999999858e+00 -4.325992918437183282e-02 6.260494116091367411e-01
4.850000000000000533e+00 -4.637084718604295858e-02 6.263799366084339404e-01
4.860000000000000320e+00 -4.949058303369405221e-02 6.267188461606146843e-01
4.870000000000000107e+00 -5.261735382399738287e-02 6.270656220285014681e-01
4.879999999999999893e+00 -5.574937646607099756e-02 6.274197397326390924e-01
4.889999999999999680e+00 -5.888487005464061036e-02 6.277806697870456087e-01
4.900000000000000355e+00 -6.202205821419553428e-02 6.281478788818700698e-01
4.910000000000000142e+00 -6.515917136494164819e-02 6.285208310609519122e-01
4.919999999999999929e+00 -6.829444908950162152e-02 6.288989888543747853e-01
4.929999999999999716e+00 -7.142614222955244452e-02 6.292818144207953379e-01
4.940000000000000391e+00 -7.455251496048920234e-02 6.296687706286674402e-01
4.950000000000000178e+00 -7.767184681739515428e-02 6.300593221154974222e-01
4.959999999999999964e+00 -8.078243468291428087e-02 6.304529363293830402e-01
4.969999999999999751e+00 -8.388259462317897153e-02 6.308490845848461204e-01
4.980000000000000426e+00 -8.697066369249489837e-02 6.312472429148412445e-01
4.990000000000000213e+00 -9.004500161540397729e-02 6.316468932009440262e-01
5.000000000000000000e+00 -9.310399248173177600e-02 6.320475239355886066e-01
5.009999999999999787e+00 -9.614604635552442824e-02 6.324486311044608122e-01
5.020000000000000462e+00 -9.916960076029612825e-02 6.328497188591235556e-01
5.030000000000000249e+00 -1.021731220591335781e-01 6.332503003970275657e-01
5.040000000000000036e+00 -1.051551066959648395e-01 6.336498986088575647e-01
5.049999999999999822e+00 -1.081140824700400627e-01 6.340480467508298190e-01
5.060000000000000497e+00 -1.110486096822057567e-01 6.344442890416862602e-01
5.070000000000000284e+00 -1.139572822209482528e-01 6.348381811196798230e-01
5.080000000000000071e+00 -1.168387286422072208e-01 6.352292906280199158e-01
5.089999999999999858e+00 -1.196916130117389593e-01 6.356171976756118669e-01
5.100000000000000533e+00 -1.225146356351050764e-01 6.360014951924003457e-01
5.110000000000000320e+00 -1.253065339241739296e-01 6.363817893811444248e-01
5.120000000000000107e+00 -1.280660831877485639e-01 6.367576998365744867e-01
5.129999999999999893e+00 -1.307920971575303459e-01 6.371288599615537729e-01
5.139999999999999680e+00 -1.334834285462574432e-01 6.374949171509660673e-01
5.150000000000000355e+00 -1.361389696177819353e-01 6.378555328866776231e-01
5.160000000000000142e+00 -1.387576525810827466e-01 6.382103830396933519e-01
5.169999999999999929e+00 -1.413384499548778483e-01 6.385591578281247793e-01
5.179999999999999716e+00 -1.438803748968332241e-01 6.389015619588452877e-01
5.190000000000000391e+00 -1.463824813628978871e-01 6.392373146874429368e-01
5.200000000000000178e+00 -1.488438645419635498e-01 6.395661496679518887e-01
5.209999999999999964e+00 -1.512636608363658874e-01 6.398878150920411789e-01
5.219999999999999751e+00 -1.536410480103861664e-01 6.402020736235598530e-01
5.230000000000000426e+00 -1.559752452434141901e-01 6.405087023260537249e-01
5.240000000000000213e+00 -1.582655132243006024e-01 6.408074924690766450e-01
5.250000000000000000e+00 -1.605111540354943189e-01 6.410982494561358047e-01
5.259999999999999787e+00 -1.627115110044312085e-01 6.413807927198665881e-01
5.270000000000000462e+00 -1.648659685388039753e-01 6.416549555742182553e-01
5.280000000000000249e+00 -1.669739520039329184e-01 6.419205851107324667e-01
5.290000000000000036e+00 -1.690349274933872492e-01 6.421775420819612057e-01
5.299999999999999822e+00 -1.710484015970198668e-01 6.424257006139270088e-01
5.310000000000000497e+00 -1.730139210675036565e-01 6.426649481179901313e-01
5.320000000000000284e+00 -1.749310723310627813e-01 6.428951850595662210e-01
5.330000000000000071e+00 -1.767994811881598016e-01 6.431163248250555409e-01
5.339999999999999858e+00 -1.786188123802692485e-01 6.433282933414699034e-01
5.350000000000000533e+00 -1.803887688782099818e-01 6.435310290401899946e-01
5.360000000000000320e+00 -1.821090914862232568e-01 6.437244826857452251e-01
5.370000000000000107e+00 -1.837795581926644495e-01 6.439086170558873112e-01
5.379999999999999893e+00 -1.853999835621932546e-01 6.440834068056070505e-01
5.389999999999999680e+00 -1.869702179657202201e-01 6.442488382160251881e-01
5.400000000000000355e+00 -1.884901468740256547e-01 6.444049090174658323e-01
5.410000000000000142e+00 -1.899596899993204746e-01 6.445516282793269935e-01
5.419999999999999929e+00 -1.913788005166074113e-01 6.446890160418758953e-01
5.429999999999999716e+00 -1.927474641470597883e-01 6.448171030783836910e-01
5.440000000000000391e+00 -1.940656982317002788e-01 6.449359306434497840e-01
5.450000000000000178e+00 -1.953335507993790576e-01 6.450455502703044131e-01
5.459999999999999964e+00 -1.965510994508975762e-01 6.451460236514122704e-01
5.469999999999999751e+00 -1.977184503189072518e-01 6.452374223987845658e-01
5.480000000000000426e+00 -1.988357370758966347e-01 6.453198278055141124e-01
5.490000000000000213e+00 -1.999031197841385776e-01 6.453933305400202380e-01
5.500000000000000000e+00 -2.009207837030243804e-01 6.454580304632612231e-01
5.509999999999999787e+00 -2.018889380748496443e-01 6.455140362927646036e-01
5.520000000000000462e+00 -2.028078149986237977e-01 6.455614653995482843e-01
5.530000000000000249e+00 -2.036776682210176548e-01 6.456004435654455476e-01
5.540000000000000036e+00 -2.044987718079026850e-01 6.456311046639154894e-01
5.549999999999999822e+00 -2.052714188675086315e-01 6.456535905443657741e-01
5.560000000000000497e+00 -2.059959203510861592e-01 6.456680506960158494e-01
5.570000000000000284e+00 -2.066726037190714793e-01 6.456746420459430480e-01
5.580000000000000071e+00 -2.073018116909568775e-01 6.456735286814507813e-01
5.589999999999999858e+00 -2.078839010781821928e-01 6.456648814419679860e-01
5.600000000000000533e+00 -2.084192413909916886e-01 6.456488777602001905e-01
5.610000000000000320e+00 -2.089082136807728640e-01 6.456257013663416755e-01
5.620000000000000107e+00 -2.093512093245586680e-01 6.455955419379876270e-01
5.629999999999999893e+00 -2.097486286139376432e-01 6.455585949572454352e-01
5.639999999999999680e+00 -2.101008797065394840e-01 6.455150613429866402e-01
5.650000000000000355e+00 -2.104083775079253205e-01 6.454651471625382220e-01
5.660000000000000142e+00 -2.106715424463920516e-01 6.454090633763697182e-01
5.669999999999999929e+00 -2.108907993725968044e-01 6.453470256249606019e-01
5.679999999999999716e+00 -2.110665766839939783e-01 6.452792537724436617e-01
5.690000000000000391e+00 -2.111993052578959029e-01 6.452059715969693521e-01
5.700000000000000178e+00 -2.112894173753985527e-01 6.451274066153769304e-01
5.709999999999999964e+00 -2.113373458331966326e-01 6.450437896564691354e-01
5.719999999999999751e+00 -2.113435231827255067e-01 6.449553546289509276e-01
5.730000000000000426e+00 -2.113083809148837700e-01 6.448623382133932269e-01
5.740000000000000213e+00 -2.112323486211389600e-01 6.447649794566818748e-01
5.750000000000000000e+00 -2.111158533905255485e-01 6.446635194362864141e-01
5.759999999999999787e+00 -2.109593192040252196e-01 6.445582010747433754e-01
5.770000000000000462e+00 -2.107631663480297179e-01 6.444492687475292803e-01
5.780000000000000249e+00 -2.105278108528961523e-01 6.443369679080649393e-01
5.790000000000000036e+00 -2.102536641461069389e-01 6.442215447274894924e-01
5.799999999999999822e+00 -2.099411326936722888e-01 6.441032457461369765e-01
5.810000000000000497e+00 -2.095906175715389896e-01 6.439823175870000860e-01
5.820000000000000284e+00 -2.092025143402127529e-01 6.438590066010686508e-01
5.830000000000000071e+00 -2.087772128170254093e-01 6.437335585278217698e-01
5.839999999999999858e+00 -2.083150969192184565e-01 6.436062181344180955e-01
5.850000000000000533e+00 -2.078165447398564736e-01 6.434772288235409698e-01
5.860000000000000320e+00 -2.072819284580830479e-01 6.433468323061479754e-01
5.870000000000000107e+00 -2.067116144445733938e-01 6.432152682235957597e-01
5.879999999999999893e+00 -2.061059632646188022e-01 6.430827738796348614e-01
5.889999999999999680e+00 -2.054653298702502351e-01 6.429495839815141389e-01
5.900000000000000355e+00 -2.047900638553525887e-01 6.428159302346998505e-01
5.910000000000000142e+00 -2.040805097677425295e-01 6.426820409091428266e-01
5.919999999999999929e+00 -2.033370073769351360e-01 6.425481405077014818e-01
5.929999999999999716e+00 -2.025598921691823817e-01 6.424144494211599943e-01
5.940000000000000391e+00 -2.017494955729335349e-01 6.422811837135393720e-01
5.950000000000000178e+00 -2.009061453816916865e-01 6.421485548512942954e-01
5.959999999999999964e+00 -2.000301662667438585e-01 6.420167693590401736e-01
5.969999999999999751e+00 -1.991218802958076017e-01 6.418860285710437097e-01
5.980000000000000426e+00 -1.981816073668813127e-01 6.417565283419244260e-01
5.990000000000000213e+00 -1.972096658183978557e-01 6.416284587827537633e-01
6.000000000000000000e+00 -1.962063730428239838e-01 6.415020039105084892e-01
6.009999999999999787e+00 -1.951720460003696367e-01 6.413773415616926821e-01
6.020000000000000462e+00 -1.941070017716691465e-01 6.412546430807126718e-01
6.030000000000000249e+00 -1.930115581896653387e-01 6.411340730068173510e-01
6.040000000000000036e+00 -1.918860343903801835e-01 6.410157890564028849e-01
6.049999999999999822e+00 -1.907307514288074657e-01 6.408999419601862924e-01
6.060000000000000497e+00 -1.895460328808113992e-01 6.407866752191082593e-01
6.070000000000000284e+00 -1.883322054503190623e-01 6.406761249692444204e-01
6.080000000000000071e+00 -1.870895995316211591e-01 6.405684199595256256e-01
6.089999999999999858e+00 -1.858185497948786902e-01 6.404636813061383993e-01
6.100000000000000533e+00 -1.845193958095554254e-01 6.403620224131859606e-01
6.110000000000000320e+00 -1.831924824077208747e-01 6.402635488431516197e-01
6.120000000000000107e+00 -1.818381602501396854e-01 6.401683584528349291e-01
6.129999999999999893e+00 -1.804567864232788088e-01 6.400765411734600230e-01
6.140000000000000568e+00 -1.790487248916686480e-01 6.399881789924559694e-01
6.150000000000000355e+00 -1.776143467818911414e-01 6.399033460341831958e-01
6.160000000000000142e+00 -1.761540308951000666e-01 6.398221086065929430e-01
6.169999999999999929e+00 -1.746681642148390778e-01 6.397445252046073394e-01
6.179999999999999716e+00 -1.731571422116283399e-01 6.396706464796250158e-01
6.190000000000000391e+00 -1.716213691834158339e-01 6.396005153394030973e-01
6.200000000000000178e+00 -1.700612584754078449e-01 6.395341669747506286e-01
6.209999999999999964e+00 -1.684772326813126497e-01 6.394716289672465193e-01
6.219999999999999751e+00 -1.668697240125189829e-01 6.394129214695023489e-01
6.230000000000000426e+00 -1.652391745474035833e-01 6.393580573531710831e-01
6.240000000000000213e+00 -1.635860362957957392e-01 6.393070422274024223e-01
6.250000000000000000e+00 -1.619107713789801617e-01 6.392598746794114772e-01
6.259999999999999787e+00 -1.602138521135021976e-01 6.392165464050300061e-01
6.270000000000000462e+00 -1.584957611269610378e-01 6.391770423864379103e-01
6.280000000000000249e+00 -1.567569913691920780e-01 6.391413411017879964e-01
6.290000000000000036e+00 -1.549980460587031261e-01 6.391094147475829823e-01
6.299999999999999822e+00 -1.532194386986820145e-01 6.390812294008176853e-01
6.310000000000000497e+00 -1.514216931150809964e-01 6.390567451804274324e-01
6.320000000000000284e+00 -1.496053431980020332e-01 6.390359165228098881e-01
6.330000000000000071e+00 -1.477709328459197169e-01 6.390186924264074086e-01
6.339999999999999858e+00 -1.459190158083481514e-01 6.390050167316226881e-01
6.350000000000000533e+00 -1.440501555992947658e-01 6.389948283352161473e-01
6.360000000000000320e+00 -1.421649253531345192e-01 6.389880613921011809e-01
6.370000000000000107e+00 -1.402639074782509876e-01 6.389846456315976253e-01
6.379999999999999893e+00 -1.383476933818474086e-01 6.389845066358688097e-01
6.390000000000000568e+00 -1.364168832364480999e-01 6.389875659535063646e-01
6.400000000000000355e+00 -1.344720856493500094e-01 6.389937414420904238e-01
6.410000000000000142e+00 -1.325139174199221892e-01 6.390029475166928430e-01
6.419999999999999929e+00 -1.305430032161662701e-01 6.390150954302020736e-01
6.429999999999999716e+00 -1.285599752794681361e-01 6.390300935949364547e-01
6.440000000000000391e+00 -1.265654729681289503e-01 6.390478477236212207e-01
6.450000000000000178e+00 -1.245601423197667951e-01 6.390682610947598929e-01
6.459999999999999964e+00 -1.225446356625115446e-01 6.390912347933720428e-01
6.469999999999999751e+00 -1.205196113401575259e-01 6.391166678397532941e-01
6.480000000000000426e+00 -1.184857332456813600e-01 6.391444575250683213e-01
6.490000000000000213e+00 -1.164436703384376520e-01 6.391744997270775164e-01
6.500000000000000000e+00 -1.143940962111672510e-01 6.392066889705686483e-01
6.509999999999999787e+00 -1.123376886774960365e-01 6.392409187334540110e-01
6.520000000000000462e+00 -1.102751293786093240e-01 6.392770815712546240e-01
6.530000000000000249e+00 -1.082071032793647802e-01 6.393150693948422836e-01
6.540000000000000036e+00 -1.061342981955960968e-01 6.393547735187282699e-01
6.549999999999999822e+00 -1.040574043428236922e-01 6.393960849140077896e-01
6.560000000000000497e+00 -1.019771139195605886e-01 6.394388942894488892e-01
6.570000000000000284e+00 -9.989412058026103658e-02 6.394830923934825551e-01
6.580000000000000071e+00 -9.780911896671289074e-02 6.395285699940053137e-01
6.589999999999999858e+00 -9.572280440364040743e-02 6.395752180491566241e-01
6.600000000000000533e+00 -9.363587244615652339e-02 6.396229279819224400e-01
6.610000000000000320e+00 -9.154901836076301258e-02 6.396715916404059898e-01
6.620000000000000107e+00 -8.946293670933853914e-02 6.397211014232556670e-01
6.629999999999999893e+00 -8.737832090287427078e-02 6.397713503902291432e-01
6.640000000000000568e+00 -8.529586281984158358e-02 6.398222323280409185e-01
6.650000000000000355e+00 -8.321625236245917823e-02 6.398736418005471771e-01
6.660000000000000142e+00 -8.114017714233594247e-02 6.399254742526359063e-01
6.669999999999999929e+00 -7.906832209867815930e-02 6.399776261195257998e-01
6.679999999999999716e+00 -7.700136904678878125e-02 6.400299948797874006e-01
6.690000000000000391e+00 -7.493999646464426234e-02 6.400824792074019109e-01
6.700000000000000178e+00 -7.288487909640113671e-02 6.401349788103141147e-01
6.709999999999999964e+00 -7.083668753503293003e-02 6.401873945998250992e-01
6.719999999999999751e+00 -6.879608794658122195e-02 6.402396287445613066e-01
6.730000000000000426e+00 -6.676374179929710218e-02 6.402915848095286355e-01
6.740000000000000213e+00 -6.474030556104247436e-02 6.403431676971108599e-01
6.750000000000000000e+00 -6.272643051430053240e-02 6.403942836358323953e-01
6.759999999999999787e+00 -6.072276234466230521e-02 6.404448403579371396e-01
6.770000000000000462e+00 -5.872994095789681873e-02 6.404947471439296214e-01
6.780000000000000249e+00 -5.674860023008618248e-02 6.405439148706248975e-01
6.790000000000000036e+00 -5.477936787768866722e-02 6.405922560501350338e-01
6.799999999999999822e+00 -5.282286520324478568e-02 6.406396849092548251e-01
6.810000000000000497e+00 -5.087970688018184084e-02 6.406861174456058849e-01
6.820000000000000284e+00 -4.895050079707766177e-02 6.407314716309846503e-01
6.830000000000000071e+00 -4.703584793119744423e-02 6.407756673817458504e-01
6.839999999999999858e+00 -4.513634216983827829e-02 6.408186266031127287e-01
6.850000000000000533e+00 -4.325257020147457721e-02 6.408602732888947218e-01
6.860000000000000320e+00 -4.138511136050676553e-02 6.409005336939439523e-01
6.870000000000000107e+00 -3.953453746015753167e-02 6.409393363580265790e-01
6.879999999999999893e+00 -3.770141273525587366e-02 6.409766123631129853e-01
6.890000000000000568e+00 -3.588629380897262466e-02 6.410122953848943483e-01
6.900000000000000355e+00 -3.408972952226316244e-02 6.410463217968358496e-01
6.910000000000000142e+00 -3.231226093747894407e-02 6.410786307975450127e-01
6.919999999999999929e+00 -3.055442129323959755e-02 6.411091645326226773e-01
6.929999999999999716e+00 -2.881673578918171261e-02 6.411378681769809296e-01
6.940000000000000391e+00 -2.709972149920510456e-02 6.411646901389266295e-01
6.950000000000000178e+00 -2.540388746427121869e-02 6.411895822376794118e-01
6.959999999999999964e+00 -2.372973460138506560e-02 6.412124998261221620e-01
6.969999999999999751e+00 -2.207775561245551785e-02 6.412334018987625450e-01
6.980000000000000426e+00 -2.044843492352767592e-02 6.412522512045554235e-01
6.990000000000000213e+00 -1.884224864199673943e-02 6.412690145486191762e-01
7.000000000000000000e+00 -1.725966458656347235e-02 6.412836628401327177e-01
7.009999999999999787e+00 -1.570114213483709761e-02 6.412961711822029454e-01
7.020000000000000462e+00 -1.416713202620858980e-02 6.413065190229673140e-01
7.030000000000000249e+00 -1.265807648741804937e-02 6.413146903819594291e-01
7.040000000000000036e+00 -1.117440906817074309e-02 6.413206739386717592e-01
7.049999999999999822e+00 -9.716554511868988678e-03 6.413244631295181852e-01
7.060000000000000497e+00 -8.284928749066564416e-03 6.413260563596978603e-01
7.070000000000000284e+00 -6.879938741101811368e-03 6.413254570735505977e-01
7.080000000000000071e+00 -5.501982361995024114e-03 6.413226738608646116e-01
7.089999999999999858e+00 -4.151448197526034882e-03 6.413177205546046755e-01
7.100000000000000533e+00 -2.828715476581949995e-03 6.413106163585480246e-01
7.110000000000000320e+00 -1.534153854097923151e-03 6.413013858680481905e-01
7.120000000000000107e+00 -2.681233044297589023e-04 6.412900591534096417e-01
7.129999999999999893e+00 9.690260753793163975e-04 6.412766718712793468e-01
7.140000000000000568e+00 2.176954150511815293e-03 6.412612653012728092e-01
7.150000000000000355e+00 3.355331000246430939e-03 6.412438863216465279e-01
7.160000000000000142e+00 4.503837177454728113e-03 6.412245874824348268e-01
7.169999999999999929e+00 5.622163809834500141e-03 6.412034270051154561e-01
7.179999999999999716e+00 6.710012936470129315e-03 6.411804686806276132e-01
7.190000000000000391e+00 7.767097652023223324e-03 6.411557818992420499e-01
7.200000000000000178e+00 8.793142259604555186e-03 6.411294416703636756e-01
7.209999999999999964e+00 9.787882549765805282e-03 6.411015284031352790e-01
7.219999999999999751e+00 1.075106592252578208e-02 6.410721279604763012e-01
7.230000000000000426e+00 1.168245157661889320e-02 6.410413315693807013e-01
7.240000000000000213e+00 1.258181068294890979e-02 6.410092357173616806e-01
7.250000000000000000e+00 1.344892659290618762e-02 6.409759418907580164e-01
7.259999999999999787e+00 1.428359510573297929e-02 6.409415564671915311e-01
7.270000000000000462e+00 1.508562457718541118e-02 6.409061905368506062e-01
7.280000000000000249e+00 1.585483600354987629e-02 6.408699597929676806e-01
7.290000000000000036e+00 1.659106309851410277e-02 6.408329842485391836e-01
7.299999999999999822e+00 1.729415224933226677e-02 6.407953880599449592e-01
7.310000000000000497e+00 1.796396276020030200e-02 6.407572992985431926e-01
7.320000000000000284e+00 1.860036687697470478e-02 6.407188497577991360e-01
7.330000000000000071e+00 1.920324970303992698e-02 6.406801746492662986e-01
7.339999999999999858e+00 1.977250926919321694e-02 6.406414122537610334e-01
7.350000000000000533e+00 2.030805649426748946e-02 6.406027036245468542e-01
7.360000000000000320e+00 2.080981505508953597e-02 6.405641923387314085e-01
7.370000000000000107e+00 2.127772132220756562e-02 6.405260241716187464e-01
7.379999999999999893e+00 2.171172417830889365e-02 6.404883468646126454e-01
7.390000000000000568e+00 2.211178488298394182e-02 6.404513097118731402e-01
7.400000000000000355e+00 2.247787684278695908e-02 6.404150633118833591e-01
7.410000000000000142e+00 2.280998549883114790e-02 6.403797591975305403e-01
7.419999999999999929e+00 2.310810804462408788e-02 6.403455495051096902e-01
7.429999999999999716e+00 2.337225309426912978e-02 6.403125866920041931e-01
7.440000000000000391e+00 2.360244051862722681e-02 6.402810230183461071e-01
7.450000000000000178e+00 2.379870111149693865e-02 6.402510102037958228e-01
7.459999999999999964e+00 2.396107622331364317e-02 6.402226993341219030e-01
7.469999999999999751e+00 2.408961746716401994e-02 6.401962404205613355e-01
7.480000000000000426e+00 2.418438632109591244e-02 6.401717821522819873e-01
7.490000000000000213e+00 2.424545382849913056e-02 6.401494715463229568e-01
7.500000000000000000e+00 2.427290029613503666e-02 6.401294535437495048e-01
7.509999999999999787e+00 2.426681486529734186e-02 6.401118706871221642e-01
7.520000000000000462e+00 2.422729512781170505e-02 6.400968629373741114e-01
7.530000000000000249e+00 2.415444680154335555e-02 6.400845673991347740e-01
7.540000000000000036e+00 2.404838337512137450e-02 6.400751180533843510e-01
7.549999999999999822e+00 2.390922579194403388e-02 6.400686454479483922e-01
7.560000000000000497e+00 2.373710219624956472e-02 6.400652765535560507e-01
7.570000000000000284e+00 2.353214745246861098e-02 6.400651344392228603e-01
7.580000000000000071e+00 2.329450295073882612e-02 6.400683381607326083e-01
7.589999999999999858e+00 2.302431631410272253e-02 6.400750025304032809e-01
7.600000000000000533e+00 2.272174107735918172e-02 6.400852380111178297e-01
7.610000000000000320e+00 2.238693657725023337e-02 6.400991504588159353e-01
7.620000000000000107e+00 2.202006774856886742e-02 6.401168409563020578e-01
7.629999999999999893e+00 2.162130487239569132e-02 6.401384056794129362e-01
7.640000000000000568e+00 2.119082336665534250e-02 6.401639357856548918e-01
7.650000000000000355e+00 2.072880378410583632e-02 6.401935173433873638e-01
7.660000000000000142e+00 2.023543165239957697e-02 6.402272312260669507e-01
7.669999999999999929e+00 1.971089735775992738e-02 6.402651530981032790e-01
7.679999999999999716e+00 1.915539618172988970e-02 6.403073531886767089e-01
7.690000000000000391e+00 1.856912824744792398e-02 6.403538963033407194e-01
7.700000000000000178e+00 1.795229864938503381e-02 6.404048418083360117e-01
7.709999999999999964e+00 1.730511748887430049e-02 6.404602435186673715e-01
7.719999999999999751e+00 1.662779988225324135e-02 6.405201495968734227e-01
7.730000000000000426e+00 1.592056614340596130e-02 6.405846026519869119e-01
7.740000000000000213e+00 1.518364190586143914e-02 6.406536395974968823e-01
7.750000000000000000e+00 1.441725821529908115e-02 6.407272916749658931e-01
7.759999999999999787e+00 1.362165185741901798e-02 6.408055844190955197e-01
7.770000000000000462e+00 1.279706552040451271e-02 6.408885375389187233e-01
7.780000000000000249e+00 1.194374799245915587e-02 6.409761651305704300e-01
7.790000000000000036e+00 1.106195447719866311e-02 6.410684755529245660e-01
7.799999999999999822e+00 1.015194690048305294e-02 6.411654713809730177e-01
7.810000000000000497e+00 9.213994204028011156e-03 6.412671493104136200e-01
7.820000000000000284e+00 8.248372689303146155e-03 6.413735002349753023e-01
7.830000000000000071e+00 7.255366275752674239e-03 6.414845091767481522e-01
7.839999999999999858e+00 6.235266878891032594e-03 6.416001553207096864e-01
7.850000000000000533e+00 5.188374675176937734e-03 6.417204120203275908e-01
7.860000000000000320e+00 4.114998487774181209e-03 6.418452468085490414e-01
7.870000000000000107e+00 3.015456364353056532e-03 6.419746213539863078e-01
7.879999999999999893e+00 1.890075737239001576e-03 6.421084914870971438e-01
7.890000000000000568e+00 7.391938682561790533e-04 6.422468072178086906e-01
7.900000000000000355e+00 -4.368418318707600889e-04 6.423895126588401450e-01
7.910000000000000142e+00 -1.637673479785643369e-03 6.425365461071669282e-01
7.919999999999999929e+00 -2.862932302982235111e-03 6.426878399280614440e-01
7.930000000000000604e+00 -4.112238229021690332e-03 6.428433207264069305e-01
7.940000000000000391e+00 -5.385199682417231466e-03 6.430029093353839542e-01
7.950000000000000178e+00 -6.681413241327381451e-03 6.431665209323512711e-01
7.959999999999999964e+00 -8.000463326559015265e-03 6.433340650670424932e-01
7.969999999999999751e+00 -9.341921986747575568e-03 6.435054456498990882e-01
7.980000000000000426e+00 -1.070534856788216138e-02 6.436805610173330638e-01
7.990000000000000213e+00 -1.209028944213542435e-02 6.438593040445117488e-01
8.000000000000000000e+00 -1.349627781151518935e-02 6.440415623226687369e-01
8.009999999999999787e+00 -1.492283352844085177e-02 6.442272182720351070e-01
8.019999999999999574e+00 -1.636946296059811970e-02 6.444161492109410361e-01
8.029999999999999361e+00 -1.783565893603132960e-02 6.446082273595457046e-01
8.040000000000000924e+00 -1.932090059887960412e-02 6.448033200997977943e-01
8.050000000000000711e+00 -2.082465324307443758e-02 6.450012902141314397e-01
8.060000000000000497e+00 -2.234636841340565880e-02 6.452019960726894654e-01
8.070000000000000284e+00 -2.388548385130771431e-02 6.454052916731617406e-01
8.080000000000000071e+00 -2.544142347714703489e-02 6.456110268008959929e-01
8.089999999999999858e+00 -2.701359747869481673e-02 6.458190473103265772e-01
8.099999999999999645e+00 -2.860140256192919561e-02 6.460291952786458847e-01
8.109999999999999432e+00 -3.020422206731609993e-02 6.462413093133455577e-01
8.120000000000000995e+00 -3.182142606825696246e-02 6.464552247526608175e-01
8.130000000000000782e+00 -3.345237162416241777e-02 6.466707738686268137e-01
8.140000000000000568e+00 -3.509640298318597584e-02 6.468877861345311286e-01
8.150000000000000355e+00 -3.675285194469637279e-02 6.471060884206779606e-01
8.160000000000000142e+00 -3.842103815559910068e-02 6.473255051629832613e-01
8.169999999999999929e+00 -4.010026953179442882e-02 6.475458588194492604e-01
8.179999999999999716e+00 -4.178984277820226717e-02 6.477669699421754190e-01
8.189999999999999503e+00 -4.348904375120111326e-02 6.479886574432064394e-01
8.199999999999999289e+00 -4.519714789632166968e-02 6.482107388731375153e-01
8.210000000000000853e+00 -4.691342072979442362e-02 6.484330307506561697e-01
8.220000000000000639e+00 -4.863711835833096214e-02 6.486553488619566377e-01
8.230000000000000426e+00 -5.036748814684610664e-02 6.488775083641721286e-01
8.240000000000000213e+00 -5.210376938183670231e-02 6.490993239910991530e-01
8.250000000000000000e+00 -5.384519387184693445e-02 6.493206103710613686e-01
8.259999999999999787e+00 -5.559098664638483650e-02 6.495411823129163542e-01
8.269999999999999574e+00 -5.734036656668359960e-02 6.497608549294328073e-01
8.279999999999999361e+00 -5.909254717866629231e-02 6.499794439590057538e-01
8.290000000000000924e+00 -6.084673743082674724e-02 6.501967661067060700e-01
8.300000000000000711e+00 -6.260214236528048593e-02 6.504126392143799729e-01
8.310000000000000497e+00 -6.435796399286596026e-02 6.506268824931656924e-01
8.320000000000000284e+00 -6.611340211469209083e-02 6.508393167331241180e-01
8.330000000000000071e+00 -6.786765509601662416e-02 6.510497645092480079e-01
8.339999999999999858e+00 -6.961992081992321446e-02 6.512580504311719087e-01
8.349999999999999645e+00 -7.136939754901422406e-02 6.514640013471627578e-01
8.359999999999999432e+00 -7.311528469938230468e-02 6.516674466872862670e-01
8.370000000000000995e+00 -7.485678381801050274e-02 6.518682187043071119e-01
8.380000000000000782e+00 -7.659309949989441535e-02 6.520661527505250410e-01
8.390000000000000568e+00 -7.832344013927507176e-02 6.522610873397359788e-01
8.400000000000000355e+00 -8.004701896614156709e-02 6.524528644377686204e-01
8.410000000000000142e+00 -8.176305507229485181e-02 6.526413297082861442e-01
8.419999999999999929e+00 -8.347077422662334267e-02 6.528263327331856880e-01
8.429999999999999716e+00 -8.516940971555257700e-02 6.530077272762969676e-01
8.439999999999999503e+00 -8.685820316962820919e-02 6.531853715324208443e-01
8.449999999999999289e+00 -8.853640557069857031e-02 6.533591283030261154e-01
8.460000000000000853e+00 -9.020327815341726285e-02 6.535288653412422155e-01
8.470000000000000639e+00 -9.185809318900124698e-02 6.536944555750182628e-01
8.480000000000000426e+00 -9.350013491770992058e-02 6.538557772790801748e-01
8.490000000000000213e+00 -9.512870034833464938e-02 6.540127141280256406e-01
8.500000000000000000e+00 -9.674309999094603263e-02 6.541651556221951269e-01
8.509999999999999787e+00 -9.834265873237475752e-02 6.543129972341202860e-01
8.519999999999999574e+00 -9.992671651425773238e-02 6.544561406074141940e-01
8.529999999999999361e+00 -1.014946290484129293e-01 6.545944938794261425e-01
8.540000000000000924e+00 -1.030457685009677354e-01 6.547279718283195438e-01
8.550000000000000711e+00 -1.045795241536150999e-01 6.548564960123329781e-01
8.560000000000000497e+00 -1.060953030541953029e-01 6.549799949562741253e-01
8.570000000000000284e+00 -1.075925305511616359e-01 6.550984042429315313e-01
8.580000000000000071e+00 -1.090706508864954932e-01 6.552116666145577639e-01
8.589999999999999858e+00 -1.105291276903787590e-01 6.553197322229614707e-01
8.599999999999999645e+00 -1.119674443044054585e-01 6.554225587430888567e-01
8.609999999999999432e+00 -1.133851041618216399e-01 6.555201115191384709e-01
8.620000000000000995e+00 -1.147816311353859892e-01 6.556123636075160688e-01
8.630000000000000782e+00 -1.161565698098795812e-01 6.556992957443449344e-01
8.640000000000000568e+00 -1.175094856598491999e-01 6.557808964566166354e-01
8.650000000000000355e+00 -1.188399653873487977e-01 6.558571620148908599e-01
8.660000000000000142e+00 -1.201476168698482061e-01 6.559280964789943047e-01
8.669999999999999929e+00 -1.214320692145463704e-01 6.559937117239982296e-01
8.679999999999999716e+00 -1.226929727346129512e-01 6.560540273526619393e-01
8.689999999999999503e+00 -1.239299988966383465e-01 6.561090705491111619e-01
8.700000000000001066e+00 -1.251428402070039192e-01 6.561588760441422474e-01
8.710000000000000853e+00 -1.263312099666540067e-01 6.562034859495258221e-01
8.720000000000000639e+00 -1.274948419339664574e-01 6.562429496943303908e-01
8.730000000000000426e+00 -1.286334901421591070e-01 6.562773237943013704e-01
8.740000000000000213e+00 -1.297469284328366113e-01 6.563066716393471944e-01
8.750000000000000000e+00 -1.308349500543920796e-01 6.563310633794078308e-01
8.759999999999999787e+00 -1.318973671624475708e-01 6.563505754879777054e-01
8.769999999999999574e+00 -1.329340103091366521e-01 6.563652905832766393e-01
8.779999999999999361e+00 -1.339447277890125632e-01 6.563752972547394204e-01
8.790000000000000924e+00 -1.349293851027003888e-01 6.563806895912153161e-01
8.800000000000000711e+00 -1.358878642705035056e-01 6.563815669442639722e-01
8.810000000000000497e+00 -1.368200630983869848e-01 6.563780337261732045e-01
8.820000000000000284e+00 -1.377258943480883513e-01 6.563701988952027611e-01
8.830000000000000071e+00 -1.386052851273473774e-01 6.563581756313676685e-01
8.839999999999999858e+00 -1.394581760145573723e-01 6.563420808920292782e-01
8.849999999999999645e+00 -1.402845203387108330e-01 6.563220350689602522e-01
8.859999999999999432e+00 -1.410842832308009109e-01 6.562981616743032154e-01
8.870000000000000995e+00 -1.418574409942709447e-01 6.562705869265570424e-01
8.880000000000000782e+00 -1.426039802174837723e-01 6.562394393946276994e-01
8.890000000000000568e+00 -1.433238968971606575e-01 6.562048495624990263e-01
8.900000000000000355e+00 -1.440171957076163689e-01 6.561669495326044599e-01
8.910000000000000142e+00 -1.446838891654483039e-01 6.561258725384840895e-01
8.919999999999999929e+00 -1.453239968442232855e-01 6.560817525920379367e-01
8.929999999999999716e+00 -1.459375446935807785e-01 6.560347240921012846e-01
8.939999999999999503e+00 -1.465245643942980902e-01 6.559849215586780469e-01
8.950000000000001066e+00 -1.470850926835933770e-01 6.559324792475657029e-01
8.960000000000000853e+00 -1.476191706597339282e-01 6.558775308623691069e-01
8.970000000000000639e+00 -1.481268432170852467e-01 6.558202093304704716e-01
8.980000000000000426e+00 -1.486081585813815720e-01 6.557606465025571651e-01
8.990000000000000213e+00 -1.490631677721390158e-01 6.556989728951709839e-01
9.000000000000000000e+00 -1.494919242509440138e-01 6.556353173931515066e-01
9.009999999999999787e+00 -1.498944835851559187e-01 6.555698070463992222e-01
9.019999999999999574e+00 -1.502709030154974201e-01 6.555025669018260670e-01
9.029999999999999361e+00 -1.506212412835568060e-01 6.554337197191131281e-01
9.040000000000000924e+00 -1.509455584316770627e-01 6.553633861001607608e-01
9.050000000000000711e+00 -1.512439157351021801e-01 6.552916842126406127e-01
9.060000000000000497e+00 -1.515163755458420192e-01 6.552187297331107940e-01
9.070000000000000284e+00 -1.517630012515899518e-01 6.551446357408662324e-01
9.080000000000000071e+00 -1.519838573825127159e-01 6.550695127049942501e-01
9.089999999999999858e+00 -1.521790096501782763e-01 6.549934683870125562e-01
9.099999999999999645e+00 -1.523485250737208474e-01 6.549166078852945994e-01
9.109999999999999432e+00 -1.524924722002500288e-01 6.548390336321916472e-01
9.120000000000000995e+00 -1.526109212825017269e-01 6.547608453777346016e-01
9.130000000000000782e+00 -1.527039445727891576e-01 6.546821402746213492e-01
9.140000000000000568e+00 -1.527716166036523771e-01 6.546030129227886629e-01
9.150000000000000355e+00 -1.528140145270731887e-01 6.545235554598189953e-01
9.160000000000000142e+00 -1.528312183195354446e-01 6.544438575812442371e-01
9.169999999999999929e+00 -1.528233112796245352e-01 6.543640066626871254e-01
9.179999999999999716e+00 -1.527903803790370274e-01 6.542840878696040141e-01
9.189999999999999503e+00 -1.527325166761464292e-01 6.542041841872578978e-01
9.200000000000001066e+00 -1.526498157620095608e-01 6.541243765553825806e-01
9.210000000000000853e+00 -1.525423781172484672e-01 6.540447438410689207e-01
9.220000000000000639e+00 -1.524103095624218251e-01 6.539653629319862604e-01
9.230000000000000426e+00 -1.522537215399889510e-01 6.538863088879706131e-01
9.240000000000000213e+00 -1.520727315806064961e-01 6.538076549960775141e-01
9.250000000000000000e+00 -1.518674636930999189e-01 6.537294728650905329e-01
9.259999999999999787e+00 -1.516380488246800162e-01 6.536518324124456214e-01
9.269999999999999574e+00 -1.513846251023222844e-01 6.535748019777770645e-01
9.279999999999999361e+00 -1.511073382471072035e-01 6.534984483417892731e-01
9.290000000000000924e+00 -1.508063419197330501e-01 6.534228367349067534e-01
9.300000000000000711e+00 -1.504817980462621330e-01 6.533480307773408269e-01
9.310000000000000497e+00 -1.501338770423623903e-01 6.532740925270148491e-01
9.320000000000000284e+00 -1.497627581599335345e-01 6.532010823869064398e-01
9.330000000000000071e+00 -1.493686296831107096e-01 6.531290592184743060e-01
9.339999999999999858e+00 -1.489516890298365481e-01 6.530580802419431174e-01
9.349999999999999645e+00 -1.485121430468805681e-01 6.529882009227822026e-01
9.359999999999999432e+00 -1.480502082747138237e-01 6.529194750516588153e-01
9.370000000000000995e+00 -1.475661110076366134e-01 6.528519545502701193e-01
9.380000000000000782e+00 -1.470600874615327902e-01 6.527856893238609404e-01
9.390000000000000568e+00 -1.465323838837493120e-01 6.527207272096854362e-01
9.400000000000000355e+00 -1.459832565487867162e-01 6.526571139048767956e-01
9.410000000000000142e+00 -1.454129717288940304e-01 6.525948927633988816e-01
9.419999999999999929e+00 -1.448218059427024140e-01 6.525341046898017749e-01
9.429999999999999716e+00 -1.442100458062640922e-01 6.524747881572077191e-01
9.439999999999999503e+00 -1.435779879695906203e-01 6.524169790268462554e-01
9.450000000000001066e+00 -1.429259391680249014e-01 6.523607103992503653e-01
9.460000000000000853e+00 -1.422542160883613349e-01 6.523060125236207485e-01
9.470000000000000639e+00 -1.415631453487017077e-01 6.522529124816507373e-01
9.480000000000000426e+00 -1.408530632806344052e-01 6.522014341856684494e-01
9.490000000000000213e+00 -1.401243158399011202e-01 6.521515983239883907e-01
9.500000000000000000e+00 -1.393772583527726205e-01 6.521034221947187293e-01
9.509999999999999787e+00 -1.386122554429460585e-01 6.520569195752543568e-01
9.519999999999999574e+00 -1.378296807154581194e-01 6.520121007380582645e-01
9.529999999999999361e+00 -1.370299165219731330e-01 6.519689723137706006e-01
9.540000000000000924e+00 -1.362133537813634554e-01 6.519275371227335469e-01
9.550000000000000711e+00 -1.353803915563771831e-01 6.518877941166343337e-01
9.560000000000000497e+00 -1.345314367918936937e-01 6.518497384330023126e-01
9.570000000000000284e+00 -1.336669038482963534e-01 6.518133613082729427e-01
9.580000000000000071e+00 -1.327872142279944156e-01 6.517786500573959918e-01
9.589999999999999858e+00 -1.318927961055320897e-01 6.517455881895538594e-01
9.599999999999999645e+00 -1.309840839999306394e-01 6.517141552629881485e-01
9.609999999999999432e+00 -1.300615183332162195e-01 6.516843270080356909e-01
9.620000000000000995e+00 -1.291255448307638554e-01 6.516560753592928190e-01
9.630000000000000782e+00 -1.281766141506059109e-01 6.516293684264881092e-01
9.640000000000000568e+00 -1.272151812498274748e-01 6.516041705990346378e-01
9.650000000000000355e+00 -1.262417047604346698e-01 6.515804427867712967e-01
9.660000000000000142e+00 -1.252566465954814412e-01 6.515581425172985996e-01
9.669999999999999929e+00 -1.242604713036646324e-01 6.515372240046456431e-01
9.679999999999999716e+00 -1.232536454357999328e-01 6.515176383875305177e-01
9.689999999999999503e+00 -1.222366369947068820e-01 6.514993338458933136e-01
9.700000000000001066e+00 -1.212099147972369034e-01 6.514822558388768670e-01
9.710000000000000853e+00 -1.201739478267660616e-01 6.514663472555034529e-01
9.720000000000000639e+00 -1.191292046288153772e-01 6.514515486071860151e-01
9.730000000000000426e+00 -1.180761526027787056e-01 6.514377983213807122e-01
9.740000000000000213e+00 -1.170152572931147522e-01 6.514250330402987510e-01
9.750000000000000000e+00 -1.159469817973600297e-01 6.514131878738300685e-01
9.759999999999999787e+00 -1.148717862841545506e-01 6.514021966237762973e-01
9.769999999999999574e+00 -1.137901272467450875e-01 6.513919921074619035e-01
9.779999999999999361e+00 -1.127024568549958028e-01 6.513825063941931504e-01
9.790000000000000924e+00 -1.116092224447956527e-01 6.513736711467249529e-01
9.800000000000000711e+00 -1.105108658345573813e-01 6.513654178202278322e-01
9.810000000000000497e+00 -1.094078228465295427e-01 6.513576779370826575e-01
9.820000000000000284e+00 -1.083005228388703306e-01 6.513503835566364364e-01
9.830000000000000071e+00 -1.071893880541649330e-01 6.513434674511948685e-01
9.839999999999999858e+00 -1.060748332112978892e-01 6.513368634106428967e-01
9.849999999999999645e+00 -1.049572651704369086e-01 6.513305065791573645e-01
9.859999999999999432e+00 -1.038370824796424063e-01 6.513243336266174577e-01
9.870000000000000995e+00 -1.027146751417819942e-01 6.513182830237642662e-01
9.880000000000000782e+00 -1.015904241436126343e-01 6.513122953294161466e-01
9.890000000000000568e+00 -1.004647012992833238e-01 6.513063134569595514e-01
9.900000000000000355e+00 -9.933786893646735783e-02 6.513002828381286857e-01
9.910000000000000142e+00 -9.821027969244171263e-02 6.512941517023723703e-01
9.919999999999999929e+00 -9.708227666859897687e-02 6.512878712116366708e-01
9.929999999999999716e+00 -9.595419336455161818e-02 6.512813954910486869e-01
9.939999999999999503e+00 -9.482635355286590795e-02 6.512746818549935979e-01
9.950000000000001066e+00 -9.369907128411136821e-02 6.512676908599941417e-01
9.960000000000000853e+00 -9.257265105822148898e-02 6.512603865360693245e-01
9.970000000000000639e+00 -9.144738786466984071e-02 6.512527364294590226e-01
9.980000000000000426e+00 -9.032356744388858605e-02 6.512447119481750146e-01
9.990000000000000213e+00 -8.920146661774876196e-02 6.512362887464460126e-01
1.000000000000000000e+01 -8.808135354089896563e-02 6.512274473319163981e-01


==> Figure4/ftwa_gaussian_data_L13_alpha0.0_thop1.0_omega2.0_gamma4.0_tfin10.0_rep10000.txt <==
# time | O_CDW (1D) | N_ph/N_el (1D)
0.000000000000000000e+00 1.000000000000000000e+00 3.993124270066697790e+00
1.000000000000000021e-02 9.997285178778740899e-01 3.992999247452535982e+00
2.000000000000000042e-02 9.986510889455977313e-01 3.992880803967473025e+00
2.999999999999999889e-02 9.968034794203428639e-01 3.992773607664728441e+00
4.000000000000000083e-02 9.942445257649880075e-01 3.992684222565479057e+00
5.000000000000000278e-02 9.910518274551991524e-01 3.992621071017022683e+00
5.999999999999999778e-02 9.873195740376287111e-01 3.992593540112535866e+00
7.000000000000000666e-02 9.831539175699043343e-01 3.992611517627886020e+00
8.000000000000000167e-02 9.786693060782026832e-01 3.992684516911768622e+00
8.999999999999999667e-02 9.739829488742622887e-01 3.992821328320731222e+00
1.000000000000000056e-01 9.692112976235670585e-01 3.993029152517324487e+00
1.100000000000000006e-01 9.644659066633574085e-01 3.993313122347180499e+00
1.199999999999999956e-01 9.598498879951433693e-01 3.993675888525139772e+00
1.300000000000000044e-01 9.554548139796635864e-01 3.994117422156056918e+00
1.400000000000000133e-01 9.513587224720415625e-01 3.994634850647411195e+00
1.499999999999999944e-01 9.476247145131728722e-01 3.995222490887213151e+00
1.600000000000000033e-01 9.443001487821494067e-01 3.995872079060909687e+00
1.700000000000000122e-01 9.414165559145469819e-01 3.996573129571585614e+00
1.799999999999999933e-01 9.389902901121401912e-01 3.997313376049966394e+00
1.900000000000000022e-01 9.370236233631539235e-01 3.998079301093721671e+00
2.000000000000000111e-01 9.355061944707738775e-01 3.998856732177683782e+00
2.099999999999999922e-01 9.344167975028140338e-01 3.999631435995697704e+00
2.200000000000000011e-01 9.337253434497018167e-01 4.000389689757860801e+00
2.300000000000000100e-01 9.333948842138233282e-01 4.001118800114702445e+00
2.399999999999999911e-01 9.333836324670411466e-01 4.001807547295258338e+00
2.500000000000000000e-01 9.336468678258325049e-01 4.002446543412669477e+00
2.600000000000000089e-01 9.341387054600174267e-01 4.003028487025523496e+00
2.700000000000000178e-01 9.348136545714288426e-01 4.003548315345223152e+00
2.800000000000000266e-01 9.356279586857122466e-01 4.004003253607426593e+00
2.899999999999999800e-01 9.365406715315655051e-01 4.004392769464268476e+00
2.999999999999999889e-01 9.375144807551801795e-01 4.004718443080143686e+00
3.099999999999999978e-01 9.385162931127161157e-01 4.004983756195386491e+00
3.200000000000000067e-01 9.395175711692060894e-01 4.005193826732173612e+00
3.300000000000000155e-01 9.404944677096128691e-01 4.005355094694621698e+00
3.400000000000000244e-01 9.414277483851200001e-01 4.005474990848214567e+00
3.500000000000000333e-01 9.423025934499467127e-01 4.005561588599821476e+00
3.599999999999999867e-01 9.431082466161261335e-01 4.005623274646423759e+00
3.699999999999999956e-01 9.438376058065616192e-01 4.005668439751471688e+00
3.800000000000000044e-01 9.444867316292909765e-01 4.005705215569785871e+00
3.900000000000000133e-01 9.450543692819595165e-01 4.005741253014044823e+00
4.000000000000000222e-01 9.455414555162046097e-01 4.005783560895442186e+00
4.100000000000000311e-01 9.459506636973485927e-01 4.005838397643453952e+00
4.199999999999999845e-01 9.462859867278871073e-01 4.005911215085094845e+00
4.299999999999999933e-01 9.465523744889517976e-01 4.006006650701491978e+00
4.400000000000000022e-01 9.467554407509640724e-01 4.006128553148896820e+00
4.500000000000000111e-01 9.469011873048857053e-01 4.006280047726056281e+00
4.600000000000000200e-01 9.469958126573735369e-01 4.006463608174426483e+00
4.700000000000000289e-01 9.470455269546887989e-01 4.006681152626424769e+00
4.799999999999999822e-01 9.470564291704128834e-01 4.006934132074129629e+00
4.899999999999999911e-01 9.470343632939215439e-01 4.007223630522660507e+00
5.000000000000000000e-01 9.469848296102555407e-01 4.007550448616532535e+00
5.100000000000000089e-01 9.469128765141965332e-01 4.007915187246473110e+00
5.200000000000000178e-01 9.468230299520971061e-01 4.008318311367626841e+00
5.300000000000000266e-01 9.467192173516254527e-01 4.008760212622181740e+00
5.400000000000000355e-01 9.466047169149630625e-01 4.009241257106002543e+00
5.500000000000000444e-01 9.464821250059456403e-01 4.009761826503342341e+00
5.600000000000000533e-01 9.463533680691433858e-01 4.010322347699191603e+00
5.700000000000000622e-01 9.462197301408034056e-01 4.010923325027978770e+00
5.799999999999999600e-01 9.460819241610577413e-01 4.011565365425579621e+00
5.899999999999999689e-01 9.459401890070507912e-01 4.012249198770177827e+00
5.999999999999999778e-01 9.457944241245862527e-01 4.012975695359433992e+00
6.099999999999999867e-01 9.456443401870505694e-01 4.013745874161204874e+00
6.199999999999999956e-01 9.454896114069709645e-01 4.014560903733570107e+00
6.300000000000000044e-01 9.453300127071494474e-01 4.015422093025724948e+00
6.400000000000000133e-01 9.451655644714826998e-01 4.016330864863098427e+00
6.500000000000000222e-01 9.449966038922051892e-01 4.017288729500762656e+00
6.600000000000000311e-01 9.448238257599413936e-01 4.018297246968804082e+00
6.700000000000000400e-01 9.446482678997547566e-01 4.019357990006745318e+00
6.800000000000000488e-01 9.444712378290480714e-01 4.020472513223225519e+00
6.900000000000000577e-01 9.442941823347301700e-01 4.021642333891316312e+00
7.000000000000000666e-01 9.441184998294441799e-01 4.022868926219891783e+00
7.099999999999999645e-01 9.439453674065002575e-01 4.024153721669256001e+00
7.199999999999999734e-01 9.437755137497579883e-01 4.025498132830466425e+00
7.299999999999999822e-01 9.436090303222544051e-01 4.026903575434281457e+00
7.399999999999999911e-01 9.434452206219089421e-01 4.028371492168403734e+00
7.500000000000000000e-01 9.432825052590320114e-01 4.029903372231063763e+00
7.600000000000000089e-01 9.431183934895873699e-01 4.031500760219372204e+00
7.700000000000000178e-01 9.429495449152464071e-01 4.033165251622798486e+00
7.800000000000000266e-01 9.427719015376051503e-01 4.034898472098308098e+00
7.900000000000000355e-01 9.425809028644094312e-01 4.036702049385740843e+00
8.000000000000000444e-01 9.423717476534462234e-01 4.038577575384981522e+00
8.100000000000000533e-01 9.421397101803899998e-01 4.040526565754150035e+00
8.200000000000000622e-01 9.418804441219785772e-01 4.042550423783771940e+00
8.300000000000000711e-01 9.415903034504906621e-01 4.044650405198500387e+00
8.399999999999999689e-01 9.412666080900621290e-01 4.046827593379927812e+00
8.499999999999999778e-01 9.409078701019781832e-01 4.049082875784208113e+00
8.599999999999999867e-01 9.405139373500879252e-01 4.051416925359800025e+00
8.699999999999999956e-01 9.400860621584058441e-01 4.053830190535129496e+00
8.800000000000000044e-01 9.396268904989062420e-01 4.056322887057009829e+00
8.900000000000000133e-01 9.391403418845012396e-01 4.058895006375386139e+00
9.000000000000000222e-01 9.386314189882680736e-01 4.061546330498303270e+00
9.100000000000000311e-01 9.381059244182842205e-01 4.064276473082795604e+00
9.200000000000000400e-01 9.375701168621368709e-01 4.067084926183821558e+00
9.300000000000000488e-01 9.370302886428457656e-01 4.069971132132878644e+00
9.400000000000000577e-01 9.364923400681940402e-01 4.072934550023048494e+00
9.500000000000000666e-01 9.359613251200203932e-01 4.075974720908377869e+00
9.599999999999999645e-01 9.354410685944501980e-01 4.079091307473817096e+00
9.699999999999999734e-01 9.349338444132752057e-01 4.082284109571555852e+00
9.799999999999999822e-01 9.344402065166764748e-01 4.085553044641674347e+00
9.899999999999999911e-01 9.339589965135837168e-01 4.088898089328261598e+00
1.000000000000000000e+00 9.334875422940646095e-01 4.092319208684884302e+00
1.010000000000000009e+00 9.330220629822963962e-01 4.095816269694229739e+00
1.020000000000000018e+00 9.325582228919344630e-01 4.099388974298423527e+00
1.030000000000000027e+00 9.320917943766771074e-01 4.103036814015996292e+00
1.040000000000000036e+00 9.316192732563792767e-01 4.106759077010817549e+00
1.050000000000000044e+00 9.311384290377913153e-01 4.110554878015613589e+00
1.060000000000000053e+00 9.306485874325020058e-01 4.114423241747286575e+00
1.070000000000000062e+00 9.301506528251358707e-01 4.118363194387759663e+00
1.080000000000000071e+00 9.296468428698066999e-01 4.122373836909553724e+00
1.090000000000000080e+00 9.291401800420167056e-01 4.126454399366696002e+00
1.100000000000000089e+00 9.286338594848593253e-01 4.130604247894210879e+00
1.110000000000000098e+00 9.281306659483189447e-01 4.134822844549560728e+00
1.120000000000000107e+00 9.276325772245849199e-01 4.139109679481324022e+00
1.130000000000000115e+00 9.271406526418514149e-01 4.143464213625018822e+00
1.140000000000000124e+00 9.266552393492601958e-01 4.147885855776514141e+00
1.150000000000000133e+00 9.261764397530652948e-01 4.152373992158176819e+00
1.159999999999999920e+00 9.257046380402239594e-01 4.156928103648739992e+00
1.169999999999999929e+00 9.252409553810680976e-01 4.161547922812988354e+00
1.179999999999999938e+00 9.247873858175857942e-01 4.166233629393080840e+00
1.189999999999999947e+00 9.243466151551116283e-01 4.170986004129301428e+00
1.199999999999999956e+00 9.239214721311688194e-01 4.175806521072645161e+00
1.209999999999999964e+00 9.235142465456595007e-01 4.180697323773554963e+00
1.219999999999999973e+00 9.231260492504161919e-01 4.185661101910207904e+00
1.229999999999999982e+00 9.227564364042512013e-01 4.190700894802051657e+00
1.239999999999999991e+00 9.224034588673238888e-01 4.195819852973202480e+00
1.250000000000000000e+00 9.220640644683978371e-01 4.201021038193395007e+00
1.260000000000000009e+00 9.217347097378998377e-01 4.206307271439235329e+00
1.270000000000000018e+00 9.214119264290226985e-01 4.211681062136929832e+00
1.280000000000000027e+00 9.210926191023022236e-01 4.217144581120670921e+00
1.290000000000000036e+00 9.207739534322821884e-01 4.222699654640703848e+00
1.300000000000000044e+00 9.204529072062995754e-01 4.228347743534471626e+00
1.310000000000000053e+00 9.201256778271690306e-01 4.234089894602800719e+00
1.320000000000000062e+00 9.197872488961329474e-01 4.239926673922874478e+00
1.330000000000000071e+00 9.194313576520595221e-01 4.245858104598454474e+00
1.340000000000000080e+00 9.190509689424107842e-01 4.251883642316008682e+00
1.350000000000000089e+00 9.186392272718690855e-01 4.258002178075494193e+00
1.360000000000000098e+00 9.181906114486967363e-01 4.264212087482303737e+00
1.370000000000000107e+00 9.177020332361137678e-01 4.270511298997215377e+00
1.380000000000000115e+00 9.171735655869589499e-01 4.276897383136738284e+00
1.390000000000000124e+00 9.166086187245605643e-01 4.283367655917214911e+00
1.400000000000000133e+00 9.160135206025393773e-01 4.289919311478393560e+00
1.409999999999999920e+00 9.153965726878962039e-01 4.296549588661960684e+00
1.419999999999999929e+00 9.147667929406901877e-01 4.303255957720261371e+00
1.429999999999999938e+00 9.141325648887800304e-01 4.310036308151871332e+00
1.439999999999999947e+00 9.135004696344702912e-01 4.316889095694492973e+00
1.449999999999999956e+00 9.128745393480364179e-01 4.323813390300372816e+00
1.459999999999999964e+00 9.122560487166734289e-01 4.330808805456067390e+00
1.469999999999999973e+00 9.116438662951616978e-01 4.337875319062510115e+00
1.479999999999999982e+00 9.110352676037423159e-01 4.345013025329762080e+00
1.489999999999999991e+00 9.104269989874752556e-01 4.352221920407884248e+00
1.500000000000000000e+00 9.098163546734868712e-01 4.359501772231682004e+00
1.510000000000000009e+00 9.092020874299501232e-01 4.366852121706373602e+00
1.520000000000000018e+00 9.085850240121075005e-01 4.374272401253772813e+00
1.530000000000000027e+00 9.079683730725315316e-01 4.381762095978402272e+00
1.540000000000000036e+00 9.073575988463997710e-01 4.389320898071665589e+00
1.550000000000000044e+00 9.067599406457103051e-01 4.396948748270216534e+00
1.560000000000000053e+00 9.061834758685117786e-01 4.404645767863578421e+00
1.570000000000000062e+00 9.056358456832688253e-01 4.412412114994521239e+00
1.580000000000000071e+00 9.051228286080026386e-01 4.420247824565325168e+00
1.590000000000000080e+00 9.046470565397802810e-01 4.428152739354712430e+00
1.600000000000000089e+00 9.042072271177622467e-01 4.436126558482359705e+00
1.610000000000000098e+00 9.037979835802824047e-01 4.444169002770530064e+00
1.620000000000000107e+00 9.034105441168361894e-01 4.452280005123745887e+00
1.630000000000000115e+00 9.030339436515668616e-01 4.460459822004485986e+00
1.640000000000000124e+00 9.026566650191777397e-01 4.468708996845575321e+00
1.650000000000000133e+00 9.022684331772193866e-01 4.477028177476394255e+00
1.660000000000000142e+00 9.018619061395911629e-01 4.485417872679635209e+00
1.669999999999999929e+00 9.014338885213769581e-01 4.493878258219395683e+00
1.679999999999999938e+00 9.009856449371218545e-01 4.502409119527823300e+00
1.689999999999999947e+00 9.005219823898414910e-01 4.511009913269002247e+00
1.699999999999999956e+00 9.000490868657151644e-01 4.519679865825005471e+00
1.709999999999999964e+00 8.995716740857223614e-01 4.528418014962970695e+00
1.719999999999999973e+00 8.990904771856677025e-01 4.537223158857944583e+00
1.729999999999999982e+00 8.986011990124506132e-01 4.546093758718305899e+00
1.739999999999999991e+00 8.980954620829620927e-01 4.555027890955131831e+00
1.750000000000000000e+00 8.975635486410187269e-01 4.564023270901842899e+00
1.760000000000000009e+00 8.969976723724086831e-01 4.573077360462390217e+00
1.770000000000000018e+00 8.963944779696285670e-01 4.582187448406192409e+00
1.780000000000000027e+00 8.957557324993331571e-01 4.591350669189884215e+00
1.790000000000000036e+00 8.950872591187218896e-01 4.600563955872177146e+00
1.800000000000000044e+00 8.943969046177158155e-01 4.609824033855272063e+00
1.810000000000000053e+00 8.936926178980049151e-01 4.619127567645414878e+00
1.820000000000000062e+00 8.929813839471069103e-01 4.628471474206071967e+00
1.830000000000000071e+00 8.922690430439409459e-01 4.637853312143474405e+00
1.840000000000000080e+00 8.915606212920613727e-01 4.647271558900963662e+00
1.850000000000000089e+00 8.908606613917550154e-01 4.656725636550645753e+00
1.860000000000000098e+00 8.901734068675849487e-01 4.666215664321298640e+00
1.870000000000000107e+00 8.895028566696098205e-01 4.675742084215992911e+00
1.880000000000000115e+00 8.888528024636724867e-01 4.685305344326500254e+00
1.890000000000000124e+00 8.882267865801609652e-01 4.694905765199838932e+00
1.900000000000000133e+00 8.876278957667564917e-01 4.704543575387616805e+00
1.910000000000000142e+00 8.870583363489498163e-01 4.714219001609387227e+00
1.919999999999999929e+00 8.865190263124124170e-01 4.723932255762428589e+00
1.929999999999999938e+00 8.860094645930486346e-01 4.733683386388185532e+00
1.939999999999999947e+00 8.855279684721550915e-01 4.743472052651457105e+00
1.949999999999999956e+00 8.850721070617045827e-01 4.753297355993074902e+00
1.959999999999999964e+00 8.846390732589322070e-01 4.763157831282170740e+00
1.969999999999999973e+00 8.842258273280384495e-01 4.773051637209530185e+00
1.979999999999999982e+00 8.838292089267594243e-01 4.782976821388849054e+00
1.989999999999999991e+00 8.834461314140279464e-01 4.792931548184230728e+00
2.000000000000000000e+00 8.830738714130407230e-01 4.802914163121022817e+00
2.010000000000000231e+00 8.827100923761262985e-01 4.812923053840868270e+00
2.020000000000000018e+00 8.823523291970764015e-01 4.822956386559889452e+00
2.030000000000000249e+00 8.819969685208969290e-01 4.833011859509045216e+00
2.040000000000000036e+00 8.816384427368979537e-01 4.843086608522514602e+00
2.049999999999999822e+00 8.812693210041850911e-01 4.853177359337474073e+00
2.060000000000000053e+00 8.808815647496426315e-01 4.863280774826226782e+00
2.069999999999999840e+00 8.804683539076177956e-01 4.873393867409188118e+00
2.080000000000000071e+00 8.800255129802500020e-01 4.883514260801011808e+00
2.089999999999999858e+00 8.795518176586932801e-01 4.893640204662601967e+00
2.100000000000000089e+00 8.790483652882518095e-01 4.903770337819761238e+00
2.109999999999999876e+00 8.785177837708206816e-01 4.913903318498655359e+00
2.120000000000000107e+00 8.779639240408071421e-01 4.924037521090661507e+00
2.129999999999999893e+00 8.773920438042744907e-01 4.934170881441632517e+00
2.140000000000000124e+00 8.768088018106087178e-01 4.944300906940880758e+00
2.149999999999999911e+00 8.762215883195031418e-01 4.954424776747886838e+00
2.160000000000000142e+00 8.756375545328450860e-01 4.964539426841350078e+00
2.169999999999999929e+00 8.750632722000873942e-01 4.974641620056106994e+00
2.180000000000000160e+00 8.745057010010075516e-01 4.984728047812930107e+00
2.189999999999999947e+00 8.739738711052216225e-01 4.994795523227195666e+00
2.200000000000000178e+00 8.734796877895650846e-01 5.004841239274933962e+00
2.209999999999999964e+00 8.730363980693943704e-01 5.014863013251331658e+00
2.220000000000000195e+00 8.726549734421064075e-01 5.024859362269510576e+00
2.229999999999999982e+00 8.723402947973557531e-01 5.034829374294159443e+00
2.240000000000000213e+00 8.720895306348879217e-01 5.044772453780836052e+00
2.250000000000000000e+00 8.718935880868654564e-01 5.054688080739002665e+00
2.260000000000000231e+00 8.717402800495115400e-01 5.064575723055742884e+00
2.270000000000000018e+00 8.716168131970606359e-01 5.074434883558530451e+00
2.280000000000000249e+00 8.715100767354549971e-01 5.084265169928078087e+00
2.290000000000000036e+00 8.714054422752405271e-01 5.094066243969655794e+00
2.300000000000000266e+00 8.712862106460020906e-01 5.103837599383834522e+00
2.310000000000000053e+00 8.711354039115760672e-01 5.113578270275092486e+00
2.319999999999999840e+00 8.709395393576967459e-01 5.123286625919314830e+00
2.330000000000000071e+00 8.706921817190490520e-01 5.132960430074952285e+00
2.339999999999999858e+00 8.703949831639768986e-01 5.142597156546867332e+00
2.350000000000000089e+00 8.700556395867531378e-01 5.152194428722489228e+00
2.359999999999999876e+00 8.696841971869088139e-01 5.161750364999868168e+00
2.370000000000000107e+00 8.692900265210444788e-01 5.171263665239890450e+00
2.379999999999999893e+00 8.688809167682421952e-01 5.180733437485199211e+00
2.390000000000000124e+00 8.684639657305733840e-01 5.190158883108593635e+00
2.399999999999999911e+00 8.680467749135045707e-01 5.199538965465379192e+00
2.410000000000000142e+00 8.676374291721254961e-01 5.208872141353439567e+00
2.419999999999999929e+00 8.672429259248125577e-01 5.218156131206298731e+00
2.430000000000000160e+00 8.668669671937375698e-01 5.227387753505876589e+00
2.439999999999999947e+00 8.665085862312831289e-01 5.236562901799620029e+00
2.450000000000000178e+00 8.661625045401528666e-01 5.245676782785360537e+00
2.459999999999999964e+00 8.658212220452022878e-01 5.254724463291231551e+00
2.470000000000000195e+00 8.654778863547750722e-01 5.263701571338483376e+00
2.479999999999999982e+00 8.651286995318812068e-01 5.272604892237841234e+00
2.490000000000000213e+00 8.647739158550001859e-01 5.281432630834912878e+00
2.500000000000000000e+00 8.644171263698102736e-01 5.290184242906247114e+00
2.510000000000000231e+00 8.640632378684777182e-01 5.298859949337441755e+00
2.520000000000000018e+00 8.637160834744377347e-01 5.307460110913436502e+00
2.530000000000000249e+00 8.633768053278344512e-01 5.315984681410300006e+00
2.540000000000000036e+00 8.630438475107049534e-01 5.324432818709450288e+00
2.550000000000000266e+00 8.627143102419637666e-01 5.332802744210861867e+00
2.560000000000000053e+00 8.623857348932782996e-01 5.341091832816410978e+00
2.569999999999999840e+00 8.620571114972611637e-01 5.349296875083688896e+00
2.580000000000000071e+00 8.617288023330190727e-01 5.357414449222535957e+00
2.589999999999999858e+00 8.614020051901157826e-01 5.365441300136972735e+00
2.600000000000000089e+00 8.610786520975591829e-01 5.373374659501553019e+00
2.609999999999999876e+00 8.607619239074170148e-01 5.381212426373187974e+00
2.620000000000000107e+00 8.604565221858524460e-01 5.388953190378990676e+00
2.629999999999999893e+00 8.601679112374318592e-01 5.396596096546125487e+00
2.640000000000000124e+00 8.599006093288795727e-01 5.404140639469670049e+00
2.649999999999999911e+00 8.596568328351632537e-01 5.411586459351405587e+00
2.660000000000000142e+00 8.594365790267062266e-01 5.418933219441313121e+00
2.669999999999999929e+00 8.592390829683568265e-01 5.426180560787869034e+00
2.680000000000000160e+00 8.590642105116713667e-01 5.433328089474051659e+00
2.689999999999999947e+00 8.589124298615563591e-01 5.440375323183033629e+00
2.700000000000000178e+00 8.587832209276337059e-01 5.447321563513146003e+00
2.709999999999999964e+00 8.586733754074747926e-01 5.454165701052197335e+00
2.720000000000000195e+00 8.585770455399478474e-01 5.460906018875864909e+00
2.729999999999999982e+00 8.584880176282285724e-01 5.467540154272363395e+00
2.740000000000000213e+00 8.584030482987650146e-01 5.474065302709561820e+00
2.750000000000000000e+00 8.583238924315610419e-01 5.480478667691198069e+00
2.760000000000000231e+00 8.582566041568941984e-01 5.486777979070172506e+00
2.770000000000000018e+00 8.582084061511597861e-01 5.492961840931147144e+00
2.780000000000000249e+00 8.581839621795830375e-01 5.499029808738065128e+00
2.790000000000000036e+00 8.581828505770282556e-01 5.504982173764644493e+00
2.800000000000000266e+00 8.581989210129238321e-01 5.510819586156440408e+00
2.810000000000000053e+00 8.582211029586189754e-01 5.516542589330096114e+00
2.819999999999999840e+00 8.582350954565658441e-01 5.522151215222856457e+00
2.830000000000000071e+00 8.582255946168939609e-01 5.527644780308438754e+00
2.839999999999999858e+00 8.581788482954112451e-01 5.533021994571998725e+00
2.850000000000000089e+00 8.580849736196286548e-01 5.538281310665060353e+00
2.859999999999999876e+00 8.579393172819278490e-01 5.543421295435400964e+00
2.870000000000000107e+00 8.577425365630434451e-01 5.548440784658974501e+00
2.879999999999999893e+00 8.574996505827513493e-01 5.553338782744638991e+00
2.890000000000000124e+00 8.572184936796142241e-01 5.558114286383524671e+00
2.899999999999999911e+00 8.569080331949936458e-01 5.562766272664894984e+00
2.910000000000000142e+00 8.565769937945048040e-01 5.567293890594176453e+00
2.919999999999999929e+00 8.562332066154162424e-01 5.571696686895188044e+00
2.930000000000000160e+00 8.558835464778636881e-01 5.575974603964156451e+00
2.939999999999999947e+00 8.555336973561353808e-01 5.580127696603256915e+00
2.950000000000000178e+00 8.551871914518515139e-01 5.584155725213324040e+00
2.959999999999999964e+00 8.548443142249880777e-01 5.588057967451415031e+00
2.970000000000000195e+00 8.545023235277301454e-01 5.591833427737250339e+00
2.979999999999999982e+00 8.541575896529689516e-01 5.595481327200599431e+00
2.990000000000000213e+00 8.538083405830675376e-01 5.599001486579425091e+00
3.000000000000000000e+00 8.534558997986549933e-01 5.602394272839884337e+00
3.010000000000000231e+00 8.531038426905507288e-01 5.605660075589399050e+00
3.020000000000000018e+00 8.527567691250452775e-01 5.608798607695367089e+00
3.030000000000000249e+00 8.524205881828129661e-01 5.611808451831574729e+00
3.040000000000000036e+00 8.521040659437274511e-01 5.614687109631589124e+00
3.050000000000000266e+00 8.518193207677423606e-01 5.617431558395062474e+00
3.060000000000000053e+00 8.515794621348263815e-01 5.620039060703608591e+00
3.070000000000000284e+00 8.513941935136531969e-01 5.622507890822558529e+00
3.080000000000000071e+00 8.512659826407044106e-01 5.624837660038238596e+00
3.089999999999999858e+00 8.511888722279919994e-01 5.627029144123205207e+00
3.100000000000000089e+00 8.511500184514232403e-01 5.629083772419903653e+00
3.109999999999999876e+00 8.511327047769827736e-01 5.631003127583430690e+00
3.120000000000000107e+00 8.511198658536208717e-01 5.632788692985108980e+00
3.129999999999999893e+00 8.510975400324598539e-01 5.634441853263081335e+00
3.140000000000000124e+00 8.510576047984422798e-01 5.635963940935066141e+00
3.149999999999999911e+00 8.509987431319253615e-01 5.637356195131792980e+00
3.160000000000000142e+00 8.509249285911755223e-01 5.638619640302170666e+00
3.169999999999999929e+00 8.508420727587853172e-01 5.639755017816454163e+00
3.180000000000000160e+00 8.507545136974866695e-01 5.640762805152845338e+00
3.189999999999999947e+00 8.506629890338297528e-01 5.641643256355739489e+00
3.200000000000000178e+00 8.505646506144817209e-01 5.642396435870703719e+00
3.209999999999999964e+00 8.504545653454745890e-01 5.643022282468535877e+00
3.220000000000000195e+00 8.503277956264806425e-01 5.643520767416910111e+00
3.229999999999999982e+00 8.501813393123565099e-01 5.643892110438319065e+00
3.240000000000000213e+00 8.500154839472217061e-01 5.644136925792121673e+00
3.250000000000000000e+00 8.498340694089629999e-01 5.644256181830944463e+00
3.260000000000000231e+00 8.496432338929648109e-01 5.644251039360963063e+00
3.270000000000000018e+00 8.494489031550148672e-01 5.644122672268565566e+00
3.280000000000000249e+00 8.492542376748254407e-01 5.643872160510650993e+00
3.290000000000000036e+00 8.490586811492734087e-01 5.643500438430908872e+00
3.300000000000000266e+00 8.488594124170244504e-01 5.643008269669501864e+00
3.310000000000000053e+00 8.486541845503637882e-01 5.642396275332392186e+00
3.320000000000000284e+00 8.484435079771875943e-01 5.641665055914283577e+00
3.330000000000000071e+00 8.482308258927031552e-01 5.640815355103224960e+00
3.339999999999999858e+00 8.480213061503755201e-01 5.639848170419873519e+00
3.350000000000000089e+00 8.478208873856112326e-01 5.638764767071941186e+00
3.359999999999999876e+00 8.476361856280384410e-01 5.637566616718445722e+00
3.370000000000000107e+00 8.474740252406274266e-01 5.636255314560204788e+00
3.379999999999999893e+00 8.473392400201621433e-01 5.634832469953795275e+00
3.390000000000000124e+00 8.472314963301955659e-01 5.633299580208102064e+00
3.399999999999999911e+00 8.471440267507358568e-01 5.631657933643591463e+00
3.410000000000000142e+00 8.470664652705411912e-01 5.629908612819165548e+00
3.419999999999999929e+00 8.469905824882967282e-01 5.628052645010893862e+00
3.430000000000000160e+00 8.469149787335398250e-01 5.626091218864579524e+00
3.439999999999999947e+00 8.468453959814806753e-01 5.624025889273287504e+00
3.450000000000000178e+00 8.467907206286584554e-01 5.621858687181504166e+00
3.459999999999999964e+00 8.467575006064635978e-01 5.619592139989067370e+00
3.470000000000000195e+00 8.467459488143416202e-01 5.617229192668496296e+00
3.479999999999999982e+00 8.467487182897489584e-01 5.614773007972680752e+00
3.490000000000000213e+00 8.467524741758012397e-01 5.612226651613114292e+00
3.500000000000000000e+00 8.467417559422681927e-01 5.609592750763521707e+00
3.510000000000000231e+00 8.467040766369611227e-01 5.606873251248710055e+00
3.520000000000000018e+00 8.466340981151466716e-01 5.604069342392438813e+00
3.530000000000000249e+00 8.465345818063513272e-01 5.601181542229575427e+00
3.540000000000000036e+00 8.464134321567681196e-01 5.598209917714863870e+00
3.550000000000000266e+00 8.462786885032315132e-01 5.595154436223078953e+00
3.560000000000000053e+00 8.461344962254023772e-01 5.592015390604867520e+00
3.570000000000000284e+00 8.459799504422527150e-01 5.588793799072971247e+00
3.580000000000000071e+00 8.458107882471571637e-01 5.585491620455241168e+00
3.589999999999999858e+00 8.456227111465408619e-01 5.582111717029544451e+00
3.600000000000000089e+00 8.454149477891594877e-01 5.578657579665786237e+00
3.609999999999999876e+00 8.451926156115104893e-01 5.575132936443822906e+00
3.620000000000000107e+00 8.449664424270442176e-01 5.571541328771161261e+00
3.629999999999999893e+00 8.447493632763186655e-01 5.567885779914706568e+00
3.640000000000000124e+00 8.445515150513543956e-01 5.564168695880940874e+00
3.649999999999999911e+00 8.443768155416774279e-01 5.560392007099558498e+00
3.660000000000000142e+00 8.442232984232105331e-01 5.556557466517610955e+00
3.669999999999999929e+00 8.440864211345703305e-01 5.552666911431770380e+00
3.680000000000000160e+00 8.439620994007057675e-01 5.548722341743381747e+00
3.689999999999999947e+00 8.438469249073331513e-01 5.544725850936575995e+00
3.700000000000000178e+00 8.437360390797059573e-01 5.540679545413791374e+00
3.709999999999999964e+00 8.436215360855795486e-01 5.536585563885021877e+00
3.720000000000000195e+00 8.434937197113535623e-01 5.532446168839215694e+00
3.729999999999999982e+00 8.433447828674690561e-01 5.528263834774136853e+00
3.740000000000000213e+00 8.431721886601271088e-01 5.524041261943524184e+00
3.750000000000000000e+00 8.429792256335706391e-01 5.519781332224162007e+00
3.760000000000000231e+00 8.427724046603377595e-01 5.515487000521582139e+00
3.770000000000000018e+00 8.425574851434604051e-01 5.511161152761455462e+00
3.780000000000000249e+00 8.423365365564481344e-01 5.506806456983184717e+00
3.790000000000000036e+00 8.421075710329116726e-01 5.502425295830209784e+00
3.800000000000000266e+00 8.418666869707496225e-01 5.498019877314057169e+00
3.810000000000000053e+00 8.416114974918720293e-01 5.493592477650191874e+00
3.820000000000000284e+00 8.413440152588224086e-01 5.489145656771817983e+00
3.830000000000000071e+00 8.410713874691323477e-01 5.484682272163084349e+00
3.839999999999999858e+00 8.408039651289250793e-01 5.480205265888295152e+00
3.850000000000000089e+00 8.405515915802072024e-01 5.475717421976763255e+00
3.859999999999999876e+00 8.403201831525591858e-01 5.471221290276189642e+00
3.870000000000000107e+00 8.401104261338123713e-01 5.466719364400073999e+00
3.879999999999999893e+00 8.399191121132374427e-01 5.462214342301197512e+00
3.890000000000000124e+00 8.397418881519107536e-01 5.457709223520112118e+00
3.899999999999999911e+00 8.395753635990009789e-01 5.453207151868334712e+00
3.910000000000000142e+00 8.394173777282373239e-01 5.448711097766416600e+00
3.919999999999999929e+00 8.392657343556407801e-01 5.444223627193661486e+00
3.930000000000000160e+00 8.391170103485339204e-01 5.439746888064874497e+00
3.939999999999999947e+00 8.389667519739294477e-01 5.435282776078449452e+00
3.950000000000000178e+00 8.388111873259652684e-01 5.430833074566485230e+00
3.959999999999999964e+00 8.386493083292997364e-01 5.426399442861076672e+00
3.970000000000000195e+00 8.384839507289044702e-01 5.421983264871237829e+00
3.979999999999999982e+00 8.383213626821616193e-01 5.417585531035569169e+00
3.990000000000000213e+00 8.381696380341611130e-01 5.413206902564501100e+00
4.000000000000000000e+00 8.380368556594106622e-01 5.408847947965809588e+00
4.009999999999999787e+00 8.379293455586941386e-01 5.404509405850327575e+00
4.020000000000000462e+00 8.378500017556219648e-01 5.400192308242785622e+00
4.030000000000000249e+00 8.377967090439968345e-01 5.395897889748678011e+00
4.040000000000000036e+00 8.377613613790658720e-01 5.391627424992427642e+00
4.049999999999999822e+00 8.377303593798720582e-01 5.387382156691949753e+00
4.060000000000000497e+00 8.376870809598123691e-01 5.383163414275366598e+00
4.070000000000000284e+00 8.376157117712971223e-01 5.378972853783035468e+00
4.080000000000000071e+00 8.375049096617751543e-01 5.374812651253492390e+00
4.089999999999999858e+00 8.373497488829619861e-01 5.370685498157722115e+00
4.099999999999999645e+00 8.371513234638857659e-01 5.366594400695650968e+00
4.110000000000000320e+00 8.369146274284516851e-01 5.362542401282301086e+00
4.120000000000000107e+00 8.366459837930421140e-01 5.358532406801379544e+00
4.129999999999999893e+00 8.363511015269845528e-01 5.354567168306144431e+00
4.139999999999999680e+00 8.360339705094809171e-01 5.350649386970201427e+00
4.150000000000000355e+00 8.356964467161347443e-01 5.346781768302928839e+00
4.160000000000000142e+00 8.353382760178008626e-01 5.342966935725864452e+00
4.169999999999999929e+00 8.349577780223169654e-01 5.339207209723112690e+00
4.179999999999999716e+00 8.345533344513719198e-01 5.335504398093985579e+00
4.190000000000000391e+00 8.341253363886763639e-01 5.331859752061640201e+00
4.200000000000000178e+00 8.336776783069849150e-01 5.328274112765108761e+00
4.209999999999999964e+00 8.332178285439396648e-01 5.324748172096252397e+00
4.219999999999999751e+00 8.327553557147234775e-01 5.321282689593036963e+00
4.230000000000000426e+00 8.322997723337928200e-01 5.317878568705872944e+00
4.240000000000000213e+00 8.318590268357742845e-01 5.314536764867043850e+00
4.250000000000000000e+00 8.314393013620565709e-01 5.311258125644454431e+00
4.259999999999999787e+00 8.310456426221320969e-01 5.308043265421874324e+00
4.270000000000000462e+00 8.306822590928323313e-01 5.304892543971142516e+00
4.280000000000000249e+00 8.303518600562277419e-01 5.301806155003735199e+00
4.290000000000000036e+00 8.300544965482582471e-01 5.298784294809604667e+00
4.299999999999999822e+00 8.297871286335339880e-01 5.295827386425625782e+00
4.310000000000000497e+00 8.295446585006812645e-01 5.292936275474968255e+00
4.320000000000000284e+00 8.293219310296938707e-01 5.290112328505016670e+00
4.330000000000000071e+00 8.291153066323441179e-01 5.287357333084927724e+00
4.339999999999999858e+00 8.289226133151122999e-01 5.284673211274660609e+00
4.350000000000000533e+00 8.287415813135647902e-01 5.282061664490716346e+00
4.360000000000000320e+00 8.285679232586943277e-01 5.279523919198062742e+00
4.370000000000000107e+00 8.283943838114673497e-01 5.277060701228366568e+00
4.379999999999999893e+00 8.282112148174219923e-01 5.274672409797761752e+00
4.389999999999999680e+00 8.280076513081130463e-01 5.272359360428812813e+00
4.400000000000000355e+00 8.277736668219916050e-01 5.270121941375323082e+00
4.410000000000000142e+00 8.275016173971532218e-01 5.267960640759492996e+00
4.419999999999999929e+00 8.271876521005357974e-01 5.265875995735071591e+00
4.429999999999999716e+00 8.268327554662309176e-01 5.263868568022347816e+00
4.440000000000000391e+00 8.264429836580274857e-01 5.261938985611355868e+00
4.450000000000000178e+00 8.260285483908202941e-01 5.260088019747509946e+00
4.459999999999999964e+00 8.256018606111036329e-01 5.258316649148608413e+00
4.469999999999999751e+00 8.251751738715396023e-01 5.256626088075821102e+00
4.480000000000000426e+00 8.247585981000082889e-01 5.255017794328646907e+00
4.490000000000000213e+00 8.243588685125180504e-01 5.253493493434322481e+00
4.500000000000000000e+00 8.239789661300201962e-01 5.252055228687207311e+00
4.509999999999999787e+00 8.236185655232928227e-01 5.250705397659467089e+00
4.520000000000000462e+00 8.232752789326528431e-01 5.249446714849269391e+00
4.530000000000000249e+00 8.229463920671444832e-01 5.248282077973851933e+00
4.540000000000000036e+00 8.226304268233227690e-01 5.247214309613193350e+00
4.549999999999999822e+00 8.223276436464243000e-01 5.246245826658422651e+00
4.560000000000000497e+00 8.220391659108363669e-01 5.245378345250869323e+00
4.570000000000000284e+00 8.217653255618123653e-01 5.244612742386988380e+00
4.580000000000000071e+00 8.215044974494668528e-01 5.243949112640108545e+00
4.589999999999999858e+00 8.212533369697764263e-01 5.243387016715630899e+00
4.600000000000000533e+00 8.210083344801374361e-01 5.242925791117614587e+00
4.610000000000000320e+00 8.207676386886934017e-01 5.242564810629342098e+00
4.620000000000000107e+00 8.205319562076254236e-01 5.242303649838252255e+00
4.629999999999999893e+00 8.203040192919678342e-01 5.242142141376074704e+00
4.639999999999999680e+00 8.200870522717637057e-01 5.242080346753900777e+00
4.650000000000000355e+00 8.198830527938091306e-01 5.242118443587581389e+00
4.660000000000000142e+00 8.196915839474447907e-01 5.242256549024465251e+00
4.669999999999999929e+00 8.195093796742254355e-01 5.242494537415788081e+00
4.679999999999999716e+00 8.193307885835124926e-01 5.242831950558164422e+00
4.690000000000000391e+00 8.191488852094006567e-01 5.243268083307157212e+00
4.700000000000000178e+00 8.189569440966958380e-01 5.243802233193529894e+00
4.709999999999999964e+00 8.187496666697960945e-01 5.244434017752488408e+00
4.719999999999999751e+00 8.185237013106984039e-01 5.245163578040881625e+00
4.730000000000000426e+00 8.182773203803774820e-01 5.245991555124418504e+00
4.740000000000000213e+00 8.180097630673746067e-01 5.246918847047760792e+00
4.750000000000000000e+00 8.177210334553900450e-01 5.247946246109297164e+00
4.759999999999999787e+00 8.174125890416904516e-01 5.249074095335338086e+00
4.770000000000000462e+00 8.170884562706159926e-01 5.250302069718051357e+00
4.780000000000000249e+00 8.167557611251400340e-01 5.251629108869330764e+00
4.790000000000000036e+00 8.164237132411145126e-01 5.253053496336549166e+00
4.799999999999999822e+00 8.161011841462745275e-01 5.254573052555705281e+00
4.810000000000000497e+00 8.157939856871582185e-01 5.256185401391282319e+00
4.820000000000000284e+00 8.155033669120085316e-01 5.257888257490557216e+00
4.830000000000000071e+00 8.152264772385741098e-01 5.259679692205424750e+00
4.839999999999999858e+00 8.149583938312577880e-01 5.261558306623504322e+00
4.850000000000000533e+00 8.146943588749547827e-01 5.263523278605908295e+00
4.860000000000000320e+00 8.144310631482523100e-01 5.265574247504581251e+00
4.870000000000000107e+00 8.141666233882283166e-01 5.267711103119810723e+00
4.879999999999999893e+00 8.138998955146087289e-01 5.269933743966774387e+00
4.889999999999999680e+00 8.136299725502581515e-01 5.272241897931810861e+00
4.900000000000000355e+00 8.133562770893867366e-01 5.274635080148656563e+00
4.910000000000000142e+00 8.130789148949362222e-01 5.277112664098704720e+00
4.919999999999999929e+00 8.127987490488822742e-01 5.279673992480837796e+00
4.929999999999999716e+00 8.125169716762085104e-01 5.282318447929113425e+00
4.940000000000000391e+00 8.122344894844023555e-01 5.285045434781777907e+00
4.950000000000000178e+00 8.119516986160384420e-01 5.287854303078690421e+00
4.959999999999999964e+00 8.116687780791943529e-01 5.290744331252927424e+00
4.969999999999999751e+00 8.113861831782483991e-01 5.293714753594399802e+00
4.980000000000000426e+00 8.111047715709948092e-01 5.296764859517232082e+00
4.990000000000000213e+00 8.108253802697892310e-01 5.299894051843377696e+00
5.000000000000000000e+00 8.105481942989807287e-01 5.303101830894495272e+00
5.009999999999999787e+00 8.102724352245145312e-01 5.306387704074070122e+00
5.020000000000000462e+00 8.099965977928085259e-01 5.309751050796537974e+00
5.030000000000000249e+00 8.097188236719122800e-01 5.313191021810319548e+00
5.040000000000000036e+00 8.094368960769142696e-01 5.316706497850767654e+00
5.049999999999999822e+00 8.091477860858048432e-01 5.320296103385387276e+00
5.060000000000000497e+00 8.088473149684721752e-01 5.323958280594721870e+00
5.070000000000000284e+00 8.085307281577969185e-01 5.327691356191985861e+00
5.080000000000000071e+00 8.081943388907597559e-01 5.331493565914317223e+00
5.089999999999999858e+00 8.078373952474792175e-01 5.335362952283113636e+00
5.100000000000000533e+00 8.074627538156210482e-01 5.339297184234632176e+00
5.110000000000000320e+00 8.070756000562231414e-01 5.343293397136490874e+00
5.120000000000000107e+00 8.066808067533847160e-01 5.347348249248374152e+00
5.129999999999999893e+00 8.062807818604849075e-01 5.351458288090018556e+00
5.139999999999999680e+00 8.058755399728302349e-01 5.355620522392648297e+00
5.150000000000000355e+00 8.054652549488801050e-01 5.359832937901102490e+00
5.160000000000000142e+00 8.050538160710405400e-01 5.364094666874760442e+00
5.169999999999999929e+00 8.046509839583936285e-01 5.368405735726541117e+00
5.179999999999999716e+00 8.042715947271547039e-01 5.372766539033320576e+00
5.190000000000000391e+00 8.039320941375168728e-01 5.377177314275564335e+00
5.200000000000000178e+00 8.036461095707269076e-01 5.381637823633703910e+00
5.209999999999999964e+00 8.034210235009190404e-01 5.386147217585662617e+00
5.219999999999999751e+00 8.032566018426722243e-01 5.390703943932890319e+00
5.230000000000000426e+00 8.031455848424332578e-01 5.395305651110867018e+00
5.240000000000000213e+00 8.030756397234548594e-01 5.399949136617230749e+00
5.250000000000000000e+00 8.030321241232690754e-01 5.404630541114720188e+00
5.259999999999999787e+00 8.030011791044765479e-01 5.409345848717840965e+00
5.270000000000000462e+00 8.029724083672981072e-01 5.414091573437161742e+00
5.280000000000000249e+00 8.029400906762494960e-01 5.418865330545204806e+00
5.290000000000000036e+00 8.029022844064072073e-01 5.423666025383361067e+00
5.299999999999999822e+00 8.028581892741196713e-01 5.428493621494297372e+00
5.310000000000000497e+00 8.028053639820417198e-01 5.433348642771925086e+00
5.320000000000000284e+00 8.027385288337548497e-01 5.438231670297802189e+00
5.330000000000000071e+00 8.026507229462889192e-01 5.443142987568680979e+00
5.339999999999999858e+00 8.025359344839335662e-01 5.448082412371565653e+00
5.350000000000000533e+00 8.023913530800060867e-01 5.453049229347375793e+00
5.360000000000000320e+00 8.022177795242018128e-01 5.458042171919720964e+00
5.370000000000000107e+00 8.020179710478032575e-01 5.463059462645709630e+00
5.379999999999999893e+00 8.017940745345152331e-01 5.468098932305943016e+00
5.389999999999999680e+00 8.015457105258568804e-01 5.473158253687674168e+00
5.400000000000000355e+00 8.012697666952885989e-01 5.478235256843160705e+00
5.410000000000000142e+00 8.009618549590461489e-01 5.483328229201471338e+00
5.419999999999999929e+00 8.006186080146386885e-01 5.488436079256934441e+00
5.429999999999999716e+00 8.002396962761482158e-01 5.493558267485506796e+00
5.440000000000000391e+00 7.998289055293198446e-01 5.498694461686798540e+00
5.450000000000000178e+00 7.993941571682007252e-01 5.503844030405655730e+00
5.459999999999999964e+00 7.989467087007550150e-01 5.509005590078103864e+00
5.469999999999999751e+00 7.984997142710145157e-01 5.514176846513133334e+00
5.480000000000000426e+00 7.980661827597289593e-01 5.519354816091198046e+00
5.490000000000000213e+00 7.976565143143200531e-01 5.524536344003898591e+00
5.500000000000000000e+00 7.972764454515833821e-01 5.529718652177323612e+00
5.509999999999999787e+00 7.969265334720904148e-01 5.534899686697756671e+00
5.520000000000000462e+00 7.966037930480863727e-01 5.540078167527856756e+00
5.530000000000000249e+00 7.963047067375921273e-01 5.545253421843987951e+00
5.540000000000000036e+00 7.960277393017086700e-01 5.550425090429218500e+00
5.549999999999999822e+00 7.957736127564344342e-01 5.555592847626775743e+00
5.560000000000000497e+00 7.955432974731092566e-01 5.560756150289006605e+00
5.570000000000000284e+00 7.953353513677474673e-01 5.565914078883914762e+00
5.580000000000000071e+00 7.951446298588286110e-01 5.571065287884482409e+00
5.589999999999999858e+00 7.949632527047821862e-01 5.576208083934646176e+00
5.600000000000000533e+00 7.947831232149574765e-01 5.581340592684660429e+00
5.610000000000000320e+00 7.945986058403469166e-01 5.586460926686462436e+00
5.620000000000000107e+00 7.944084185317614732e-01 5.591567284827051232e+00
5.629999999999999893e+00 7.942162569022204188e-01 5.596657957619271428e+00
5.639999999999999680e+00 7.940299410758980825e-01 5.601731253062187221e+00
5.650000000000000355e+00 7.938589635346736673e-01 5.606785375154966999e+00
5.660000000000000142e+00 7.937110532527645868e-01 5.611818318349179435e+00
5.669999999999999929e+00 7.935892822070192976e-01 5.616827875060335096e+00
5.679999999999999716e+00 7.934912310305541894e-01 5.621811794865963385e+00
5.690000000000000391e+00 7.934103632255307126e-01 5.626768048352015050e+00
5.700000000000000178e+00 7.933379851549235973e-01 5.631695096028997760e+00
5.709999999999999964e+00 7.932641540096351251e-01 5.636591999908611150e+00
5.719999999999999751e+00 7.931775298988128498e-01 5.641458359888731344e+00
5.730000000000000426e+00 7.930659932995728356e-01 5.646294161511192122e+00
5.740000000000000213e+00 7.929195092346273954e-01 5.651099628345037651e+00
5.750000000000000000e+00 7.927343226616193617e-01 5.655875101664619820e+00
5.759999999999999787e+00 7.925155751851266084e-01 5.660620885635943900e+00
5.770000000000000462e+00 7.922759926066315073e-01 5.665337012160624575e+00
5.780000000000000249e+00 7.920312904012938304e-01 5.670022991368572463e+00
5.790000000000000036e+00 7.917953856763633169e-01 5.674677678785847945e+00
5.799999999999999822e+00 7.915781914259488738e-01 5.679299346342603805e+00
5.810000000000000497e+00 7.913859079774963057e-01 5.683885937989262338e+00
5.820000000000000284e+00 7.912216652919240589e-01 5.688435355110065039e+00
5.830000000000000071e+00 7.910848797780355435e-01 5.692945628299209915e+00
5.839999999999999858e+00 7.909701216347544417e-01 5.697414905402794716e+00
5.850000000000000533e+00 7.908676596410869619e-01 5.701841333704286363e+00
5.860000000000000320e+00 7.907666396100739847e-01 5.706222971544981704e+00
5.870000000000000107e+00 7.906591079449446502e-01 5.710557859400545944e+00
5.879999999999999893e+00 7.905419065521331889e-01 5.714844252917592904e+00
5.889999999999999680e+00 7.904151635873807313e-01 5.719080938742314935e+00
5.900000000000000355e+00 7.902791457408349096e-01 5.723267438077036751e+00
5.910000000000000142e+00 7.901325500157021509e-01 5.727403969035289144e+00
5.919999999999999929e+00 7.899737349246273022e-01 5.731491134435788837e+00
5.929999999999999716e+00 7.898033407050099042e-01 5.735529495354648510e+00
5.940000000000000391e+00 7.896254168661823725e-01 5.739519241752309320e+00
5.950000000000000178e+00 7.894454419222912689e-01 5.743460152658617091e+00
5.959999999999999964e+00 7.892664435551642876e-01 5.747351815830996635e+00
5.969999999999999751e+00 7.890859575985097463e-01 5.751193912945056219e+00
5.980000000000000426e+00 7.888959155023177461e-01 5.754986317437435162e+00
5.990000000000000213e+00 7.886855612854447584e-01 5.758728910572802562e+00
6.000000000000000000e+00 7.884460877603484130e-01 5.762421256261266223e+00
6.009999999999999787e+00 7.881753044790422713e-01 5.766062404665290408e+00
6.020000000000000462e+00 7.878808441173492660e-01 5.769650985711322733e+00
6.030000000000000249e+00 7.875805360978290759e-01 5.773185527137258966e+00
6.040000000000000036e+00 7.872990500579178930e-01 5.776664727132813759e+00
6.049999999999999822e+00 7.870613263710302121e-01 5.780087491516916920e+00
6.060000000000000497e+00 7.868852370727221768e-01 5.783452748755202322e+00
6.070000000000000284e+00 7.867769047897490431e-01 5.786759253802880920e+00
6.080000000000000071e+00 7.867307743447647939e-01 5.790005586693677486e+00
6.089999999999999858e+00 7.867337123609865479e-01 5.793190339908670161e+00
6.100000000000000533e+00 7.867701187277216235e-01 5.796312335362354240e+00
6.110000000000000320e+00 7.868252113482617771e-01 5.799370680544892132e+00
6.120000000000000107e+00 7.868856731355617917e-01 5.802364658636726347e+00
6.129999999999999893e+00 7.869390757454458596e-01 5.805293580046009261e+00
6.140000000000000568e+00 7.869736781066083431e-01 5.808156721343156192e+00
6.150000000000000355e+00 7.869791553391075611e-01 5.810953341474285772e+00
6.160000000000000142e+00 7.869475034859761964e-01 5.813682649899949872e+00
6.169999999999999929e+00 7.868734611511324362e-01 5.816343608085232653e+00
6.179999999999999716e+00 7.867546383939214572e-01 5.818934607624101751e+00
6.190000000000000391e+00 7.865921135818151333e-01 5.821453220907076620e+00
6.200000000000000178e+00 7.863914782774901191e-01 5.823896271769345212e+00
6.209999999999999964e+00 7.861633566361447834e-01 5.826260327186644439e+00
6.219999999999999751e+00 7.859222210745575588e-01 5.828542471801791969e+00
6.230000000000000426e+00 7.856835660710083102e-01 5.830741016436142843e+00
6.240000000000000213e+00 7.854609432798641544e-01 5.832855827823689054e+00
6.250000000000000000e+00 7.852646903858060412e-01 5.834888141939448047e+00
6.259999999999999787e+00 7.851028048382894253e-01 5.836840002176153952e+00
6.270000000000000462e+00 7.849825914085992729e-01 5.838713648160880787e+00
6.280000000000000249e+00 7.849110029195220939e-01 5.840511124480688210e+00
6.290000000000000036e+00 7.848926774408768736e-01 5.842234177104604242e+00
6.299999999999999822e+00 7.849266711308837685e-01 5.843884365320366925e+00
6.310000000000000497e+00 7.850041222731564128e-01 5.845463250661642185e+00
6.320000000000000284e+00 7.851087950827392303e-01 5.846972588689342665e+00
6.330000000000000071e+00 7.852208221451606462e-01 5.848414470040082414e+00
6.339999999999999858e+00 7.853222754531535843e-01 5.849791319355730934e+00
6.350000000000000533e+00 7.854022279451676747e-01 5.851105645794452137e+00
6.360000000000000320e+00 7.854592119426963004e-01 5.852359535042771732e+00
6.370000000000000107e+00 7.854999845657341107e-01 5.853554094246327111e+00
6.379999999999999893e+00 7.855351444492236768e-01 5.854689175599307127e+00
6.390000000000000568e+00 7.855735002614864237e-01 5.855763637391588894e+00
6.400000000000000355e+00 7.856178418918045026e-01 5.856776037257557910e+00
6.410000000000000142e+00 7.856641021516456158e-01 5.857725404590387264e+00
6.419999999999999929e+00 7.857041082925912967e-01 5.858611611511549633e+00
6.429999999999999716e+00 7.857300552115424885e-01 5.859435150148956772e+00
6.440000000000000391e+00 7.857378985311584962e-01 5.860196476922975961e+00
6.450000000000000178e+00 7.857278882312718205e-01 5.860895346419222385e+00
6.459999999999999964e+00 7.857025537189349373e-01 5.861530515011899034e+00
6.469999999999999751e+00 7.856643380253772735e-01 5.862099911653625206e+00
6.480000000000000426e+00 7.856149826536754643e-01 5.862601112467515030e+00
6.490000000000000213e+00 7.855569138780711391e-01 5.863031825965215660e+00
6.500000000000000000e+00 7.854948847376636012e-01 5.863390191016880415e+00
6.509999999999999787e+00 7.854355155370510433e-01 5.863674867459707230e+00
6.520000000000000462e+00 7.853841088355614231e-01 5.863885039594731730e+00
6.530000000000000249e+00 7.853405574808364209e-01 5.864020473468179340e+00
6.540000000000000036e+00 7.852973983669816471e-01 5.864081658462283464e+00
6.549999999999999822e+00 7.852418316559042211e-01 5.864069928993864700e+00
6.560000000000000497e+00 7.851606823756412945e-01 5.863987470284727443e+00
6.570000000000000284e+00 7.850451872894604888e-01 5.863837103803277273e+00
6.580000000000000071e+00 7.848926576757909723e-01 5.863621961366969337e+00
6.589999999999999858e+00 7.847046005636230115e-01 5.863345166887817150e+00
6.600000000000000533e+00 7.844834463473460140e-01 5.863009659566723819e+00
6.610000000000000320e+00 7.842308143706130386e-01 5.862618166981064860e+00
6.620000000000000107e+00 7.839486630192019634e-01 5.862173214071950689e+00
6.629999999999999893e+00 7.836421177645792602e-01 5.861677075011084703e+00
6.640000000000000568e+00 7.833213990384167991e-01 5.861131639832023232e+00
6.650000000000000355e+00 7.830008965774570839e-01 5.860538288225700221e+00
6.660000000000000142e+00 7.826956162970800657e-01 5.859897870531555419e+00
6.669999999999999929e+00 7.824169725986817037e-01 5.859210817968263818e+00
6.679999999999999716e+00 7.821701681669824824e-01 5.858477307263227907e+00
6.690000000000000391e+00 7.819542321166084164e-01 5.857697375838115228e+00
6.700000000000000178e+00 7.817641754023197942e-01 5.856870940138949599e+00
6.709999999999999964e+00 7.815938184297603897e-01 5.855997768899457334e+00
6.719999999999999751e+00 7.814379454586788398e-01 5.855077486246805130e+00
6.730000000000000426e+00 7.812932365067618568e-01 5.854109627706434615e+00
6.740000000000000213e+00 7.811581650013649236e-01 5.853093702084682270e+00
6.750000000000000000e+00 7.810322783858484330e-01 5.852029225606988128e+00
6.759999999999999787e+00 7.809151997281139623e-01 5.850915741600835496e+00
6.770000000000000462e+00 7.808056010305541861e-01 5.849752892182195296e+00
6.780000000000000249e+00 7.807005110906773959e-01 5.848540593597029158e+00
6.790000000000000036e+00 7.805953932537375017e-01 5.847279274583289777e+00
6.799999999999999822e+00 7.804854006841240865e-01 5.845970056632722844e+00
6.810000000000000497e+00 7.803675208953091413e-01 5.844614766517420179e+00
6.820000000000000284e+00 7.802426986299546563e-01 5.843215738474394350e+00
6.830000000000000071e+00 7.801166412281951290e-01 5.841775472421335103e+00
6.839999999999999858e+00 7.799985643635789501e-01 5.840296278830758858e+00
6.850000000000000533e+00 7.798982957129313442e-01 5.838780031226803224e+00
6.860000000000000320e+00 7.798231819840205636e-01 5.837228080236879002e+00
6.870000000000000107e+00 7.797764154867891095e-01 5.835641292573689576e+00
6.879999999999999893e+00 7.797574119009880178e-01 5.834020156078273622e+00
6.890000000000000568e+00 7.797634828520286776e-01 5.832364903604150719e+00
6.900000000000000355e+00 7.797913618013024850e-01 5.830675616853238097e+00
6.910000000000000142e+00 7.798374572044460828e-01 5.828952311123465790e+00
6.919999999999999929e+00 7.798969486444518040e-01 5.827194985405053096e+00
6.929999999999999716e+00 7.799627148687514611e-01 5.825403635050885320e+00
6.940000000000000391e+00 7.800251720795509103e-01 5.823578263959903190e+00
6.950000000000000178e+00 7.800732346227815528e-01 5.821718929655769870e+00
6.959999999999999964e+00 7.800957969636596046e-01 5.819825862353014578e+00
6.969999999999999751e+00 7.800830328304287908e-01 5.817899644076092613e+00
6.980000000000000426e+00 7.800273330620449697e-01 5.815941387592627798e+00
6.990000000000000213e+00 7.799242335781548796e-01 5.813952849996486094e+00
7.000000000000000000e+00 7.797736409265488833e-01 5.811936401634088867e+00
7.009999999999999787e+00 7.795808958133353395e-01 5.809894866290786553e+00
7.020000000000000462e+00 7.793567531003139370e-01 5.807831294583313486e+00
7.030000000000000249e+00 7.791155195699052127e-01 5.805748779892176081e+00
7.040000000000000036e+00 7.788717018555287863e-01 5.803650381568817629e+00
7.049999999999999822e+00 7.786365159097398125e-01 5.801539135435196393e+00
7.060000000000000497e+00 7.784158452252425420e-01 5.799418049912277162e+00
7.070000000000000284e+00 7.782103045322249502e-01 5.797289999663209237e+00
7.080000000000000071e+00 7.780168684179481486e-01 5.795157481437059666e+00
7.089999999999999858e+00 7.778307575413815345e-01 5.793022319893584182e+00
7.100000000000000533e+00 7.776465994693295691e-01 5.790885472703205750e+00
7.110000000000000320e+00 7.774588377536799655e-01 5.788747024895541493e+00
7.120000000000000107e+00 7.772620249585959762e-01 5.786606398795978379e+00
7.129999999999999893e+00 7.770516123826379795e-01 5.784462659350182889e+00
7.140000000000000568e+00 7.768251878290618473e-01 5.782314791055893188e+00
7.150000000000000355e+00 7.765834152267635515e-01 5.780161859776370648e+00
7.160000000000000142e+00 7.763299908053348242e-01 5.778003076039451180e+00
7.169999999999999929e+00 7.760705101000326955e-01 5.775837844544752464e+00
7.179999999999999716e+00 7.758108309991443852e-01 5.773665868277454649e+00
7.190000000000000391e+00 7.755557351533605148e-01 5.771487325395532331e+00
7.200000000000000178e+00 7.753083096594340917e-01 5.769303059712087567e+00
7.209999999999999964e+00 7.750698971460328046e-01 5.767114670152419187e+00
7.219999999999999751e+00 7.748403364564904194e-01 5.764924395029942694e+00
7.230000000000000426e+00 7.746183041036295291e-01 5.762734772369522140e+00
7.240000000000000213e+00 7.744020126138022597e-01 5.760548189979700417e+00
7.250000000000000000e+00 7.741903563933378862e-01 5.758366526625557036e+00
7.259999999999999787e+00 7.739840891453296789e-01 5.756191089335854549e+00
7.270000000000000462e+00 7.737861404613782801e-01 5.754022853065784204e+00
7.280000000000000249e+00 7.736004803289006082e-01 5.751862795633687853e+00
7.290000000000000036e+00 7.734299069421496364e-01 5.749712086082581664e+00
7.299999999999999822e+00 7.732740832204757497e-01 5.747572049568559827e+00
7.310000000000000497e+00 7.731292144272362554e-01 5.745444029684588116e+00
7.320000000000000284e+00 7.729895222774767483e-01 5.743329391574980569e+00
7.330000000000000071e+00 7.728495149809563314e-01 5.741229675424155410e+00
7.339999999999999858e+00 7.727057679931054190e-01 5.739146691795071753e+00
7.350000000000000533e+00 7.725576201072966720e-01 5.737082349098900913e+00
7.360000000000000320e+00 7.724071337579850871e-01 5.735038241307584883e+00
7.370000000000000107e+00 7.722584620677565015e-01 5.733015272163385134e+00
7.379999999999999893e+00 7.721164843996756177e-01 5.731013505453149470e+00
7.390000000000000568e+00 7.719846893187819470e-01 5.729032201499841825e+00
7.400000000000000355e+00 7.718634534318936646e-01 5.727069844198237725e+00
7.410000000000000142e+00 7.717500923410555158e-01 5.725124176672057530e+00
7.419999999999999929e+00 7.716408109436326823e-01 5.723192471408424353e+00
7.429999999999999716e+00 7.715327348621027204e-01 5.721272156347716908e+00
7.440000000000000391e+00 7.714240404327994405e-01 5.719361549210097984e+00
7.450000000000000178e+00 7.713123106902631809e-01 5.717460304572124841e+00
7.459999999999999964e+00 7.711931272236394186e-01 5.715569377034223741e+00
7.469999999999999751e+00 7.710603126651237593e-01 5.713690719470871038e+00
7.480000000000000426e+00 7.709071574007588801e-01 5.711826921905970522e+00
7.490000000000000213e+00 7.707272010435938236e-01 5.709980852341938196e+00
7.500000000000000000e+00 7.705147839488305506e-01 5.708155238170707690e+00
7.509999999999999787e+00 7.702664737358762004e-01 5.706352389933709190e+00
7.520000000000000462e+00 7.699831051247811864e-01 5.704574239428712445e+00
7.530000000000000249e+00 7.696702083892185131e-01 5.702822612700322757e+00
7.540000000000000036e+00 7.693356138286681078e-01 5.701099370319524517e+00
7.549999999999999822e+00 7.689861691381362219e-01 5.699406206852382972e+00
7.560000000000000497e+00 7.686263803493963431e-01 5.697744419050287945e+00
7.570000000000000284e+00 7.682594833934422995e-01 5.696114990064690353e+00
7.580000000000000071e+00 7.678889938634494428e-01 5.694518953704140074e+00
7.589999999999999858e+00 7.675196241911552697e-01 5.692957639894141941e+00
7.600000000000000533e+00 7.671581251692664027e-01 5.691432566069004828e+00
7.610000000000000320e+00 7.668139381469364357e-01 5.689945139802744301e+00
7.620000000000000107e+00 7.664979427957038238e-01 5.688496415699424880e+00
7.629999999999999893e+00 7.662188261692647329e-01 5.687086968241423790e+00
7.640000000000000568e+00 7.659798603521074112e-01 5.685716879342108676e+00
7.650000000000000355e+00 7.657790121172639575e-01 5.684385901236122862e+00
7.660000000000000142e+00 7.656113104328414742e-01 5.683093797430927019e+00
7.669999999999999929e+00 7.654700757090283636e-01 5.681840635268206263e+00
7.679999999999999716e+00 7.653461839259677602e-01 5.680626885786978164e+00
7.690000000000000391e+00 7.652280732588675471e-01 5.679453355604625386e+00
7.700000000000000178e+00 7.651040265337808455e-01 5.678321172830844255e+00
7.709999999999999964e+00 7.649649060844060378e-01 5.677231813486475431e+00
7.719999999999999751e+00 7.648053841645244821e-01 5.676187031708657571e+00
7.730000000000000426e+00 7.646243782717602189e-01 5.675188616147358367e+00
7.740000000000000213e+00 7.644255894507683280e-01 5.674238109373630046e+00
7.750000000000000000e+00 7.642167198114067084e-01 5.673336604435028185e+00
7.759999999999999787e+00 7.640060827653437636e-01 5.672484627822871772e+00
7.770000000000000462e+00 7.637988376451141370e-01 5.671682111899017720e+00
7.780000000000000249e+00 7.635963025247671787e-01 5.670928489854351717e+00
7.790000000000000036e+00 7.633980713624523018e-01 5.670222897343307977e+00
7.799999999999999822e+00 7.632034743301002733e-01 5.669564381330793879e+00
7.810000000000000497e+00 7.630111144246291000e-01 5.668952044014775815e+00
7.820000000000000284e+00 7.628186026806154096e-01 5.668385113783340756e+00
7.830000000000000071e+00 7.626237638936251839e-01 5.667862956987643308e+00
7.839999999999999858e+00 7.624254484011353528e-01 5.667385072995105411e+00
7.850000000000000533e+00 7.622225321154876276e-01 5.666951207043870120e+00
7.860000000000000320e+00 7.620129846615769642e-01 5.666561626387871087e+00
7.870000000000000107e+00 7.617950299529737679e-01 5.666217365860387822e+00
7.879999999999999893e+00 7.615688788869610093e-01 5.665920123824215615e+00
7.890000000000000568e+00 7.613364493992835769e-01 5.665671768463766078e+00
7.900000000000000355e+00 7.610996049610374570e-01 5.665473744607976592e+00
7.910000000000000142e+00 7.608597540231348821e-01 5.665326720324523002e+00
7.919999999999999929e+00 7.606194110610906556e-01 5.665230527065586053e+00
7.930000000000000604e+00 7.603831312167329548e-01 5.665184373367536885e+00
7.940000000000000391e+00 7.601561503065311642e-01 5.665187260510848866e+00
7.950000000000000178e+00 7.599422193129296010e-01 5.665238461540336168e+00
7.959999999999999964e+00 7.597425114058981022e-01 5.665337780658908251e+00
7.969999999999999751e+00 7.595554884135394813e-01 5.665485429705555021e+00
7.980000000000000426e+00 7.593771110098574972e-01 5.665681683508228872e+00
7.990000000000000213e+00 7.592021505437642759e-01 5.665926648615045025e+00
8.000000000000000000e+00 7.590270017527673829e-01 5.666220204395597371e+00
8.009999999999999787e+00 7.588519240179784076e-01 5.666561929620705484e+00
8.019999999999999574e+00 7.586797935897563461e-01 5.666950985005327901e+00
8.029999999999999361e+00 7.585121037496124208e-01 5.667386170220954256e+00
8.040000000000000924e+00 7.583463027117822719e-01 5.667866323204175494e+00
8.050000000000000711e+00 7.581774746730047809e-01 5.668390771938397243e+00
8.060000000000000497e+00 7.580024434905586750e-01 5.668959462404835392e+00
8.070000000000000284e+00 7.578221856002783641e-01 5.669572696771034259e+00
8.080000000000000071e+00 7.576408859959348208e-01 5.670230778513821512e+00
8.089999999999999858e+00 7.574636563285369606e-01 5.670933811365439503e+00
8.099999999999999645e+00 7.572955021476839299e-01 5.671681652877260227e+00
8.109999999999999432e+00 7.571417027686099255e-01 5.672473924858889127e+00
8.120000000000000995e+00 7.570080540832831995e-01 5.673310131633026998e+00
8.130000000000000782e+00 7.568998352597241519e-01 5.674189929506266772e+00
8.140000000000000568e+00 7.568198217473951495e-01 5.675113362532894890e+00
8.150000000000000355e+00 7.567663567758389220e-01 5.676080784205528751e+00
8.160000000000000142e+00 7.567324250517625250e-01 5.677092442006475892e+00
8.169999999999999929e+00 7.567064767175154527e-01 5.678148083238165889e+00
8.179999999999999716e+00 7.566753127525643885e-01 5.679246958733652484e+00
8.189999999999999503e+00 7.566282500511741782e-01 5.680388207915833654e+00
8.199999999999999289e+00 7.565605272650679503e-01 5.681571253385244269e+00
8.210000000000000853e+00 7.564740627757942093e-01 5.682795904161486611e+00
8.220000000000000639e+00 7.563752796208595974e-01 5.684062182583939027e+00
8.230000000000000426e+00 7.562716288836073275e-01 5.685370085853068467e+00
8.240000000000000213e+00 7.561687621989242603e-01 5.686719431086804555e+00
8.250000000000000000e+00 7.560692250810124859e-01 5.688109730550163334e+00
8.259999999999999787e+00 7.559723122756715208e-01 5.689540082585019753e+00
8.269999999999999574e+00 7.558745754791399429e-01 5.691009182013424095e+00
8.279999999999999361e+00 7.557709457120099783e-01 5.692515619677588568e+00
8.290000000000000924e+00 7.556566003337220616e-01 5.694058405738665840e+00
8.300000000000000711e+00 7.555291008847655476e-01 5.695637401650039955e+00
8.310000000000000497e+00 7.553896644622839496e-01 5.697253305692517422e+00
8.320000000000000284e+00 7.552427890087048956e-01 5.698907154080679049e+00
8.330000000000000071e+00 7.550944949752692592e-01 5.700599629395828316e+00
8.339999999999999858e+00 7.549501951546040424e-01 5.702330672374228193e+00
8.349999999999999645e+00 7.548131126561147264e-01 5.704099610629580930e+00
8.359999999999999432e+00 7.546833041789416940e-01 5.705905693527610900e+00
8.370000000000000995e+00 7.545570775635240812e-01 5.707748661268722934e+00
8.380000000000000782e+00 7.544269511178306464e-01 5.709629033730847958e+00
8.390000000000000568e+00 7.542829572795360926e-01 5.711548026992526950e+00
8.400000000000000355e+00 7.541156928865785369e-01 5.713507245044457505e+00
8.410000000000000142e+00 7.539202483504622299e-01 5.715508328296315277e+00
8.419999999999999929e+00 7.536990117511354059e-01 5.717552679285521577e+00
8.429999999999999716e+00 7.534614790212947888e-01 5.719641266565052007e+00
8.439999999999999503e+00 7.532209335699594499e-01 5.721774483460573713e+00
8.449999999999999289e+00 7.529897539374575954e-01 5.723952064790959859e+00
8.460000000000000853e+00 7.527757585839273125e-01 5.726173040768268940e+00
8.470000000000000639e+00 7.525810042157252688e-01 5.728435753758461146e+00
8.480000000000000426e+00 7.524028041662503830e-01 5.730737882157690422e+00
8.490000000000000213e+00 7.522357708972955415e-01 5.733076522546528331e+00
8.500000000000000000e+00 7.520738228403777148e-01 5.735448353737109706e+00
8.509999999999999787e+00 7.519118309867997008e-01 5.737849925023435382e+00
8.519999999999999574e+00 7.517467965190419710e-01 5.740277986349918926e+00
8.529999999999999361e+00 7.515783277332196421e-01 5.742729752804933696e+00
8.540000000000000924e+00 7.514080672264192851e-01 5.745202945393377725e+00
8.550000000000000711e+00 7.512381041575334484e-01 5.747695654072853877e+00
8.560000000000000497e+00 7.510692735575003054e-01 5.750206158380095189e+00
8.570000000000000284e+00 7.509004310789043624e-01 5.752732907570934806e+00
8.580000000000000071e+00 7.507291938117637287e-01 5.755274684124525031e+00
8.589999999999999858e+00 7.505535445348400225e-01 5.757830855649433310e+00
8.599999999999999645e+00 7.503732215014333740e-01 5.760401476033567114e+00
8.609999999999999432e+00 7.501900562827356067e-01 5.762987140472400682e+00
8.620000000000000995e+00 7.500073500104842417e-01 5.765588683373448653e+00
8.630000000000000782e+00 7.498289524191082966e-01 5.768206887559144569e+00
8.640000000000000568e+00 7.496585221263440957e-01 5.770842340595327080e+00
8.650000000000000355e+00 7.494989611324668344e-01 5.773495392663946291e+00
8.660000000000000142e+00 7.493517911649538732e-01 5.776166116124207939e+00
8.669999999999999929e+00 7.492165810552861016e-01 5.778854121209737293e+00
8.679999999999999716e+00 7.490908066092017981e-01 5.781558308787716705e+00
8.689999999999999503e+00 7.489705414605537515e-01 5.784276716592628986e+00
8.700000000000001066e+00 7.488517341808669237e-01 5.787006657380551644e+00
8.710000000000000853e+00 7.487313570388590689e-01 5.789745178802185421e+00
8.720000000000000639e+00 7.486077541117349687e-01 5.792489684595996557e+00
8.730000000000000426e+00 7.484801549217227068e-01 5.795238469080609356e+00
8.740000000000000213e+00 7.483479303366218360e-01 5.797990950290279777e+00
8.750000000000000000e+00 7.482102705962447864e-01 5.800747513079584472e+00
8.759999999999999787e+00 7.480664680517682408e-01 5.803509069572217349e+00
8.769999999999999574e+00 7.479164478239596070e-01 5.806276485864355408e+00
8.779999999999999361e+00 7.477610617279979444e-01 5.809050090244370246e+00
8.790000000000000924e+00 7.476020716337822281e-01 5.811829418046052353e+00
8.800000000000000711e+00 7.474420696903799621e-01 5.814613220699899721e+00
8.810000000000000497e+00 7.472846037804660169e-01 5.817399708603471886e+00
8.820000000000000284e+00 7.471343973602656563e-01 5.820186886169108398e+00
8.830000000000000071e+00 7.469971629095645271e-01 5.822972863493270701e+00
8.839999999999999858e+00 7.468787037723155775e-01 5.825756055298882075e+00
8.849999999999999645e+00 7.467834305131569872e-01 5.828535306440119967e+00
8.859999999999999432e+00 7.467129711613001986e-01 5.831309980557326078e+00
8.870000000000000995e+00 7.466655074480613719e-01 5.834080036387542911e+00
8.880000000000000782e+00 7.466359011953865865e-01 5.836846063293087639e+00
8.890000000000000568e+00 7.466162681036462301e-01 5.839609195437415856e+00
8.900000000000000355e+00 7.465964914499366722e-01 5.842370875927088925e+00
8.910000000000000142e+00 7.465646357786243081e-01 5.845132525203562857e+00
8.919999999999999929e+00 7.465076923724155433e-01 5.847895259504363175e+00
8.929999999999999716e+00 7.464131591628847540e-01 5.850659742976766609e+00
8.939999999999999503e+00 7.462713780189789148e-01 5.853426216873775623e+00
8.950000000000001066e+00 7.460778564257997125e-01 5.856194632651402721e+00
8.960000000000000853e+00 7.458344714602408443e-01 5.858964800611844659e+00
8.970000000000000639e+00 7.455488381883411675e-01 5.861736477621694696e+00
8.980000000000000426e+00 7.452321531625464290e-01 5.864509370258964793e+00
8.990000000000000213e+00 7.448965442970661988e-01 5.867283053275673232e+00
9.000000000000000000e+00 7.445531261443035786e-01 5.870056852220066013e+00
9.009999999999999787e+00 7.442113070685086873e-01 5.872829756512973454e+00
9.019999999999999574e+00 7.438790468090706876e-01 5.875600423676195838e+00
9.029999999999999361e+00 7.435632500222796315e-01 5.878367354973654813e+00
9.040000000000000924e+00 7.432697227814437646e-01 5.881129186462032976e+00
9.050000000000000711e+00 7.430027618218696395e-01 5.883884960109107887e+00
9.060000000000000497e+00 7.427648452333802664e-01 5.886634219757584496e+00
9.070000000000000284e+00 7.425568669274169586e-01 5.889376785982403106e+00
9.080000000000000071e+00 7.423787935950486583e-01 5.892112321248847984e+00
9.089999999999999858e+00 7.422302449652207201e-01 5.894839897260761852e+00
9.099999999999999645e+00 7.421104951128514315e-01 5.897557870185294426e+00
9.109999999999999432e+00 7.420178721239744091e-01 5.900264169334420217e+00
9.120000000000000995e+00 7.419490978866405406e-01 5.902956888382437484e+00
9.130000000000000782e+00 7.418992925829078766e-01 5.905634865206060624e+00
9.140000000000000568e+00 7.418631236022807940e-01 5.908297925196837497e+00
9.150000000000000355e+00 7.418368830453797580e-01 5.910946668534999837e+00
9.160000000000000142e+00 7.418204976350145641e-01 5.913581956812457463e+00
9.169999999999999929e+00 7.418182100123917877e-01 5.916204352930002131e+00
9.179999999999999716e+00 7.418369353844803671e-01 5.918813799128250785e+00
9.189999999999999503e+00 7.418825646978567390e-01 5.921409570677734102e+00
9.200000000000001066e+00 7.419557895162678385e-01 5.923990463508800097e+00
9.210000000000000853e+00 7.420497136412490535e-01 5.926555064120452521e+00
9.220000000000000639e+00 7.421507385331791440e-01 5.929102028731456642e+00
9.230000000000000426e+00 7.422424011003233568e-01 5.931630311271732126e+00
9.240000000000000213e+00 7.423101328676628974e-01 5.934139277243127175e+00
9.250000000000000000e+00 7.423444298528693031e-01 5.936628684240766063e+00
9.259999999999999787e+00 7.423411053639189516e-01 5.939098524501784659e+00
9.269999999999999574e+00 7.422992565274242338e-01 5.941548801644006339e+00
9.279999999999999361e+00 7.422187908768450582e-01 5.943979364734681248e+00
9.290000000000000924e+00 7.420992754295578919e-01 5.946389862885183675e+00
9.300000000000000711e+00 7.419406117788559518e-01 5.948779800024031950e+00
9.310000000000000497e+00 7.417447523014356614e-01 5.951148585504818733e+00
9.320000000000000284e+00 7.415169910524085362e-01 5.953495550256447721e+00
9.330000000000000071e+00 7.412659432968391471e-01 5.955819942938268774e+00
9.339999999999999858e+00 7.410021596172858827e-01 5.958120973222821526e+00
9.349999999999999645e+00 7.407361147118595168e-01 5.960397930904352215e+00
9.359999999999999432e+00 7.404764496876835578e-01 5.962650270461125501e+00
9.370000000000000995e+00 7.402289864584129520e-01 5.964877545593641806e+00
9.380000000000000782e+00 7.399966306216591017e-01 5.967079172518171326e+00
9.390000000000000568e+00 7.397799969665453945e-01 5.969254150473482845e+00
9.400000000000000355e+00 7.395785006583502907e-01 5.971400924176669456e+00
9.410000000000000142e+00 7.393915403437781864e-01 5.973517500984486084e+00
9.419999999999999929e+00 7.392193061559774181e-01 5.975601760219796610e+00
9.429999999999999716e+00 7.390627496217123671e-01 5.977651781040882462e+00
9.439999999999999503e+00 7.389227487675219530e-01 5.979666039133870292e+00
9.450000000000001066e+00 7.387990193253118898e-01 5.981643457132257424e+00
9.460000000000000853e+00 7.386896628237865636e-01 5.983583395850689435e+00
9.470000000000000639e+00 7.385918313162361803e-01 5.985485701454929419e+00
9.480000000000000426e+00 7.385031320773091101e-01 5.987350809005685726e+00
9.490000000000000213e+00 7.384227467797042088e-01 5.989179802628716409e+00
9.500000000000000000e+00 7.383513395298524351e-01 5.990974317992740161e+00
9.509999999999999787e+00 7.382896025730566469e-01 5.992736240234422418e+00
9.519999999999999574e+00 7.382364408776208586e-01 5.994467266928619864e+00
9.529999999999999361e+00 7.381880834888200349e-01 5.996168503709134789e+00
9.540000000000000924e+00 7.381389730752404565e-01 5.997840260259131639e+00
9.550000000000000711e+00 7.380840667025626578e-01 5.999482135133667349e+00
9.560000000000000497e+00 7.380212578319986783e-01 6.001093351235826212e+00
9.570000000000000284e+00 7.379525824398253109e-01 6.002673187456029069e+00
9.580000000000000071e+00 7.378835096134589433e-01 6.004221366743615285e+00
9.589999999999999858e+00 7.378208879192239555e-01 6.005738217751409813e+00
9.599999999999999645e+00 7.377705836402674855e-01 6.007224620224195455e+00
9.609999999999999432e+00 7.377358869728308788e-01 6.008681746796813883e+00
9.620000000000000995e+00 7.377169713351920954e-01 6.010110741205306084e+00
9.630000000000000782e+00 7.377112903224709584e-01 6.011512455468639438e+00
9.640000000000000568e+00 7.377145121296936336e-01 6.012887366306081560e+00
9.650000000000000355e+00 7.377217512495396479e-01 6.014235705601361559e+00
9.660000000000000142e+00 7.377288275905411474e-01 6.015557714418264368e+00
9.669999999999999929e+00 7.377330237582674366e-01 6.016853861464731779e+00
9.679999999999999716e+00 7.377328439004142702e-01 6.018124862266873265e+00
9.689999999999999503e+00 7.377267327319073642e-01 6.019371461188413264e+00
9.700000000000001066e+00 7.377114649980310856e-01 6.020594089567375740e+00
9.710000000000000853e+00 7.376814844196192267e-01 6.021792573398532689e+00
9.720000000000000639e+00 7.376299948042519539e-01 6.022966044199534963e+00
9.730000000000000426e+00 7.375514133566554165e-01 6.024113048814739635e+00
9.740000000000000213e+00 7.374437097989626766e-01 6.025231749839612405e+00
9.750000000000000000e+00 7.373091006131392566e-01 6.026320106665619569e+00
9.759999999999999787e+00 7.371526507951856599e-01 6.027375996878473252e+00
9.769999999999999574e+00 7.369798052020407608e-01 6.028397332784969365e+00
9.779999999999999361e+00 7.367945880264819003e-01 6.029382217282557299e+00
9.790000000000000924e+00 7.365995470689726821e-01 6.030329138991045390e+00
9.800000000000000711e+00 7.363972012533946954e-01 6.031237110736479501e+00
9.810000000000000497e+00 7.361917294694407810e-01 6.032105687508338754e+00
9.820000000000000284e+00 7.359895444975291801e-01 6.032934868493125435e+00
9.830000000000000071e+00 7.357984214752070207e-01 6.033724945565297482e+00
9.839999999999999858e+00 7.356257851490916044e-01 6.034476389089870274e+00
9.849999999999999645e+00 7.354771834085368498e-01 6.035189779942284893e+00
9.859999999999999432e+00 7.353555523493051638e-01 6.035865752411420537e+00
9.870000000000000995e+00 7.352611906352808369e-01 6.036504879393107537e+00
9.880000000000000782e+00 7.351918837742533741e-01 6.037107510582604419e+00
9.890000000000000568e+00 7.351428936067095909e-01 6.037673630575077333e+00
9.900000000000000355e+00 7.351068436780711091e-01 6.038202862261318415e+00
9.910000000000000142e+00 7.350740858075509587e-01 6.038694666925464638e+00
9.919999999999999929e+00 7.350338929920550157e-01 6.039148714709546617e+00
9.929999999999999716e+00 7.349763683380219348e-01 6.039565280570759143e+00
9.939999999999999503e+00 7.348944392642540180e-01 6.039945497148091924e+00
9.950000000000001066e+00 7.347850126473786103e-01 6.040291356323584715e+00
9.960000000000000853e+00 7.346488108237788639e-01 6.040605452830948963e+00
9.970000000000000639e+00 7.344890721243878540e-01 6.040890577082461022e+00
9.980000000000000426e+00 7.343100510615028220e-01 6.041149328093180948e+00
9.990000000000000213e+00 7.341163049433481191e-01 6.041383914314661929e+00
1.000000000000000000e+01 7.339132142172815065e-01 6.041596168836957048e+00


==> Figure4/ftwa_twopoint_data_L13_alpha0.0_thop1.0_omega2.0_gamma1.0_tfin10.0_rep20000.txt <==
# time | O_CDW (1D) | N_ph/N_el (1D)
0.000000000000000000e+00 1.000000000000000000e+00 2.502378657059225464e-01
1.000000000000000021e-02 9.996406049267948513e-01 2.502833217497488216e-01
2.000000000000000042e-02 9.984809732707536911e-01 2.503291356760922737e-01
2.999999999999999889e-02 9.965227936620948412e-01 2.503755086490694337e-01
4.000000000000000083e-02 9.937688961852694236e-01 2.504227997950146389e-01
5.000000000000000278e-02 9.902232469050787911e-01 2.504715246227492975e-01
5.999999999999999778e-02 9.858909403738141952e-01 2.505223526828891378e-01
7.000000000000000666e-02 9.807781896419176526e-01 2.505761049029702203e-01
8.000000000000000167e-02 9.748923130439351992e-01 2.506337515058942866e-01
8.999999999999999667e-02 9.682417229999386032e-01 2.506964053513929813e-01
1.000000000000000056e-01 9.608359088637211665e-01 2.507653183485044068e-01
1.100000000000000006e-01 9.526854178509677196e-01 2.508418772637296956e-01
1.199999999999999956e-01 9.438018345597289915e-01 2.509275984995195663e-01
1.300000000000000044e-01 9.341977590034558077e-01 2.510241219934206680e-01
1.400000000000000133e-01 9.238867830728211272e-01 2.511332043877098075e-01
1.499999999999999944e-01 9.128834653433903767e-01 2.512567116177437665e-01
1.600000000000000033e-01 9.012033041518968668e-01 2.513966110648607200e-01
1.700000000000000122e-01 8.888627088746440252e-01 2.515549634162859705e-01
1.799999999999999933e-01 8.758789693647835994e-01 2.517339143668207435e-01
1.900000000000000022e-01 8.622702235471431109e-01 2.519356862819058240e-01
2.000000000000000111e-01 8.480554231705482726e-01 2.521625699323102876e-01
2.099999999999999922e-01 8.332542980092640938e-01 2.524169162108015341e-01
2.200000000000000011e-01 8.178873190823680028e-01 2.527011274866396984e-01
2.300000000000000100e-01 8.019756612478204927e-01 2.530176483792089814e-01
2.399999999999999911e-01 7.855411657268448478e-01 2.533689554633316021e-01
2.500000000000000000e-01 7.686063017664449548e-01 2.537575465974510336e-01
2.600000000000000089e-01 7.511941270318643893e-01 2.541859304794037988e-01
2.700000000000000178e-01 7.333282461498860094e-01 2.546566169768157972e-01
2.800000000000000266e-01 7.150327683968394910e-01 2.551721078367780171e-01
2.899999999999999800e-01 6.963322648501241163e-01 2.557348875072101846e-01
2.999999999999999889e-01 6.772517255362212607e-01 2.563474135530377507e-01
3.099999999999999978e-01 6.578165163584722697e-01 2.570121071280441760e-01
3.200000000000000067e-01 6.380523357817755592e-01 2.577313434568458961e-01
3.300000000000000155e-01 6.179851712375539208e-01 2.585074425284178967e-01
3.400000000000000244e-01 5.976412554376629993e-01 2.593426600213575295e-01
3.500000000000000333e-01 5.770470226856970752e-01 2.602391785043038364e-01
3.599999999999999867e-01 5.562290652556211024e-01 2.611990989787968398e-01
3.699999999999999956e-01 5.352140899102056926e-01 2.622244327780717810e-01
3.800000000000000044e-01 5.140288746518427709e-01 2.633170939167455149e-01
3.900000000000000133e-01 4.927002256547957093e-01 2.644788919366652391e-01
4.000000000000000222e-01 4.712549347387607335e-01 2.657115250836090681e-01
4.100000000000000311e-01 4.497197374310464291e-01 2.670165738206923267e-01
4.199999999999999845e-01 4.281212715394326906e-01 2.683954948040041533e-01
4.299999999999999933e-01 4.064860364795613301e-01 2.698496152546165927e-01
4.400000000000000022e-01 3.848403534065126252e-01 2.713801277738362994e-01
4.500000000000000111e-01 3.632103262040369818e-01 2.729880854635760579e-01
4.600000000000000200e-01 3.416218031300813363e-01 2.746743978073923897e-01
4.700000000000000289e-01 3.201003393597773861e-01 2.764398270365469590e-01
4.799999999999999822e-01 2.986711606289224608e-01 2.782849849145834220e-01
4.899999999999999911e-01 2.773591276309476661e-01 2.802103302481196434e-01
5.000000000000000000e-01 2.561887015554980551e-01 2.822161669260057626e-01
5.100000000000000089e-01 2.351839107861905809e-01 2.843026423493315025e-01
5.200000000000000178e-01 2.143683185671621250e-01 2.864697463216484552e-01
5.300000000000000266e-01 1.937649919017093991e-01 2.887173105913904414e-01
5.400000000000000355e-01 1.733964716895333436e-01 2.910450087531632479e-01
5.500000000000000444e-01 1.532847438630650094e-01 2.934523567984930748e-01
5.600000000000000533e-01 1.334512118670257153e-01 2.959387140550637785e-01
5.700000000000000622e-01 1.139166703293492539e-01 2.985032846216554847e-01
5.799999999999999600e-01 9.470128005455025200e-02 3.011451192466610416e-01
5.899999999999999689e-01 7.582454414708389434e-02 3.038631176514369758e-01
5.999999999999999778e-01 5.730528540341785909e-02 3.066560313621734535e-01
6.099999999999999867e-01 3.916162507352245054e-02 3.095224668882679553e-01
6.199999999999999956e-01 2.141096263035410785e-02 3.124608892485878919e-01
6.300000000000000044e-01 4.069956976315634682e-03 3.154696259367082978e-01
6.400000000000000133e-01 -1.284549100680041668e-02 3.185468711136631437e-01
6.500000000000000222e-01 -2.932025483393376278e-02 3.216906902603939855e-01
6.600000000000000311e-01 -4.533999748672990632e-02 3.248990251241779537e-01
6.700000000000000400e-01 -6.089118528216904552e-02 3.281696988760779976e-01
6.800000000000000488e-01 -7.596110049205534454e-02 3.315004216186493435e-01
6.900000000000000577e-01 -9.053785268132792663e-02 3.348887960311661693e-01
7.000000000000000666e-01 -1.046103888562813361e-01 3.383323234033168148e-01
7.099999999999999645e-01 -1.181685024415257690e-01 3.418284098398144955e-01
7.199999999999999734e-01 -1.312028410606496942e-01 3.453743726120744317e-01
7.299999999999999822e-01 -1.437049131760255172e-01 3.489674466006142395e-01
7.399999999999999911e-01 -1.556670934141907436e-01 3.526047910490749948e-01
7.500000000000000000e-01 -1.670826267664934084e-01 3.562834963448722747e-01
7.600000000000000089e-01 -1.779456317177604829e-01 3.600005909752390654e-01
7.700000000000000178e-01 -1.882511022419290914e-01 3.637530485526738744e-01
7.800000000000000266e-01 -1.979949084792193004e-01 3.675377948842189491e-01
7.900000000000000355e-01 -2.071737963642209246e-01 3.713517151073386646e-01
8.000000000000000444e-01 -2.157853861435442278e-01 3.751916609293832194e-01
8.100000000000000533e-01 -2.238281697236049472e-01 3.790544578596644620e-01
8.200000000000000622e-01 -2.313015069109904120e-01 3.829369124267936186e-01
8.300000000000000711e-01 -2.382056205574740737e-01 3.868358193844319004e-01
8.399999999999999689e-01 -2.445415904942093432e-01 3.907479688976506771e-01
8.499999999999999778e-01 -2.503113463428186525e-01 3.946701536964681289e-01
8.599999999999999867e-01 -2.555176593486617742e-01 3.985991762627573709e-01
8.699999999999999956e-01 -2.601641330554976816e-01 4.025318557421962429e-01
8.800000000000000044e-01 -2.642551927377842502e-01 4.064650349652627059e-01
8.900000000000000133e-01 -2.677960737939201752e-01 4.103955873172610569e-01
9.000000000000000222e-01 -2.707928092145645560e-01 4.143204234369264327e-01
9.100000000000000311e-01 -2.732522156716052364e-01 4.182364977731780065e-01
9.200000000000000400e-01 -2.751818787260084109e-01 4.221408151093863359e-01
9.300000000000000488e-01 -2.765901368682543437e-01 4.260304368171365375e-01
9.400000000000000577e-01 -2.774860643633368373e-01 4.299024869739143107e-01
9.500000000000000666e-01 -2.778794531987621164e-01 4.337541581971174343e-01
9.599999999999999645e-01 -2.777807938840772817e-01 4.375827174277028830e-01
9.699999999999999734e-01 -2.772012552355412329e-01 4.413855114545717773e-01
9.799999999999999822e-01 -2.761526630782175085e-01 4.451599720319995845e-01
9.899999999999999911e-01 -2.746474779829144452e-01 4.489036208883556145e-01
1.000000000000000000e+00 -2.726987719614236139e-01 4.526140744521804926e-01
1.010000000000000009e+00 -2.703202041342947504e-01 4.562890482162928474e-01
1.020000000000000018e+00 -2.675259954486251535e-01 4.599263607566006495e-01
1.030000000000000027e+00 -2.643309024401535590e-01 4.635239375841395670e-01
1.040000000000000036e+00 -2.607501901802038446e-01 4.670798145389862266e-01
1.050000000000000044e+00 -2.567996043608881673e-01 4.705921409076963546e-01
1.060000000000000053e+00 -2.524953424373649891e-01 4.740591821494909985e-01
1.070000000000000062e+00 -2.478540239702603232e-01 4.774793222030540574e-01
1.080000000000000071e+00 -2.428926601547972963e-01 4.808510655056619232e-01
1.090000000000000080e+00 -2.376286228853176086e-01 4.841730385697810557e-01
1.100000000000000089e+00 -2.320796129937575669e-01 4.874439910878400894e-01
1.110000000000000098e+00 -2.262636278347389951e-01 4.906627967616734587e-01
1.120000000000000107e+00 -2.201989283527982233e-01 4.938284536297357086e-01
1.130000000000000115e+00 -2.139040055717637279e-01 4.969400840654789597e-01
1.140000000000000124e+00 -2.073975468427247115e-01 4.999969343230561969e-01
1.150000000000000133e+00 -2.006984014530970029e-01 5.029983735289665914e-01
1.159999999999999920e+00 -1.938255461150427961e-01 5.059438925129507991e-01
1.169999999999999929e+00 -1.867980501175325048e-01 5.088331021397048959e-01
1.179999999999999938e+00 -1.796350404016862079e-01 5.116657310568849537e-01
1.189999999999999947e+00 -1.723556664958437457e-01 5.144416233272010031e-01
1.199999999999999956e+00 -1.649790655067571998e-01 5.171607355340597234e-01
1.209999999999999964e+00 -1.575243269791854472e-01 5.198231334350699173e-01
1.219999999999999973e+00 -1.500104580708677693e-01 5.224289884413214624e-01
1.229999999999999982e+00 -1.424563489664861515e-01 5.249785736120838875e-01
1.239999999999999991e+00 -1.348807384187430403e-01 5.274722593169561824e-01
1.250000000000000000e+00 -1.273021797235115715e-01 5.299105087001564351e-01
1.260000000000000009e+00 -1.197390072235397646e-01 5.322938729345199071e-01
1.270000000000000018e+00 -1.122093033806029622e-01 5.346229859398551332e-01
1.280000000000000027e+00 -1.047308664553932012e-01 5.368985589471718667e-01
1.290000000000000036e+00 -9.732117890983098263e-02 5.391213750078786004e-01
1.300000000000000044e+00 -8.999737654429262879e-02 5.412922832177119448e-01
1.310000000000000053e+00 -8.277621857190427257e-02 5.434121926365359512e-01
1.320000000000000062e+00 -7.567405844214815380e-02 5.454820663395109070e-01
1.330000000000000071e+00 -6.870681584399576658e-02 5.475029151004973116e-01
1.340000000000000080e+00 -6.188994979343687142e-02 5.494757912042552706e-01
1.350000000000000089e+00 -5.523843284237639484e-02 5.514017821694565669e-01
1.360000000000000098e+00 -4.876672644587132233e-02 5.532820044056795394e-01
1.370000000000000107e+00 -4.248875763748977824e-02 5.551175969050615722e-01
1.380000000000000115e+00 -3.641789705157705281e-02 5.569097149052908424e-01
1.390000000000000124e+00 -3.056693834722708572e-02 5.586595236421825206e-01
1.400000000000000133e+00 -2.494807899799921305e-02 5.603681922519415659e-01
1.409999999999999920e+00 -1.957290257370958297e-02 5.620368878350144870e-01
1.419999999999999929e+00 -1.445236240551426611e-02 5.636667697056961801e-01
1.429999999999999938e+00 -9.596767032514394793e-03 5.652589837552111085e-01
1.439999999999999947e+00 -5.015766963858793621e-03 5.668146569178448280e-01
1.449999999999999956e+00 -7.183432208148673439e-04 5.683348918856184762e-01
1.459999999999999964e+00 3.287202556005527129e-03 5.698207622381585846e-01
1.469999999999999973e+00 6.993256440137068930e-03 5.712733077354094080e-01
1.479999999999999982e+00 1.039289891915330145e-02 5.726935299236728394e-01
1.489999999999999991e+00 1.347990993771555623e-02 5.740823880955362446e-01
1.500000000000000000e+00 1.624877235354142344e-02 5.754407953919377094e-01
1.510000000000000009e+00 1.869467386492484895e-02 5.767696154578432211e-01
1.520000000000000018e+00 2.081350714326250448e-02 5.780696594162305635e-01
1.530000000000000027e+00 2.260186859140075888e-02 5.793416830561990416e-01
1.540000000000000036e+00 2.405705544826590783e-02 5.805863845341133755e-01
1.550000000000000044e+00 2.517706128457424322e-02 5.818044022378234814e-01
1.560000000000000053e+00 2.596057018885945464e-02 5.829963133572165779e-01
1.570000000000000062e+00 2.640694943391332442e-02 5.841626325694545541e-01
1.580000000000000071e+00 2.651624072482401326e-02 5.853038111828209322e-01
1.590000000000000080e+00 2.628915019269675857e-02 5.864202367978436081e-01
1.600000000000000089e+00 2.572703702081354307e-02 5.875122330942402771e-01
1.610000000000000098e+00 2.483190078443435825e-02 5.885800601285412492e-01
1.620000000000000107e+00 2.360636752936932578e-02 5.896239148406244857e-01
1.630000000000000115e+00 2.205367479605878714e-02 5.906439321600375214e-01
1.640000000000000124e+00 2.017765559537305561e-02 5.916401863040765541e-01
1.650000000000000133e+00 1.798272132871208198e-02 5.926126924251399197e-01
1.660000000000000142e+00 1.547384386429466983e-02 5.935614086148139901e-01
1.669999999999999929e+00 1.265653661001932793e-02 5.944862380092604814e-01
1.679999999999999938e+00 9.536834791965237423e-03 5.953870313803136805e-01
1.689999999999999947e+00 6.121275082005162016e-03 5.962635900161750158e-01
1.699999999999999956e+00 2.416874536622176661e-03 5.971156686777479017e-01
1.709999999999999964e+00 -1.568891174407643918e-03 5.979429788358517905e-01
1.719999999999999973e+00 -5.828110030860857334e-03 5.987451921972014590e-01
1.729999999999999982e+00 -1.035245611805045950e-02 5.995219444429770173e-01
1.739999999999999991e+00 -1.513321279244632910e-02 6.002728390466324226e-01
1.750000000000000000e+00 -2.016129617336236482e-02 6.009974511273670217e-01
1.760000000000000009e+00 -2.542727865019178690e-02 6.016953315554107729e-01
1.770000000000000018e+00 -3.092141272724823267e-02 6.023660111584658861e-01
1.780000000000000027e+00 -3.663365502806594648e-02 6.030090048931753266e-01
1.790000000000000036e+00 -4.255369023017795821e-02 6.036238163132251477e-01
1.800000000000000044e+00 -4.867095502897678116e-02 6.042099418137770739e-01
1.810000000000000053e+00 -5.497466203289541609e-02 6.047668749808794431e-01
1.820000000000000062e+00 -6.145382351394863135e-02 6.052941110938542257e-01
1.830000000000000071e+00 -6.809727511903855557e-02 6.057911514232072747e-01
1.840000000000000080e+00 -7.489369942281176584e-02 6.062575073527686209e-01
1.850000000000000089e+00 -8.183164899641982848e-02 6.066927045456665946e-01
1.860000000000000098e+00 -8.889956913162273822e-02 6.070962871438632114e-01
1.870000000000000107e+00 -9.608582022622691454e-02 6.074678217751469100e-01
1.880000000000000115e+00 -1.033787000103669335e-01 6.078069014206426424e-01
1.890000000000000124e+00 -1.107664650995402456e-01 6.081131492335019040e-01
1.900000000000000133e+00 -1.182373521640865538e-01 6.083862220362619144e-01
1.910000000000000142e+00 -1.257795984323249183e-01 6.086258138701282627e-01
1.919999999999999929e+00 -1.333814619083627528e-01 6.088316591319997695e-01
1.929999999999999938e+00 -1.410312407953745184e-01 6.090035357562636475e-01
1.939999999999999947e+00 -1.487172925899902243e-01 6.091412679251427820e-01
1.949999999999999956e+00 -1.564280524564661545e-01 6.092447286958815322e-01
1.959999999999999964e+00 -1.641520509111619452e-01 6.093138424632471573e-01
1.969999999999999973e+00 -1.718779308558696650e-01 6.093485871624253480e-01
1.979999999999999982e+00 -1.795944639697813761e-01 6.093489962313595187e-01
1.989999999999999991e+00 -1.872905665804295572e-01 6.093151603691741025e-01
2.000000000000000000e+00 -1.949553147960596255e-01 6.092472289650837647e-01
2.010000000000000231e+00 -2.025779589187920171e-01 6.091454113916999757e-01
2.020000000000000018e+00 -2.101479372152391389e-01 6.090099779476002562e-01
2.030000000000000249e+00 -2.176548890323044549e-01 6.088412605959858670e-01
2.040000000000000036e+00 -2.250886672444598890e-01 6.086396533898627004e-01
2.049999999999999822e+00 -2.324393499552918907e-01 6.084056126954577870e-01
2.060000000000000053e+00 -2.396972514734488635e-01 6.081396572989857807e-01
2.069999999999999840e+00 -2.468529327418215458e-01 6.078423681343890772e-01
2.080000000000000071e+00 -2.538972111327928438e-01 6.075143877899040756e-01
2.089999999999999858e+00 -2.608211695245062356e-01 6.071564198654573197e-01
2.100000000000000089e+00 -2.676161647395857712e-01 6.067692280806799010e-01
2.109999999999999876e+00 -2.742738354108678056e-01 6.063536349786523560e-01
2.120000000000000107e+00 -2.807861090406553184e-01 6.059105206591873793e-01
2.129999999999999893e+00 -2.871452086285060656e-01 6.054408211734422229e-01
2.140000000000000124e+00 -2.933436587178511190e-01 6.049455267575510886e-01
2.149999999999999911e+00 -2.993742907525807628e-01 6.044256799564310390e-01
2.160000000000000142e+00 -3.052302478028005028e-01 6.038823734315269531e-01
2.169999999999999929e+00 -3.109049888641687853e-01 6.033167477505620990e-01
2.180000000000000160e+00 -3.163922926008087000e-01 6.027299890507488156e-01
2.189999999999999947e+00 -3.216862605128256170e-01 6.021233263630726418e-01
2.200000000000000178e+00 -3.267813196163584788e-01 6.014980289427731552e-01
2.209999999999999964e+00 -3.316722246088959491e-01 6.008554034159661050e-01
2.220000000000000195e+00 -3.363540594788170246e-01 6.001967909003907975e-01
2.229999999999999982e+00 -3.408222387556489319e-01 5.995235639751994583e-01
2.240000000000000213e+00 -3.450725082240286845e-01 5.988371235697930173e-01
2.250000000000000000e+00 -3.491009452928925949e-01 5.981388957322636424e-01
2.260000000000000231e+00 -3.529039587867759398e-01 5.974303285107113171e-01
2.270000000000000018e+00 -3.564782884097689730e-01 5.967128886259636111e-01
2.280000000000000249e+00 -3.598210037029855868e-01 5.959880582352993228e-01
2.290000000000000036e+00 -3.629295027040017607e-01 5.952573315238768314e-01
2.300000000000000266e+00 -3.658015102854679235e-01 5.945222113316762647e-01
2.310000000000000053e+00 -3.684350760306309702e-01 5.937842058587207150e-01
2.319999999999999840e+00 -3.708285718142722565e-01 5.930448252634291650e-01
2.330000000000000071e+00 -3.729806889802989578e-01 5.923055783430403176e-01
2.339999999999999858e+00 -3.748904351970411830e-01 5.915679692685992253e-01
2.350000000000000089e+00 -3.765571309623375051e-01 5.908334942538214785e-01
2.359999999999999876e+00 -3.779804058008651713e-01 5.901036384814454250e-01
2.370000000000000107e+00 -3.791601943033159894e-01 5.893798728949281029e-01
2.379999999999999893e+00 -3.800967317381773181e-01 5.886636511490644930e-01
2.390000000000000124e+00 -3.807905494253503442e-01 5.879564066185581916e-01
2.399999999999999911e+00 -3.812424697997935930e-01 5.872595494237166092e-01
2.410000000000000142e+00 -3.814536012286914857e-01 5.865744635925113082e-01
2.419999999999999929e+00 -3.814253326963872315e-01 5.859025043158622159e-01
2.430000000000000160e+00 -3.811593280198937728e-01 5.852449953108153080e-01
2.439999999999999947e+00 -3.806575198860528975e-01 5.846032264283907987e-01
2.450000000000000178e+00 -3.799221039054532234e-01 5.839784511904757558e-01
2.459999999999999964e+00 -3.789555320681015083e-01 5.833718845578761414e-01
2.470000000000000195e+00 -3.777605062600050689e-01 5.827847006119217799e-01
2.479999999999999982e+00 -3.763399714137851126e-01 5.822180306875597289e-01
2.490000000000000213e+00 -3.746971087135237966e-01 5.816729614305311546e-01
2.500000000000000000e+00 -3.728353283385167916e-01 5.811505330244884915e-01
2.510000000000000231e+00 -3.707582620618889990e-01 5.806517376124857854e-01
2.520000000000000018e+00 -3.684697557877302798e-01 5.801775178356410878e-01
2.530000000000000249e+00 -3.659738619242869362e-01 5.797287654782489197e-01
2.540000000000000036e+00 -3.632748315048259236e-01 5.793063202759911601e-01
2.550000000000000266e+00 -3.603771061627154548e-01 5.789109689454363661e-01
2.560000000000000053e+00 -3.572853100642328639e-01 5.785434442651257170e-01
2.569999999999999840e+00 -3.540042417103388961e-01 5.782044242490028685e-01
2.580000000000000071e+00 -3.505388655147405608e-01 5.778945316822561296e-01
2.589999999999999858e+00 -3.468943032743511679e-01 5.776143336120517224e-01
2.600000000000000089e+00 -3.430758256017347740e-01 5.773643409869063658e-01
2.609999999999999876e+00 -3.390888431915184964e-01 5.771450084920457524e-01
2.620000000000000107e+00 -3.349388979686170331e-01 5.769567346794016727e-01
2.629999999999999893e+00 -3.306316542796036706e-01 5.767998620073528926e-01
2.640000000000000124e+00 -3.261728899936071624e-01 5.766746769676297513e-01
2.649999999999999911e+00 -3.215684874322964348e-01 5.765814105303059822e-01
2.660000000000000142e+00 -3.168244243184457631e-01 5.765202386255359190e-01
2.669999999999999929e+00 -3.119467647106437536e-01 5.764912828069805872e-01
2.680000000000000160e+00 -3.069416498403028104e-01 5.764946109151242171e-01
2.689999999999999947e+00 -3.018152888818799173e-01 5.765302380594697906e-01
2.700000000000000178e+00 -2.965739498720771361e-01 5.765981274713487537e-01
2.709999999999999964e+00 -2.912239505609308110e-01 5.766981914836658563e-01
2.720000000000000195e+00 -2.857716491593683128e-01 5.768302928187225564e-01
2.729999999999999982e+00 -2.802234351277533286e-01 5.769942457339193309e-01
2.740000000000000213e+00 -2.745857201809411285e-01 5.771898173741446536e-01
2.750000000000000000e+00 -2.688649291428589216e-01 5.774167292231429105e-01
2.760000000000000231e+00 -2.630674910771755304e-01 5.776746585534916489e-01
2.770000000000000018e+00 -2.571998301411928534e-01 5.779632399823860789e-01
2.780000000000000249e+00 -2.512683568814995660e-01 5.782820670206246794e-01
2.790000000000000036e+00 -2.452794592615077374e-01 5.786306937567186059e-01
2.800000000000000266e+00 -2.392394941643537221e-01 5.790086365552604697e-01
2.810000000000000053e+00 -2.331547787977357178e-01 5.794153756768544161e-01
2.819999999999999840e+00 -2.270315822585785848e-01 5.798503572185771393e-01
2.830000000000000071e+00 -2.208761171631176135e-01 5.803129948792813408e-01
2.839999999999999858e+00 -2.146945315097684437e-01 5.808026717951072504e-01
2.850000000000000089e+00 -2.084929008571316800e-01 5.813187423194093872e-01
2.859999999999999876e+00 -2.022772206068296497e-01 5.818605338372763169e-01
2.870000000000000107e+00 -1.960533983605118602e-01 5.824273486292950164e-01
2.879999999999999893e+00 -1.898272464995819642e-01 5.830184656690265976e-01
2.890000000000000124e+00 -1.836044750507528633e-01 5.836331426017594692e-01
2.899999999999999911e+00 -1.773906848498103539e-01 5.842706175157198478e-01
2.910000000000000142e+00 -1.711913609016181004e-01 5.849301106140344375e-01
2.919999999999999929e+00 -1.650118658904057567e-01 5.856108262236479067e-01
2.930000000000000160e+00 -1.588574341044588778e-01 5.863119545232698959e-01
2.939999999999999947e+00 -1.527331656834796381e-01 5.870326731683058741e-01
2.950000000000000178e+00 -1.466440211033349372e-01 5.877721490107898905e-01
2.959999999999999964e+00 -1.405948158065812303e-01 5.885295396931182754e-01
2.970000000000000195e+00 -1.345902152816375319e-01 5.893039952680160232e-01
2.979999999999999982e+00 -1.286347305118659690e-01 5.900946598787110142e-01
2.990000000000000213e+00 -1.227327136975789185e-01 5.909006731934306478e-01
3.000000000000000000e+00 -1.168883542934070624e-01 5.917211718088832839e-01
3.010000000000000231e+00 -1.111056753394383118e-01 5.925552907740286868e-01
3.020000000000000018e+00 -1.053885302449190514e-01 5.934021649415834876e-01
3.030000000000000249e+00 -9.974060000807111193e-02 5.942609302351672396e-01
3.040000000000000036e+00 -9.416539053546975346e-02 5.951307248407579076e-01
3.050000000000000266e+00 -8.866623047078303621e-02 5.960106904038791065e-01
3.060000000000000053e+00 -8.324626929128021990e-02 5.968999730941447757e-01
3.070000000000000284e+00 -7.790847586472876563e-02 5.977977246418657575e-01
3.080000000000000071e+00 -7.265563728396670640e-02 5.987031034712871902e-01
3.089999999999999858e+00 -6.749035798133234954e-02 5.996152756331513123e-01
3.100000000000000089e+00 -6.241505936949603289e-02 6.005334155693393683e-01
3.109999999999999876e+00 -5.743197975127728450e-02 6.014567069296631319e-01
3.120000000000000107e+00 -5.254317456600121616e-02 6.023843434033296917e-01
3.129999999999999893e+00 -4.775051692114845592e-02 6.033155293483990489e-01
3.140000000000000124e+00 -4.305569846227074587e-02 6.042494804730509372e-01
3.149999999999999911e+00 -3.846023047372990750e-02 6.051854244529776272e-01
3.160000000000000142e+00 -3.396544541457466315e-02 6.061226013235467835e-01
3.169999999999999929e+00 -2.957249883930524945e-02 6.070602640630701208e-01
3.180000000000000160e+00 -2.528237138847024348e-02 6.079976789646780455e-01
3.189999999999999947e+00 -2.109587114439596608e-02 6.089341261753978829e-01
3.200000000000000178e+00 -1.701363637623347011e-02 6.098689000225938628e-01
3.209999999999999964e+00 -1.303613838698924887e-02 6.108013092908846087e-01
3.220000000000000195e+00 -9.163684613006798166e-03 6.117306774701897210e-01
3.229999999999999982e+00 -5.396422046689469676e-03 6.126563429746795242e-01
3.240000000000000213e+00 -1.734340784569512019e-03 6.135776593377292309e-01
3.250000000000000000e+00 1.822722281533332598e-03 6.144939954709727203e-01
3.260000000000000231e+00 5.275079203722258907e-03 6.154047358221261810e-01
3.270000000000000018e+00 8.623186878927019405e-03 6.163092805330377955e-01
3.280000000000000249e+00 1.186764271455661990e-02 6.172070454353755231e-01
3.290000000000000036e+00 1.500918006361644762e-02 6.180974622794682682e-01
3.300000000000000266e+00 1.804866347624832848e-02 6.189799786481552379e-01
3.310000000000000053e+00 2.098708387349991836e-02 6.198540580628132401e-01
3.320000000000000284e+00 2.382555367120062217e-02 6.207191800717470898e-01
3.330000000000000071e+00 2.656530167264746847e-02 6.215748402720552290e-01
3.339999999999999858e+00 2.920766781301130724e-02 6.224205502630094644e-01
3.350000000000000089e+00 3.175409789116646203e-02 6.232558375191759037e-01
3.359999999999999876e+00 3.420613803811772130e-02 6.240802454917332431e-01
3.370000000000000107e+00 3.656542929297090100e-02 6.248933335527382393e-01
3.379999999999999893e+00 3.883370211752182333e-02 6.256946769612027337e-01
3.390000000000000124e+00 4.101277076560150975e-02 6.264838667551818618e-01
3.399999999999999911e+00 4.310452761815217193e-02 6.272605096498615751e-01
3.410000000000000142e+00 4.511093761215085457e-02 6.280242279596571775e-01
3.419999999999999929e+00 4.703403232974882192e-02 6.287746595806190664e-01
3.430000000000000160e+00 4.887590421501698118e-02 6.295114578515105253e-01
3.439999999999999947e+00 5.063870083580848669e-02 6.302342912988029289e-01
3.450000000000000178e+00 5.232461915447670503e-02 6.309428435767215904e-01
3.459999999999999964e+00 5.393589968457556533e-02 6.316368132255234524e-01
3.470000000000000195e+00 5.547482069466996152e-02 6.323159136618117238e-01
3.479999999999999982e+00 5.694369252882528626e-02 6.329798729609112939e-01
3.490000000000000213e+00 5.834485185006044183e-02 6.336284337594128013e-01
3.500000000000000000e+00 5.968065602753730436e-02 6.342613529784307813e-01
3.510000000000000231e+00 6.095347746302989117e-02 6.348784015910285961e-01
3.520000000000000018e+00 6.216569806963559430e-02 6.354793644555769561e-01
3.530000000000000249e+00 6.331970368111695946e-02 6.360640400624428814e-01
3.540000000000000036e+00 6.441787859556230567e-02 6.366322402734386765e-01
3.550000000000000266e+00 6.546260036008494376e-02 6.371837900783082764e-01
3.560000000000000053e+00 6.645623436134692752e-02 6.377185275760033356e-01
3.570000000000000284e+00 6.740112870592195049e-02 6.382363037005739370e-01
3.580000000000000071e+00 6.829960915887904604e-02 6.387369820141358678e-01
3.589999999999999858e+00 6.915397435399875392e-02 6.392204383931969769e-01
3.600000000000000089e+00 6.996649092934149883e-02 6.396865607730363168e-01
3.609999999999999876e+00 7.073938888118026791e-02 6.401352488991872702e-01
3.620000000000000107e+00 7.147485696218211504e-02 6.405664142324626331e-01
3.629999999999999893e+00 7.217503833845943795e-02 6.409799797620955308e-01
3.640000000000000124e+00 7.284202639802341006e-02 6.413758797879497431e-01
3.649999999999999911e+00 7.347786063180684890e-02 6.417540598343465241e-01
3.660000000000000142e+00 7.408452285790263769e-02 6.421144764513591063e-01
3.669999999999999929e+00 7.466393352792180527e-02 6.424570969056203618e-01
3.680000000000000160e+00 7.521794812409805797e-02 6.427818991115509251e-01
3.689999999999999947e+00 7.574835373856265985e-02 6.430888715763047880e-01
3.700000000000000178e+00 7.625686609356822909e-02 6.433780132807092045e-01
3.709999999999999964e+00 7.674512648445537544e-02 6.436493335658185488e-01
3.720000000000000195e+00 7.721469907079477057e-02 6.439028520523225607e-01
3.729999999999999982e+00 7.766706831527929455e-02 6.441385986916537965e-01
3.740000000000000213e+00 7.810363665744833594e-02 6.443566137004800298e-01
3.750000000000000000e+00 7.852572250442407809e-02 6.445569473039363118e-01
3.760000000000000231e+00 7.893455815439252843e-02 6.447396598993534456e-01
3.770000000000000018e+00 7.933128810416124888e-02 6.449048220293956968e-01
3.780000000000000249e+00 7.971696750966321410e-02 6.450525144401286770e-01
3.790000000000000036e+00 8.009256098025664683e-02 6.451828281567393297e-01
3.800000000000000266e+00 8.045894145317745993e-02 6.452958644806802146e-01
3.810000000000000053e+00 8.081688945504893196e-02 6.453917350748453741e-01
3.820000000000000284e+00 8.116709244422047609e-02 6.454705620682832379e-01
3.830000000000000071e+00 8.151014423385756491e-02 6.455324780510353078e-01
3.839999999999999858e+00 8.184654499186043430e-02 6.455776261551519069e-01
3.850000000000000089e+00 8.217670112986585895e-02 6.456061601792119076e-01
3.859999999999999876e+00 8.250092550538365432e-02 6.456182446772024131e-01
3.870000000000000107e+00 8.281943784127426822e-02 6.456140551819726792e-01
3.879999999999999893e+00 8.313236533409952556e-02 6.455937782147822546e-01
3.890000000000000124e+00 8.343974354411980154e-02 6.455576113163657981e-01
3.899999999999999911e+00 8.374151733130015540e-02 6.455057633010735652e-01
3.910000000000000142e+00 8.403754214093134278e-02 6.454384543373509198e-01
3.919999999999999929e+00 8.432758534739159817e-02 6.453559160300813557e-01
3.930000000000000160e+00 8.461132785728975314e-02 6.452583914513839725e-01
3.939999999999999947e+00 8.488836592104032075e-02 6.451461351912921582e-01
3.950000000000000178e+00 8.515821311671005478e-02 6.450194134705183879e-01
3.959999999999999964e+00 8.542030249644466666e-02 6.448785042476197216e-01
3.970000000000000195e+00 8.567398884554240646e-02 6.447236972632911511e-01
3.979999999999999982e+00 8.591855113464665072e-02 6.445552941137795422e-01
3.990000000000000213e+00 8.615319517138612937e-02 6.443736082706733592e-01
4.000000000000000000e+00 8.637705639983152273e-02 6.441789650622827823e-01
4.009999999999999787e+00 8.658920286060518834e-02 6.439717015543501288e-01
4.020000000000000462e+00 8.678863819510786171e-02 6.437521665882529609e-01
4.030000000000000249e+00 8.697430496977957837e-02 6.435207207199590274e-01
4.040000000000000036e+00 8.714508799046004339e-02 6.432777361399596439e-01
4.049999999999999822e+00 8.729981771360346976e-02 6.430235966049966390e-01
4.060000000000000497e+00 8.743727385771360439e-02 6.427586972661517573e-01
4.070000000000000284e+00 8.755618903577482015e-02 6.424834446041901570e-01
4.080000000000000071e+00 8.765525254741927952e-02 6.421982561762602515e-01
4.089999999999999858e+00 8.773311429798602568e-02 6.419035604530146655e-01
4.099999999999999645e+00 8.778838879289796449e-02 6.415997964977276924e-01
4.110000000000000320e+00 8.781965923183332468e-02 6.412874136926859370e-01
4.120000000000000107e+00 8.782548139410666088e-02 6.409668714522511745e-01
4.129999999999999893e+00 8.780438789630747032e-02 6.406386389445731799e-01
4.139999999999999680e+00 8.775489236637419588e-02 6.403031947377907374e-01
4.150000000000000355e+00 8.767549366857642357e-02 6.399610263129492660e-01
4.160000000000000142e+00 8.756468016819866917e-02 6.396126297665729599e-01
4.169999999999999929e+00 8.742093401680195441e-02 6.392585092650131529e-01
4.179999999999999716e+00 8.724273547597864720e-02 6.388991763869622531e-01
4.190000000000000391e+00 8.702856712005820061e-02 6.385351497423453759e-01
4.200000000000000178e+00 8.677691806229603788e-02 6.381669544745424139e-01
4.209999999999999964e+00 8.648628827680517051e-02 6.377951215441227673e-01
4.219999999999999751e+00 8.615519269488002008e-02 6.374201871132397779e-01
4.230000000000000426e+00 8.578216538473897035e-02 6.370426918246946402e-01
4.240000000000000213e+00 8.536576365353303053e-02 6.366631802278336361e-01
4.250000000000000000e+00 8.490457219272525002e-02 6.362821998963796855e-01
4.259999999999999787e+00 8.439720689610945292e-02 6.359003007543791997e-01
4.270000000000000462e+00 8.384231879664834353e-02 6.355180342814533700e-01
4.280000000000000249e+00 8.323859786922761794e-02 6.351359526113528053e-01
4.290000000000000036e+00 8.258477662971124011e-02 6.347546076721124475e-01
4.299999999999999822e+00 8.187963380324655982e-02 6.343745503812591169e-01
4.310000000000000497e+00 8.112199774340993208e-02 6.339963298096841227e-01
4.320000000000000284e+00 8.031074975337376687e-02 6.336204922304271570e-01
4.330000000000000071e+00 7.944482726906229586e-02 6.332475801567428730e-01
4.339999999999999858e+00 7.852322697680495789e-02 6.328781313354535643e-01
4.350000000000000533e+00 7.754500774438867483e-02 6.325126779546114131e-01
4.360000000000000320e+00 7.650929332339073685e-02 6.321517456300856930e-01
4.370000000000000107e+00 7.541527501648016829e-02 6.317958523904865231e-01
4.379999999999999893e+00 7.426221396413185127e-02 6.314455078647321917e-01
4.389999999999999680e+00 7.304944365585561150e-02 6.311012121952146448e-01
4.400000000000000355e+00 7.177637187268148811e-02 6.307634551335026263e-01
4.410000000000000142e+00 7.044248273136144434e-02 6.304327150488017173e-01
4.419999999999999929e+00 6.904733841899594882e-02 6.301094580771712250e-01
4.429999999999999716e+00 6.759058069011329717e-02 6.297941372132540572e-01
4.440000000000000391e+00 6.607193220321455618e-02 6.294871914227188059e-01
4.450000000000000178e+00 6.449119781791456951e-02 6.291890446807549830e-01
4.459999999999999964e+00 6.284826555572324558e-02 6.289001052303482275e-01
4.469999999999999751e+00 6.114310754398934872e-02 6.286207647329814518e-01
4.480000000000000426e+00 5.937578058913579176e-02 6.283513975087382519e-01
4.490000000000000213e+00 5.754642659630807705e-02 6.280923597942619230e-01
4.500000000000000000e+00 5.565527289455695498e-02 6.278439890119422717e-01
4.509999999999999787e+00 5.370263225539195079e-02 6.276066030569996679e-01
4.520000000000000462e+00 5.168890276250522747e-02 6.273804996984014837e-01
4.530000000000000249e+00 4.961456754915171546e-02 6.271659561335755084e-01
4.540000000000000036e+00 4.748019432936281120e-02 6.269632283477216683e-01
4.549999999999999822e+00 4.528643473564819555e-02 6.267725506501443666e-01
4.560000000000000497e+00 4.303402354511753902e-02 6.265941351850016217e-01
4.570000000000000284e+00 4.072377770911523448e-02 6.264281715791448768e-01
4.580000000000000071e+00 3.835659501243934150e-02 6.262748265238998746e-01
4.589999999999999858e+00 3.593345283301752069e-02 6.261342436672807654e-01
4.600000000000000533e+00 3.345540671464844462e-02 6.260065433636597954e-01
4.610000000000000320e+00 3.092358857432924227e-02 6.258918224636652594e-01
4.620000000000000107e+00 2.833920499062618156e-02 6.257901541566349701e-01
4.629999999999999893e+00 2.570353530568041459e-02 6.257015880047259726e-01
4.639999999999999680e+00 2.301792951664650630e-02 6.256261499699365958e-01
4.650000000000000355e+00 2.028380599969237252e-02 6.255638424127402120e-01
4.660000000000000142e+00 1.750264918284356527e-02 6.255146442049284161e-01
4.669999999999999929e+00 1.467600702241007339e-02 6.254785109014195932e-01
4.679999999999999716e+00 1.180548849951636690e-02 6.254553749955167330e-01
4.690000000000000391e+00 8.892760869113086608e-03 6.254451462501454673e-01
4.700000000000000178e+00 5.939546953450873350e-03 6.254477120540687940e-01
4.709999999999999964e+00 2.947622266736393826e-03 6.254629377105752619e-01
4.719999999999999751e+00 -8.118804626543647829e-05 6.254906669299132860e-01
4.730000000000000426e+00 -3.145012189272757604e-03 6.255307223308612663e-01
4.740000000000000213e+00 -6.241934890968720007e-03 6.255829059946651505e-01
4.750000000000000000e+00 -9.370000620151161183e-03 6.256470000226050932e-01
4.759999999999999787e+00 -1.252721685763359162e-02 6.257227672393964601e-01
4.770000000000000462e+00 -1.571155742044659867e-02 6.258099517175909066e-01
4.780000000000000249e+00 -1.892096572358040185e-02 6.259082796197644738e-01
4.790000000000000036e+00 -2.215335814050002280e-02 6.260174599898740144e-01
4.799999999999999822e+00 -2.540662737190473378e-02 6.261371854209717425e-01
4.810000000000000497e+00 -2.867864589452877658e-02 6.262671329854728741e-01
4.820000000000000284e+00 -3.196726939661226341e-02 6.264069649914236759e-01
4.830000000000000071e+00 -3.527034032734149144e-02 6.265563297965709433e-01
4.839999999999999858e+00 -3.858569125030730101e-02 6.267148628441810976e-01
4.850000000000000533e+00 -4.191114831250195016e-02 6.268821875307246660e-01
4.860000000000000320e+00 -4.524453454517019663e-02 6.270579161139246960e-01
4.870000000000000107e+00 -4.858367326131590724e-02 6.272416507030097454e-01
4.879999999999999893e+00 -5.192639138902621632e-02 6.274329840896258892e-01
4.889999999999999680e+00 -5.527052278736805518e-02 6.276315007671438018e-01
4.900000000000000355e+00 -5.861391148382896765e-02 6.278367780019153965e-01
4.910000000000000142e+00 -6.195441480826074238e-02 6.280483867710943136e-01
4.919999999999999929e+00 -6.528990659437693134e-02 6.282658926945158262e-01
4.929999999999999716e+00 -6.861828024377165935e-02 6.284888569237561118e-01
4.940000000000000391e+00 -7.193745161366194019e-02 6.287168372700691066e-01
4.950000000000000178e+00 -7.524536196514386432e-02 6.289493890379724839e-01
4.959999999999999964e+00 -7.853998077970915370e-02 6.291860659034940184e-01
4.969999999999999751e+00 -8.181930856241929895e-02 6.294264209635996865e-01
4.980000000000000426e+00 -8.508137929712290826e-02 6.296700076279683200e-01
4.990000000000000213e+00 -8.832426292177548988e-02 6.299163805645835446e-01
5.000000000000000000e+00 -9.154606787438350490e-02 6.301650965212853839e-01
5.009999999999999787e+00 -9.474494341615234683e-02 6.304157152599259017e-01
5.020000000000000462e+00 -9.791908172809105082e-02 6.306678003196847238e-01
5.030000000000000249e+00 -1.010667199387326604e-01 6.309209198212571978e-01
5.040000000000000036e+00 -1.041861421216083022e-01 6.311746472670548558e-01
5.049999999999999822e+00 -1.072756812429622730e-01 6.314285621939598192e-01
5.060000000000000497e+00 -1.103337207412404403e-01 6.316822510951998204e-01
5.070000000000000284e+00 -1.133586961159178674e-01 6.319353081312203413e-01
5.080000000000000071e+00 -1.163490962729915451e-01 6.321873358709449997e-01
5.089999999999999858e+00 -1.193034648869106401e-01 6.324379458301043755e-01
5.100000000000000533e+00 -1.222204015746041761e-01 6.326867591897885612e-01
5.110000000000000320e+00 -1.250985629739797822e-01 6.329334072691376045e-01
5.120000000000000107e+00 -1.279366637906766968e-01 6.331775320931584128e-01
5.129999999999999893e+00 -1.307334775123476789e-01 6.334187869692671224e-01
5.139999999999999680e+00 -1.334878369289684286e-01 6.336568371237010222e-01
5.150000000000000355e+00 -1.361986347312837686e-01 6.338913600749084276e-01
5.160000000000000142e+00 -1.388648239210841795e-01 6.341220460967293970e-01
5.169999999999999929e+00 -1.414854180395596350e-01 6.343485986636481222e-01
5.179999999999999716e+00 -1.440594913164979785e-01 6.345707347245463925e-01
5.190000000000000391e+00 -1.465861787894114088e-01 6.347881851611451021e-01
5.200000000000000178e+00 -1.490646762433658346e-01 6.350006949451003635e-01
5.209999999999999964e+00 -1.514942398851261696e-01 6.352080234567903938e-01
5.219999999999999751e+00 -1.538741859460742711e-01 6.354099447927374911e-01
5.230000000000000426e+00 -1.562038902269458074e-01 6.356062479572937018e-01
5.240000000000000213e+00 -1.584827875176939571e-01 6.357967371115331723e-01
5.250000000000000000e+00 -1.607103710928736995e-01 6.359812314935880950e-01
5.259999999999999787e+00 -1.628861917763911871e-01 6.361595655626315349e-01
5.270000000000000462e+00 -1.650098570752646931e-01 6.363315891417737902e-01
5.280000000000000249e+00 -1.670810302988375573e-01 6.364971673846758771e-01
5.290000000000000036e+00 -1.690994293689306038e-01 6.366561807484746316e-01
5.299999999999999822e+00 -1.710648257102812819e-01 6.368085249263967240e-01
5.310000000000000497e+00 -1.729770429708770152e-01 6.369541107171858840e-01
5.320000000000000284e+00 -1.748359556926551706e-01 6.370928639954501760e-01
5.330000000000000071e+00 -1.766414879629611967e-01 6.372247254546782314e-01
5.339999999999999858e+00 -1.783936118812621263e-01 6.373496504723036304e-01
5.350000000000000533e+00 -1.800923459827215023e-01 6.374676088307659194e-01
5.360000000000000320e+00 -1.817377537510651564e-01 6.375785844895672794e-01
5.370000000000000107e+00 -1.833299418306264250e-01 6.376825752404468028e-01
5.379999999999999893e+00 -1.848690583358751083e-01 6.377795924570996977e-01
5.389999999999999680e+00 -1.863552910629822368e-01 6.378696607205268654e-01
5.400000000000000355e+00 -1.877888658120096255e-01 6.379528175234868703e-01
5.410000000000000142e+00 -1.891700445006622155e-01 6.380291128221990959e-01
5.419999999999999929e+00 -1.904991233442573095e-01 6.380986085314659384e-01
5.429999999999999716e+00 -1.917764309679458601e-01 6.381613781681559905e-01
5.440000000000000391e+00 -1.930023265089828577e-01 6.382175063310108198e-01
5.450000000000000178e+00 -1.941771976602017225e-01 6.382670883650608529e-01
5.459999999999999964e+00 -1.953014586525394780e-01 6.383102298625645821e-01
5.469999999999999751e+00 -1.963755484964481435e-01 6.383470460880088515e-01
5.480000000000000426e+00 -1.973999290529044881e-01 6.383776615441330016e-01
5.490000000000000213e+00 -1.983750830489289241e-01 6.384022094873781361e-01
5.500000000000000000e+00 -1.993015122172137887e-01 6.384208314572504817e-01
5.509999999999999787e+00 -2.001797355136777368e-01 6.384336766091532889e-01
5.520000000000000462e+00 -2.010102871925916190e-01 6.384409013029890279e-01
5.530000000000000249e+00 -2.017937148146176085e-01 6.384426686572615139e-01
5.540000000000000036e+00 -2.025305775170020972e-01 6.384391478918104434e-01
5.549999999999999822e+00 -2.032214442589618253e-01 6.384305139789584471e-01
5.560000000000000497e+00 -2.038668921551189117e-01 6.384169471625011916e-01
5.570000000000000284e+00 -2.044675046476992220e-01 6.383986324264060430e-01
5.580000000000000071e+00 -2.050238698310261343e-01 6.383757591003433873e-01
5.589999999999999858e+00 -2.055365789159180334e-01 6.383485202109221435e-01
5.600000000000000533e+00 -2.060062246111891981e-01 6.383171121264759051e-01
5.610000000000000320e+00 -2.064333995885589135e-01 6.382817341366392450e-01
5.620000000000000107e+00 -2.068186950583249528e-01 6.382425879705337923e-01
5.629999999999999893e+00 -2.071626993804827899e-01 6.381998774393744522e-01
5.639999999999999680e+00 -2.074659965478103663e-01 6.381538080763776710e-01
5.650000000000000355e+00 -2.077291649322811351e-01 6.381045866974607295e-01
5.660000000000000142e+00 -2.079527761016493059e-01 6.380524209802959090e-01
5.669999999999999929e+00 -2.081373936056394591e-01 6.379975191800818513e-01
5.679999999999999716e+00 -2.082835718411356341e-01 6.379400897834952566e-01
5.690000000000000391e+00 -2.083918550168323558e-01 6.378803411189591932e-01
5.700000000000000178e+00 -2.084627760755363435e-01 6.378184810479811118e-01
5.709999999999999964e+00 -2.084968559523007192e-01 6.377547166979388171e-01
5.719999999999999751e+00 -2.084946025449180562e-01 6.376892542648410211e-01
5.730000000000000426e+00 -2.084565100049143860e-01 6.376222987025578215e-01
5.740000000000000213e+00 -2.083830580478952255e-01 6.375540533903895080e-01
5.750000000000000000e+00 -2.082747112706318793e-01 6.374847198809211468e-01
5.759999999999999787e+00 -2.081319185455960952e-01 6.374144978260009031e-01
5.770000000000000462e+00 -2.079551125645845155e-01 6.373435847019294220e-01
5.780000000000000249e+00 -2.077447094365183211e-01 6.372721755447035008e-01
5.790000000000000036e+00 -2.075011084237256276e-01 6.372004628152239114e-01
5.799999999999999822e+00 -2.072246915179265792e-01 6.371286362777980328e-01
5.810000000000000497e+00 -2.069158233053921270e-01 6.370568826879013935e-01
5.820000000000000284e+00 -2.065748509455586079e-01 6.369853857793255081e-01
5.830000000000000071e+00 -2.062021041334594351e-01 6.369143261427446800e-01
5.839999999999999858e+00 -2.057978950250702876e-01 6.368438811214816031e-01
5.850000000000000533e+00 -2.053625183468933690e-01 6.367742246849451559e-01
5.860000000000000320e+00 -2.048962515943912877e-01 6.367055272233693719e-01
5.870000000000000107e+00 -2.043993552491155663e-01 6.366379555815496749e-01
5.879999999999999893e+00 -2.038720731726031132e-01 6.365716729268522389e-01
5.889999999999999680e+00 -2.033146331852368760e-01 6.365068385980326982e-01
5.900000000000000355e+00 -2.027272473388104235e-01 6.364436081641386966e-01
5.910000000000000142e+00 -2.021101123665951793e-01 6.363821334013832764e-01
5.919999999999999929e+00 -2.014634103975279922e-01 6.363225621832427903e-01
5.929999999999999716e+00 -2.007873096305465566e-01 6.362650384098941236e-01
5.940000000000000391e+00 -2.000819650210444445e-01 6.362097019809783705e-01
5.950000000000000178e+00 -1.993475189836046990e-01 6.361566887677289062e-01
5.959999999999999964e+00 -1.985841023118153637e-01 6.361061305378518105e-01
5.969999999999999751e+00 -1.977918350698207595e-01 6.360581549498917076e-01
5.980000000000000426e+00 -1.969708275238919171e-01 6.360128854502101747e-01
5.990000000000000213e+00 -1.961211810469003780e-01 6.359704412242318528e-01
6.000000000000000000e+00 -1.952429890975293791e-01 6.359309372677249828e-01
6.009999999999999787e+00 -1.943363382019082375e-01 6.358944843192134710e-01
6.020000000000000462e+00 -1.934013090985453320e-01 6.358611888133468559e-01
6.030000000000000249e+00 -1.924379778449280265e-01 6.358311527188289514e-01
6.040000000000000036e+00 -1.914464168820796119e-01 6.358044735361996214e-01
6.049999999999999822e+00 -1.904266961241728451e-01 6.357812442573860245e-01
6.060000000000000497e+00 -1.893788841209108342e-01 6.357615532146652093e-01
6.070000000000000284e+00 -1.883030491381837146e-01 6.357454841065207640e-01
6.080000000000000071e+00 -1.871992602597116473e-01 6.357331159274122179e-01
6.089999999999999858e+00 -1.860675885953367581e-01 6.357245227202736881e-01
6.100000000000000533e+00 -1.849081083636205103e-01 6.357197735562815089e-01
6.110000000000000320e+00 -1.837208979749316018e-01 6.357189325079699582e-01
6.120000000000000107e+00 -1.825060412026387746e-01 6.357220583880468512e-01
6.129999999999999893e+00 -1.812636281417826234e-01 6.357292046889490011e-01
6.140000000000000568e+00 -1.799937562083482601e-01 6.357404195313457462e-01
6.150000000000000355e+00 -1.786965311784555199e-01 6.357557454650534234e-01
6.160000000000000142e+00 -1.773720682080307254e-01 6.357752193104537763e-01
6.169999999999999929e+00 -1.760204927423214272e-01 6.357988720935000559e-01
6.179999999999999716e+00 -1.746419415005950604e-01 6.358267288908414638e-01
6.190000000000000391e+00 -1.732365631736889899e-01 6.358588085860569228e-01
6.200000000000000178e+00 -1.718045193602199816e-01 6.358951237762417996e-01
6.209999999999999964e+00 -1.703459853240588961e-01 6.359356807297050773e-01
6.219999999999999751e+00 -1.688611506843294141e-01 6.359804791885109720e-01
6.230000000000000426e+00 -1.673502200813900276e-01 6.360295123112419402e-01
6.240000000000000213e+00 -1.658134137859981483e-01 6.360827664539385751e-01
6.250000000000000000e+00 -1.642509682863659559e-01 6.361402211404978413e-01
6.259999999999999787e+00 -1.626631368087540774e-01 6.362018489395735443e-01
6.270000000000000462e+00 -1.610501898656234998e-01 6.362676153989968997e-01
6.280000000000000249e+00 -1.594124155845514368e-01 6.363374789011857491e-01
6.290000000000000036e+00 -1.577501200815341897e-01 6.364113907024276928e-01
6.299999999999999822e+00 -1.560636277893998058e-01 6.364892947696128012e-01
6.310000000000000497e+00 -1.543532817035264404e-01 6.365711277643971711e-01
6.320000000000000284e+00 -1.526194436837886581e-01 6.366568191310212343e-01
6.330000000000000071e+00 -1.508624945746618873e-01 6.367462910664402065e-01
6.339999999999999858e+00 -1.490828342673253537e-01 6.368394585871171021e-01
6.350000000000000533e+00 -1.472808818956390653e-01 6.369362295473810498e-01
6.360000000000000320e+00 -1.454570757827677863e-01 6.370365046091640560e-01
6.370000000000000107e+00 -1.436118733895880573e-01 6.371401774344384039e-01
6.379999999999999893e+00 -1.417457513886284659e-01 6.372471347207556702e-01
6.390000000000000568e+00 -1.398592055022188918e-01 6.373572563569729343e-01
6.400000000000000355e+00 -1.379527503365295116e-01 6.374704156569394042e-01
6.410000000000000142e+00 -1.360269192125584947e-01 6.375864794725520923e-01
6.419999999999999929e+00 -1.340822639815159034e-01 6.377053083656805121e-01
6.429999999999999716e+00 -1.321193547601704210e-01 6.378267568483557692e-01
6.440000000000000391e+00 -1.301387795639536715e-01 6.379506736958922009e-01
6.450000000000000178e+00 -1.281411441039538579e-01 6.380769022252176237e-01
6.459999999999999964e+00 -1.261270714638244306e-01 6.382052804817247571e-01
6.469999999999999751e+00 -1.240972016961302549e-01 6.383356415994961841e-01
6.480000000000000426e+00 -1.220521912850824203e-01 6.384678141036651544e-01
6.490000000000000213e+00 -1.199927128589350911e-01 6.386016221370719448e-01
6.500000000000000000e+00 -1.179194547103775553e-01 6.387368859949437150e-01
6.509999999999999787e+00 -1.158331201335500577e-01 6.388734224284401408e-01
6.520000000000000462e+00 -1.137344270734360618e-01 6.390110449767451017e-01
6.530000000000000249e+00 -1.116241075024451135e-01 6.391495644870580639e-01
6.540000000000000036e+00 -1.095029068736972783e-01 6.392887894846834840e-01
6.549999999999999822e+00 -1.073715835811389629e-01 6.394285265903965065e-01
6.560000000000000497e+00 -1.052309081924009265e-01 6.395685808882799472e-01
6.570000000000000284e+00 -1.030816629263058976e-01 6.397087563327076287e-01
6.580000000000000071e+00 -1.009246410327825222e-01 6.398488562275196356e-01
6.589999999999999858e+00 -9.876064602275108628e-02 6.399886836301947879e-01
6.600000000000000533e+00 -9.659049099324175380e-02 6.401280419208991157e-01
6.610000000000000320e+00 -9.441499796709450221e-02 6.402667351801388795e-01
6.620000000000000107e+00 -9.223499707876618714e-02 6.404045685799631960e-01
6.629999999999999893e+00 -9.005132593482297054e-02 6.405413488623183937e-01
6.640000000000000568e+00 -8.786482878555292031e-02 6.406768847463054639e-01
6.650000000000000355e+00 -8.567635584470993659e-02 6.408109873244230981e-01
6.660000000000000142e+00 -8.348676256344127189e-02 6.409434704029173258e-01
6.669999999999999929e+00 -8.129690875094312819e-02 6.410741509032474861e-01
6.679999999999999716e+00 -7.910765782421773362e-02 6.412028493729262646e-01
6.690000000000000391e+00 -7.691987608976631752e-02 6.413293902474618280e-01
6.700000000000000178e+00 -7.473443196646224751e-02 6.414536022962180617e-01
6.709999999999999964e+00 -7.255219509332008765e-02 6.415753188796192719e-01
6.719999999999999751e+00 -7.037403557338285653e-02 6.416943781865744878e-01
6.730000000000000426e+00 -6.820082334419529102e-02 6.418106236920431140e-01
6.740000000000000213e+00 -6.603342741830406371e-02 6.419239043605061701e-01
6.750000000000000000e+00 -6.387271513115200250e-02 6.420340749204120900e-01
6.759999999999999787e+00 -6.171955119850269789e-02 6.421409960213990686e-01
6.770000000000000462e+00 -5.957479720444949778e-02 6.422445345079047518e-01
6.780000000000000249e+00 -5.743931078733794521e-02 6.423445637080146264e-01
6.790000000000000036e+00 -5.531394494824152380e-02 6.424409636318305639e-01
6.799999999999999822e+00 -5.319954739635470581e-02 6.425336210302975415e-01
6.810000000000000497e+00 -5.109695985423393788e-02 6.426224295402910291e-01
6.820000000000000284e+00 -4.900701744855246594e-02 6.427072898435818304e-01
6.830000000000000071e+00 -4.693054813298935812e-02 6.427881098952282768e-01
6.839999999999999858e+00 -4.486837199459080966e-02 6.428648048239379298e-01
6.850000000000000533e+00 -4.282130061956233164e-02 6.429372970635410800e-01
6.860000000000000320e+00 -4.079013655526616405e-02 6.430055164819822311e-01
6.870000000000000107e+00 -3.877567283558761707e-02 6.430694003734145348e-01
6.879999999999999893e+00 -3.677869243644049657e-02 6.431288935162137177e-01
6.890000000000000568e+00 -3.479996773192656212e-02 6.431839482165581101e-01
6.900000000000000355e+00 -3.284026004030807244e-02 6.432345242545690622e-01
6.910000000000000142e+00 -3.090031916917724761e-02 6.432805889737182037e-01
6.919999999999999929e+00 -2.898088293661030268e-02 6.433221171297884844e-01
6.929999999999999716e+00 -2.708267678326674657e-02 6.433590910142997776e-01
6.940000000000000391e+00 -2.520641333780053103e-02 6.433915003051249304e-01
6.950000000000000178e+00 -2.335279203974980830e-02 6.434193420496779892e-01
6.959999999999999964e+00 -2.152249873097941690e-02 6.434426206095955614e-01
6.969999999999999751e+00 -1.971620548651040195e-02 6.434613476481846339e-01
6.980000000000000426e+00 -1.793457016266716830e-02 6.434755418911463076e-01
6.990000000000000213e+00 -1.617823601088812582e-02 6.434852290803957375e-01
7.000000000000000000e+00 -1.444783155854476031e-02 6.434904420082351306e-01
7.009999999999999787e+00 -1.274397030344984194e-02 6.434912204241798328e-01
7.020000000000000462e+00 -1.106725039283829037e-02 6.434876106996935130e-01
7.030000000000000249e+00 -9.418254376992896137e-03 6.434796657604121561e-01
7.040000000000000036e+00 -7.797548997136712241e-03 6.434674450170527749e-01
7.049999999999999822e+00 -6.205684961357926799e-03 6.434510141916927051e-01
7.060000000000000497e+00 -4.643196826171526632e-03 6.434304451248754608e-01
7.070000000000000284e+00 -3.110602770873160949e-03 6.434058155667125023e-01
7.080000000000000071e+00 -1.608404450589480785e-03 6.433772091468002996e-01
7.089999999999999858e+00 -1.370868951253434442e-04 6.433447150816411497e-01
7.100000000000000533e+00 1.302881753642570750e-03 6.433084278231107067e-01
7.110000000000000320e+00 2.711050349215362362e-03 6.432684470865135395e-01
7.120000000000000107e+00 4.086984844679240718e-03 6.432248774403286351e-01
7.129999999999999893e+00 5.430268306191338157e-03 6.431778281455692303e-01
7.140000000000000568e+00 6.740501001592828605e-03 6.431274129209179069e-01
7.150000000000000355e+00 8.017300571826877290e-03 6.430737497605897302e-01
7.160000000000000142e+00 9.260302042853144414e-03 6.430169605193168936e-01
7.169999999999999929e+00 1.046915777648057232e-02 6.429571707402406133e-01
7.179999999999999716e+00 1.164353756485389524e-02 6.428945094537519278e-01
7.190000000000000391e+00 1.278312868490272258e-02 6.428291087847676222e-01
7.200000000000000178e+00 1.388763589277792511e-02 6.427611037758436119e-01
7.209999999999999964e+00 1.495678146444767709e-02 6.426906319883641805e-01
7.219999999999999751e+00 1.599030510385245421e-02 6.426178332481863320e-01
7.230000000000000426e+00 1.698796378218618217e-02 6.425428495404373885e-01
7.240000000000000213e+00 1.794953179696314252e-02 6.424658246986317822e-01
7.250000000000000000e+00 1.887480090339657690e-02 6.423869040190067770e-01
7.259999999999999787e+00 1.976357998498857668e-02 6.423062340529887004e-01
7.270000000000000462e+00 2.061569495300630273e-02 6.422239623951200294e-01
7.280000000000000249e+00 2.143098875376946502e-02 6.421402373744840020e-01
7.290000000000000036e+00 2.220932125353089481e-02 6.420552078568276810e-01
7.299999999999999822e+00 2.295056902966484055e-02 6.419690230025284494e-01
7.310000000000000497e+00 2.365462527724164835e-02 6.418818320260545329e-01
7.320000000000000284e+00 2.432139973203519337e-02 6.417937839963961943e-01
7.330000000000000071e+00 2.495081836517598628e-02 6.417050276552415111e-01
7.339999999999999858e+00 2.554282321486429572e-02 6.416157112205339574e-01
7.350000000000000533e+00 2.609737218370673448e-02 6.415259822166897719e-01
7.360000000000000320e+00 2.661443888592336313e-02 6.414359874189093924e-01
7.370000000000000107e+00 2.709401244238480652e-02 6.413458725682222861e-01
7.379999999999999893e+00 2.753609733950883667e-02 6.412557822217674897e-01
7.390000000000000568e+00 2.794071304693420202e-02 6.411658596209740546e-01
7.400000000000000355e+00 2.830789386855026013e-02 6.410762465853879766e-01
7.410000000000000142e+00 2.863768872025513820e-02 6.409870834914360715e-01
7.419999999999999929e+00 2.893016076266544112e-02 6.408985092074613865e-01
7.429999999999999716e+00 2.918538727898383270e-02 6.408106608569034135e-01
7.440000000000000391e+00 2.940345934985434326e-02 6.407236738185756453e-01
7.450000000000000178e+00 2.958448155265704441e-02 6.406376815941502434e-01
7.459999999999999964e+00 2.972857176408530422e-02 6.405528158115411097e-01
7.469999999999999751e+00 2.983586090115156186e-02 6.404692062134375030e-01
7.480000000000000426e+00 2.990649262372340259e-02 6.403869805421067429e-01
7.490000000000000213e+00 2.994062307211837679e-02 6.403062645275134912e-01
7.500000000000000000e+00 2.993842063410021015e-02 6.402271818071371134e-01
7.509999999999999787e+00 2.990006569470544592e-02 6.401498538576058106e-01
7.520000000000000462e+00 2.982575026754319403e-02 6.400744000126464828e-01
7.530000000000000249e+00 2.971567778373092675e-02 6.400009375533585176e-01
7.540000000000000036e+00 2.957006291913911664e-02 6.399295815695679179e-01
7.549999999999999822e+00 2.938913133417830892e-02 6.398604448493647734e-01
7.560000000000000497e+00 2.917311938892972953e-02 6.397936379118331907e-01
7.570000000000000284e+00 2.892227397543205639e-02 6.397292689322173764e-01
7.580000000000000071e+00 2.863685232578706483e-02 6.396674437286363757e-01
7.589999999999999858e+00 2.831712175342729343e-02 6.396082657039997565e-01
7.600000000000000533e+00 2.796335940801875086e-02 6.395518358027078021e-01
7.610000000000000320e+00 2.757585207075696765e-02 6.394982524225222287e-01
7.620000000000000107e+00 2.715489601486267834e-02 6.394476113554573571e-01
7.629999999999999893e+00 2.670079683494883116e-02 6.394000057448577801e-01
7.640000000000000568e+00 2.621386913289601786e-02 6.393555260281272856e-01
7.650000000000000355e+00 2.569443648460621385e-02 6.393142598062052651e-01
7.660000000000000142e+00 2.514283135037766528e-02 6.392762916139619334e-01
7.669999999999999929e+00 2.455939482621405379e-02 6.392417028840386983e-01
7.679999999999999716e+00 2.394447656463294383e-02 6.392105717355273109e-01
7.690000000000000391e+00 2.329843452760317277e-02 6.391829730741828142e-01
7.700000000000000178e+00 2.262163487027447559e-02 6.391589783713761408e-01
7.709999999999999964e+00 2.191445183846640887e-02 6.391386554963299771e-01
7.719999999999999751e+00 2.117726762335470081e-02 6.391220685591096906e-01
7.730000000000000426e+00 2.041047228621930068e-02 6.391092776107395457e-01
7.740000000000000213e+00 1.961446358340827520e-02 6.391003385259400593e-01
7.750000000000000000e+00 1.878964687427668243e-02 6.390953028973250793e-01
7.759999999999999787e+00 1.793643506601580451e-02 6.390942178051505218e-01
7.770000000000000462e+00 1.705524836238940870e-02 6.390971255691842989e-01
7.780000000000000249e+00 1.614651423654518345e-02 6.391040636549428777e-01
7.790000000000000036e+00 1.521066727502550474e-02 6.391150645041508982e-01
7.799999999999999822e+00 1.424814913084115030e-02 6.391301552681382114e-01
7.810000000000000497e+00 1.325940824681813048e-02 6.391493575797980720e-01
7.820000000000000284e+00 1.224489983474802424e-02 6.391726874614758191e-01
7.830000000000000071e+00 1.120508570780859303e-02 6.392001550687190781e-01
7.839999999999999858e+00 1.014043416459567415e-02 6.392317646083615079e-01
7.850000000000000533e+00 9.051419903658311159e-03 6.392675141627552904e-01
7.860000000000000320e+00 7.938523802641095362e-03 6.393073955745569581e-01
7.870000000000000107e+00 6.802232737537873726e-03 6.393513942140343076e-01
7.879999999999999893e+00 5.643039423385713509e-03 6.393994888873769655e-01
7.890000000000000568e+00 4.461442314319950635e-03 6.394516517381246823e-01
7.900000000000000355e+00 3.257945485111490846e-03 6.395078482274622056e-01
7.910000000000000142e+00 2.033058325167656170e-03 6.395680371081529092e-01
7.919999999999999929e+00 7.872953658336253593e-04 6.396321703298020189e-01
7.930000000000000604e+00 -4.788238817736896751e-04 6.397001930025737471e-01
7.940000000000000391e+00 -1.764775195533474506e-03 6.397720436182333659e-01
7.950000000000000178e+00 -3.070029865253574245e-03 6.398476538497127608e-01
7.959999999999999964e+00 -4.394054885025477919e-03 6.399269487292079672e-01
7.969999999999999751e+00 -5.736313170609371077e-03 6.400098467535259017e-01
7.980000000000000426e+00 -7.096263716090456253e-03 6.400962599198329883e-01
7.990000000000000213e+00 -8.473361920769723055e-03 6.401860939747163748e-01
8.000000000000000000e+00 -9.867059854880391376e-03 6.402792485703862058e-01
8.009999999999999787e+00 -1.127680650995097934e-02 6.403756174824518643e-01
8.019999999999999574e+00 -1.270204808522976993e-02 6.404750888969207301e-01
8.029999999999999361e+00 -1.414222834071146573e-02 6.405775456350440988e-01
8.040000000000000924e+00 -1.559678875987415524e-02 6.406828653573148902e-01
8.050000000000000711e+00 -1.706516883554991607e-02 6.407909208242793531e-01
8.060000000000000497e+00 -1.854680641622283299e-02 6.409015802563166053e-01
8.070000000000000284e+00 -2.004113793328127224e-02 6.410147076759643570e-01
8.080000000000000071e+00 -2.154759877476809457e-02 6.411301632995886068e-01
8.089999999999999858e+00 -2.306562355507574269e-02 6.412478039409694741e-01
8.099999999999999645e+00 -2.459464648002667245e-02 6.413674833601549219e-01
8.109999999999999432e+00 -2.613410163117229137e-02 6.414890525738564664e-01
8.120000000000000995e+00 -2.768342319044045374e-02 6.416123601864051063e-01
8.130000000000000782e+00 -2.924204568827368234e-02 6.417372528161866541e-01
8.140000000000000568e+00 -3.080940444232639283e-02 6.418635754758602596e-01
8.150000000000000355e+00 -3.238493584467819902e-02 6.419911720378993492e-01
8.160000000000000142e+00 -3.396807756344891183e-02 6.421198856155942991e-01
8.169999999999999929e+00 -3.555826886565247036e-02 6.422495588789507437e-01
8.179999999999999716e+00 -3.715495090232368708e-02 6.423800344594455813e-01
8.189999999999999503e+00 -3.875756694838266431e-02 6.425111552849600560e-01
8.199999999999999289e+00 -4.036556279295869937e-02 6.426427648547698990e-01
8.210000000000000853e+00 -4.197838686812354475e-02 6.427747076101127943e-01
8.220000000000000639e+00 -4.359549039756866612e-02 6.429068292118299555e-01
8.230000000000000426e+00 -4.521632775718872899e-02 6.430389769470302719e-01
8.240000000000000213e+00 -4.684035666121119657e-02 6.431709999681699541e-01
8.250000000000000000e+00 -4.846703832876515100e-02 6.433027495546478347e-01
8.259999999999999787e+00 -5.009583765423989560e-02 6.434340793931192515e-01
8.269999999999999574e+00 -5.172622357801027332e-02 6.435648457103502196e-01
8.279999999999999361e+00 -5.335766912655367372e-02 6.436949075306465096e-01
8.290000000000000924e+00 -5.498965140533169232e-02 6.438241267775369758e-01
8.300000000000000711e+00 -5.662165194008023789e-02 6.439523684348933408e-01
8.310000000000000497e+00 -5.825315664533183696e-02 6.440795007656570093e-01
8.320000000000000284e+00 -5.988365591418542272e-02 6.442053955131109566e-01
8.330000000000000071e+00 -6.151264479163981447e-02 6.443299279191019302e-01
8.339999999999999858e+00 -6.313962304666324854e-02 6.444529768591075181e-01
8.349999999999999645e+00 -6.476409512625401488e-02 6.445744248738302096e-01
8.359999999999999432e+00 -6.638557024957765507e-02 6.446941581837506430e-01
8.370000000000000995e+00 -6.800356236505727958e-02 6.448120667363165248e-01
8.380000000000000782e+00 -6.961759023863141327e-02 6.449280442645111133e-01
8.390000000000000568e+00 -7.122717748029114282e-02 6.450419883596377746e-01
8.400000000000000355e+00 -7.283185248366061404e-02 6.451538005426391553e-01
8.410000000000000142e+00 -7.443114835840096422e-02 6.452633862240267915e-01
8.419999999999999929e+00 -7.602460285157001951e-02 6.453706546195419058e-01
8.429999999999999716e+00 -7.761175830494532191e-02 6.454755187750272905e-01
8.439999999999999503e+00 -7.919216174328694291e-02 6.455778955482450732e-01
8.449999999999999289e+00 -8.076536480982829391e-02 6.456777055382804109e-01
8.460000000000000853e+00 -8.233092358235280517e-02 6.457748730834931283e-01
8.470000000000000639e+00 -8.388839851572392481e-02 6.458693263664960771e-01
8.480000000000000426e+00 -8.543735451115930246e-02 6.459609973504170100e-01
8.490000000000000213e+00 -8.697736067897494927e-02 6.460498217625619821e-01
8.500000000000000000e+00 -8.850799031834945263e-02 6.461357389958204411e-01
8.509999999999999787e+00 -9.002882090937443238e-02 6.462186920616733721e-01
8.519999999999999574e+00 -9.153943396209394956e-02 6.462986275892422805e-01
8.529999999999999361e+00 -9.303941500471489545e-02 6.463754958563100450e-01
8.540000000000000924e+00 -9.452835356113419019e-02 6.464492507543854183e-01
8.550000000000000711e+00 -9.600584306254029976e-02 6.465198498357085377e-01
8.560000000000000497e+00 -9.747148081163004019e-02 6.465872542720426663e-01
8.570000000000000284e+00 -9.892486797081562200e-02 6.466514288150360112e-01
8.580000000000000071e+00 -1.003656095516570340e-01 6.467123416617176490e-01
8.589999999999999858e+00 -1.017933143405296698e-01 6.467699646624499588e-01
8.599999999999999645e+00 -1.032075948639033652e-01 6.468242732756178670e-01
8.609999999999999432e+00 -1.046080674514416192e-01 6.468752465975614596e-01
8.620000000000000995e+00 -1.059943521856558241e-01 6.469228672008928704e-01
8.630000000000000782e+00 -1.073660728454995938e-01 6.469671211953443857e-01
8.640000000000000568e+00 -1.087228569929077765e-01 6.470079983221129760e-01
8.650000000000000355e+00 -1.100643361305430473e-01 6.470454919078503231e-01
8.660000000000000142e+00 -1.113901456770005488e-01 6.470795987358259893e-01
8.669999999999999929e+00 -1.126999249572568224e-01 6.471103191957993106e-01
8.679999999999999716e+00 -1.139933172065088485e-01 6.471376571637539321e-01
8.689999999999999503e+00 -1.152699696133989149e-01 6.471616200161377508e-01
8.700000000000001066e+00 -1.165295334656553522e-01 6.471822187095670476e-01
8.710000000000000853e+00 -1.177716641880659915e-01 6.471994676552719206e-01
8.720000000000000639e+00 -1.189960213453008092e-01 6.472133846802733403e-01
8.730000000000000426e+00 -1.202022688422940688e-01 6.472239910347222791e-01
8.740000000000000213e+00 -1.213900749923514794e-01 6.472313112625088793e-01
8.750000000000000000e+00 -1.225591124945666910e-01 6.472353732159529249e-01
8.759999999999999787e+00 -1.237090586061935366e-01 6.472362081128709699e-01
8.769999999999999574e+00 -1.248395952065488035e-01 6.472338503511722019e-01
8.779999999999999361e+00 -1.259504088641638930e-01 6.472283375360200486e-01
8.790000000000000924e+00 -1.270411909061267830e-01 6.472197103199348600e-01
8.800000000000000711e+00 -1.281116376332823714e-01 6.472080124069076179e-01
8.810000000000000497e+00 -1.291614503786191193e-01 6.471932903949582094e-01
8.820000000000000284e+00 -1.301903355999742828e-01 6.471755936563128309e-01
8.830000000000000071e+00 -1.311980050211314641e-01 6.471549743644992025e-01
8.839999999999999858e+00 -1.321841757322934352e-01 6.471314874434337394e-01
8.849999999999999645e+00 -1.331485702603805443e-01 6.471051905078503141e-01
8.859999999999999432e+00 -1.340909167649115830e-01 6.470761436850351878e-01
8.870000000000000995e+00 -1.350109490996747041e-01 6.470444095035804422e-01
8.880000000000000782e+00 -1.359084070426987700e-01 6.470100527702963289e-01
8.890000000000000568e+00 -1.367830363951710038e-01 6.469731405293260851e-01
8.900000000000000355e+00 -1.376345891228601959e-01 6.469337419763003805e-01
8.910000000000000142e+00 -1.384628235047141165e-01 6.468919283304260803e-01
8.919999999999999929e+00 -1.392675043617187802e-01 6.468477727595560722e-01
8.929999999999999716e+00 -1.400484031672690755e-01 6.468013503577713097e-01
8.939999999999999503e+00 -1.408052981213466504e-01 6.467527380774448220e-01
8.950000000000001066e+00 -1.415379744747490287e-01 6.467020146039813566e-01
8.960000000000000853e+00 -1.422462245827399441e-01 6.466492602034891179e-01
8.970000000000000639e+00 -1.429298481784641861e-01 6.465945566886986962e-01
8.980000000000000426e+00 -1.435886525961619642e-01 6.465379874107018976e-01
8.990000000000000213e+00 -1.442224529096847452e-01 6.464796370726989538e-01
9.000000000000000000e+00 -1.448310720801040397e-01 6.464195917154069715e-01
9.009999999999999787e+00 -1.454143411563544319e-01 6.463579386909428237e-01
9.019999999999999574e+00 -1.459720995834923041e-01 6.462947665450214929e-01
9.029999999999999361e+00 -1.465041952847546680e-01 6.462301649935887626e-01
9.040000000000000924e+00 -1.470104848507394202e-01 6.461642248947699896e-01
9.050000000000000711e+00 -1.474908336989572410e-01 6.460970382157157355e-01
9.060000000000000497e+00 -1.479451163366612698e-01 6.460286978188300999e-01
9.070000000000000284e+00 -1.483732165608632469e-01 6.459592975014992744e-01
9.080000000000000071e+00 -1.487750276609488831e-01 6.458889318669446267e-01
9.089999999999999858e+00 -1.491504525332529585e-01 6.458176963499501211e-01
9.099999999999999645e+00 -1.494994037773178797e-01 6.457456872122563363e-01
9.109999999999999432e+00 -1.498218039203600693e-01 6.456730014089128167e-01
9.120000000000000995e+00 -1.501175854826488631e-01 6.455997365760652862e-01
9.130000000000000782e+00 -1.503866911979877818e-01 6.455259908942103664e-01
9.140000000000000568e+00 -1.506290740145002360e-01 6.454518631367595072e-01
9.150000000000000355e+00 -1.508446972873045411e-01 6.453774525070640200e-01
9.160000000000000142e+00 -1.510335349451300269e-01 6.453028585311053611e-01
9.169999999999999929e+00 -1.511955715537553202e-01 6.452281809739798257e-01
9.179999999999999716e+00 -1.513308022773833528e-01 6.451535197901349106e-01
9.189999999999999503e+00 -1.514392329432143469e-01 6.450789750615507634e-01
9.200000000000001066e+00 -1.515208801320659937e-01 6.450046468858358084e-01
9.210000000000000853e+00 -1.515757712337645891e-01 6.449306352364329031e-01
9.220000000000000639e+00 -1.516039443538639286e-01 6.448570399043743739e-01
9.230000000000000426e+00 -1.516054484136608038e-01 6.447839603275079545e-01
9.240000000000000213e+00 -1.515803432447645205e-01 6.447114953935317860e-01
9.250000000000000000e+00 -1.515286994870283233e-01 6.446397433444195357e-01
9.259999999999999787e+00 -1.514505984662797011e-01 6.445688017270277959e-01
9.269999999999999574e+00 -1.513461322734704906e-01 6.444987671887802971e-01
9.279999999999999361e+00 -1.512154037194542722e-01 6.444297352707804016e-01
9.290000000000000924e+00 -1.510585262424195274e-01 6.443618002747347751e-01
9.300000000000000711e+00 -1.508756238149925599e-01 6.442950551020425465e-01
9.310000000000000497e+00 -1.506668308868480688e-01 6.442295911163405941e-01
9.320000000000000284e+00 -1.504322925321968374e-01 6.441654979731729069e-01
9.330000000000000071e+00 -1.501721642203044105e-01 6.441028633898181477e-01
9.339999999999999858e+00 -1.498866117117850505e-01 6.440417729119222168e-01
9.349999999999999645e+00 -1.495758109733396068e-01 6.439823098163814930e-01
9.359999999999999432e+00 -1.492399480722082228e-01 6.439245549693597415e-01
9.370000000000000995e+00 -1.488792191426869527e-01 6.438685865914025586e-01
9.380000000000000782e+00 -1.484938303765669654e-01 6.438144800672692680e-01
9.390000000000000568e+00 -1.480839978977750715e-01 6.437623077216639844e-01
9.400000000000000355e+00 -1.476499476041876757e-01 6.437121387577975362e-01
9.410000000000000142e+00 -1.471919151204852394e-01 6.436640390257161171e-01
9.419999999999999929e+00 -1.467101457466658820e-01 6.436180709470252781e-01
9.429999999999999716e+00 -1.462048943407807944e-01 6.435742932807759775e-01
9.439999999999999503e+00 -1.456764252361431311e-01 6.435327610684916655e-01
9.450000000000001066e+00 -1.451250120699269230e-01 6.434935254164687590e-01
9.460000000000000853e+00 -1.445509377389909977e-01 6.434566333542500738e-01
9.470000000000000639e+00 -1.439544943350742623e-01 6.434221278033286362e-01
9.480000000000000426e+00 -1.433359830051510464e-01 6.433900474439626649e-01
9.490000000000000213e+00 -1.426957137980029156e-01 6.433604267041423963e-01
9.500000000000000000e+00 -1.420340055587273886e-01 6.433332956799139302e-01
9.509999999999999787e+00 -1.413511857547920803e-01 6.433086800806426808e-01
9.519999999999999574e+00 -1.406475905148337757e-01 6.432866011115759841e-01
9.529999999999999361e+00 -1.399235644285499180e-01 6.432670755254664696e-01
9.540000000000000924e+00 -1.391794603108894302e-01 6.432501156283295662e-01
9.550000000000000711e+00 -1.384156390777252499e-01 6.432357292588524178e-01
9.560000000000000497e+00 -1.376324694890049827e-01 6.432239199456217804e-01
9.570000000000000284e+00 -1.368303281436622776e-01 6.432146868645064464e-01
9.580000000000000071e+00 -1.360095991602875143e-01 6.432080248923474075e-01
9.589999999999999858e+00 -1.351706738512971073e-01 6.432039247827757711e-01
9.599999999999999645e+00 -1.343139507234377694e-01 6.432023732088610890e-01
9.609999999999999432e+00 -1.334398352803536358e-01 6.432033528024999613e-01
9.620000000000000995e+00 -1.325487396436946519e-01 6.432068423718549921e-01
9.630000000000000782e+00 -1.316410822003549752e-01 6.432128171144397832e-01
9.640000000000000568e+00 -1.307172874331468948e-01 6.432212486541264429e-01
9.650000000000000355e+00 -1.297777856050429113e-01 6.432321052751980295e-01
9.660000000000000142e+00 -1.288230124376767982e-01 6.432453519891121463e-01
9.669999999999999929e+00 -1.278534088532280732e-01 6.432609508393297704e-01
9.679999999999999716e+00 -1.268694205858566793e-01 6.432788611165902726e-01
9.689999999999999503e+00 -1.258714978844593935e-01 6.432990394266432377e-01
9.700000000000001066e+00 -1.248600951039306323e-01 6.433214400612983219e-01
9.710000000000000853e+00 -1.238356703568709721e-01 6.433460151136171090e-01
9.720000000000000639e+00 -1.227986851244102784e-01 6.433727146818323250e-01
9.730000000000000426e+00 -1.217496039519216505e-01 6.434014870564734867e-01
9.740000000000000213e+00 -1.206888940079686723e-01 6.434322789253666963e-01
9.750000000000000000e+00 -1.196170245976002217e-01 6.434650355862014948e-01
9.759999999999999787e+00 -1.185344668386817540e-01 6.434997012259370264e-01
9.769999999999999574e+00 -1.174416932545337550e-01 6.435362189959886736e-01
9.779999999999999361e+00 -1.163391773445988098e-01 6.435745312660742234e-01
9.790000000000000924e+00 -1.152273932962993991e-01 6.436145797824093240e-01
9.800000000000000711e+00 -1.141068154689317687e-01 6.436563058625601741e-01
9.810000000000000497e+00 -1.129779180238651010e-01 6.436996505165080151e-01
9.820000000000000284e+00 -1.118411744668903890e-01 6.437445545993450979e-01
9.830000000000000071e+00 -1.106970572383980667e-01 6.437909589579270397e-01
9.839999999999999858e+00 -1.095460374318246721e-01 6.438388045319681785e-01
9.849999999999999645e+00 -1.083885843919766695e-01 6.438880324953905054e-01
9.859999999999999432e+00 -1.072251652371155467e-01 6.439385843479453753e-01
9.870000000000000995e+00 -1.060562446384216151e-01 6.439904020641105120e-01
9.880000000000000782e+00 -1.048822843758109441e-01 6.440434280033160430e-01
9.890000000000000568e+00 -1.037037431591201903e-01 6.440976051177811357e-01
9.900000000000000355e+00 -1.025210760928640247e-01 6.441528770760887035e-01
9.910000000000000142e+00 -1.013347344457305316e-01 6.442091881656660801e-01
9.919999999999999929e+00 -1.001451653621002330e-01 6.442664832505102801e-01
9.929999999999999716e+00 -9.895281159905892909e-02 6.443247078031180131e-01
9.939999999999999503e+00 -9.775811129787108367e-02 6.443838078720015572e-01
9.950000000000001066e+00 -9.656149769244974645e-02 6.444437300774628063e-01
9.960000000000000853e+00 -9.536339890060734070e-02 6.445044215808085619e-01
9.970000000000000639e+00 -9.416423762333864245e-02 6.445658302516806826e-01
9.980000000000000426e+00 -9.296443100281459593e-02 6.446279049553472751e-01
9.990000000000000213e+00 -9.176439047260336046e-02 6.446905956292942053e-01
1.000000000000000000e+01 -9.056452163985891091e-02 6.447538539654279477e-01


==> Figure4/ftwa_twopoint_data_L13_alpha0.0_thop1.0_omega2.0_gamma4.0_tfin10.0_rep10000.txt <==
# time | O_CDW (1D) | N_ph/N_el (1D)
0.000000000000000000e+00 1.000000000000000000e+00 4.017913123664665243e+00
1.000000000000000021e-02 9.994607835645950011e-01 4.017718847007667016e+00
2.000000000000000042e-02 9.981918763544218587e-01 4.017522681904510229e+00
2.999999999999999889e-02 9.962318175215433280e-01 4.017328642421774454e+00
4.000000000000000083e-02 9.936395318513761010e-01 4.017142712338897859e+00
5.000000000000000278e-02 9.904902826601480470e-01 4.016972876199500497e+00
5.999999999999999778e-02 9.868738774758630816e-01 4.016828284076145117e+00
7.000000000000000666e-02 9.828904740282365937e-01 4.016718834325726739e+00
8.000000000000000167e-02 9.786473624219752532e-01 4.016654327775405875e+00
8.999999999999999667e-02 9.742538416732626771e-01 4.016644134452583614e+00
1.000000000000000056e-01 9.698180715525523965e-01 4.016696314906318399e+00
1.100000000000000006e-01 9.654432079991530635e-01 4.016817119480747600e+00
1.199999999999999956e-01 9.612240571533291478e-01 4.017010528539194603e+00
1.300000000000000044e-01 9.572440810798048538e-01 4.017278003828240962e+00
1.400000000000000133e-01 9.535734756827455305e-01 4.017618246545620053e+00
1.499999999999999944e-01 9.502677889292191482e-01 4.018027152869905194e+00
1.600000000000000033e-01 9.473671219776451657e-01 4.018497958344720900e+00
1.700000000000000122e-01 9.448960781451662960e-01 4.019021509605051889e+00
1.799999999999999933e-01 9.428644868933244716e-01 4.019586625066348340e+00
1.900000000000000022e-01 9.412686254048389101e-01 4.020180556130281246e+00
2.000000000000000111e-01 9.400928095968966725e-01 4.020789546409151427e+00
2.099999999999999922e-01 9.393113906495643706e-01 4.021399409127689673e+00
2.200000000000000011e-01 9.388909079982808992e-01 4.021996117897953305e+00
2.300000000000000100e-01 9.387923168799504614e-01 4.022566363837621672e+00
2.399999999999999911e-01 9.389731241160954589e-01 4.023098069520724351e+00
2.500000000000000000e-01 9.393893678034798134e-01 4.023580822523038059e+00
2.600000000000000089e-01 9.399973569026552900e-01 4.024006206944025443e+00
2.700000000000000178e-01 9.407550894064297120e-01 4.024368035535180965e+00
2.800000000000000266e-01 9.416233710251122879e-01 4.024662457935368032e+00
2.899999999999999800e-01 9.425665656419869309e-01 4.024887974081925002e+00
2.999999999999999889e-01 9.435530680454861097e-01 4.025045340188152743e+00
3.099999999999999978e-01 9.445554811504432990e-01 4.025137392936673386e+00
3.200000000000000067e-01 9.455505798692324104e-01 4.025168803865793343e+00
3.300000000000000155e-01 9.465191250660714983e-01 4.025145776607947035e+00
3.400000000000000244e-01 9.474455255916334195e-01 4.025075727292816374e+00
3.500000000000000333e-01 9.483174930397278990e-01 4.024966931220324007e+00
3.599999999999999867e-01 9.491256408044917992e-01 4.024828189594125583e+00
3.699999999999999956e-01 9.498631436337162670e-01 4.024668502596928654e+00
3.800000000000000044e-01 9.505253995167138870e-01 4.024496788675073766e+00
3.900000000000000133e-01 9.511097658140067468e-01 4.024321638128617096e+00
4.000000000000000222e-01 9.516153424553813744e-01 4.024151119309526514e+00
4.100000000000000311e-01 9.520427976308374340e-01 4.023992635613237390e+00
4.199999999999999845e-01 9.523942128720541689e-01 4.023852834627746233e+00
4.299999999999999933e-01 9.526729453455606844e-01 4.023737559848199474e+00
4.400000000000000022e-01 9.528834898231351991e-01 4.023651838160381189e+00
4.500000000000000111e-01 9.530313252022372117e-01 4.023599899658925949e+00
4.600000000000000200e-01 9.531227228002684404e-01 4.023585221227032882e+00
4.700000000000000289e-01 9.531645442917578981e-01 4.023610586071364459e+00
4.799999999999999822e-01 9.531640070912196228e-01 4.023678153319315776e+00
4.899999999999999911e-01 9.531284389370228149e-01 4.023789538538696142e+00
5.000000000000000000e-01 9.530650105166825758e-01 4.023945902267487718e+00
5.100000000000000089e-01 9.529804953395717426e-01 4.024148036976812115e+00
5.200000000000000178e-01 9.528810355325264547e-01 4.024396454218865493e+00
5.300000000000000266e-01 9.527719433271414351e-01 4.024691469340456074e+00
5.400000000000000355e-01 9.526575462236405167e-01 4.025033276112464975e+00
5.500000000000000444e-01 9.525410840619303876e-01 4.025422010722659927e+00
5.600000000000000533e-01 9.524246691213869020e-01 4.025857795976685694e+00
5.700000000000000622e-01 9.523092814811832119e-01 4.026340779913858192e+00
5.799999999999999600e-01 9.521948605081891337e-01 4.026871145514661521e+00
5.899999999999999689e-01 9.520804047420141636e-01 4.027449122126140146e+00
5.999999999999999778e-01 9.519641645094590876e-01 4.028074971104476099e+00
6.099999999999999867e-01 9.518438156047994703e-01 4.028748987726175734e+00
6.199999999999999956e-01 9.517167122347069963e-01 4.029471480600567368e+00
6.300000000000000044e-01 9.515801059207730228e-01 4.030242775184041726e+00
6.400000000000000133e-01 9.514313876964629602e-01 4.031063207482704414e+00
6.500000000000000222e-01 9.512682931758423832e-01 4.031933134953976428e+00
6.600000000000000311e-01 9.510890965742193615e-01 4.032852947060529658e+00
6.700000000000000400e-01 9.508927437233016811e-01 4.033823082364050627e+00
6.800000000000000488e-01 9.506789433658392463e-01 4.034844046825768693e+00
6.900000000000000577e-01 9.504482060536064703e-01 4.035916427257584260e+00
7.000000000000000666e-01 9.502018199285459099e-01 4.037040907194928252e+00
7.099999999999999645e-01 9.499417841261746931e-01 4.038218271542667104e+00
7.199999999999999734e-01 9.496706712233596859e-01 4.039449416814316685e+00
7.299999999999999822e-01 9.493914791875494030e-01 4.040735346694285468e+00
7.399999999999999911e-01 9.491074339388999581e-01 4.042077171886154119e+00
7.500000000000000000e-01 9.488217849043204533e-01 4.043476103166241842e+00
7.600000000000000089e-01 9.485375808046687673e-01 4.044933445924359994e+00
7.700000000000000178e-01 9.482574606294456032e-01 4.046450584134219319e+00
7.800000000000000266e-01 9.479834553486513604e-01 4.048028964010259578e+00
7.900000000000000355e-01 9.477168181171190531e-01 4.049670067898865078e+00
8.000000000000000444e-01 9.474578668459406883e-01 4.051375388337192796e+00
8.100000000000000533e-01 9.472058941809432531e-01 4.053146388741148520e+00
8.200000000000000622e-01 9.469591146298910189e-01 4.054984462835432346e+00
8.300000000000000711e-01 9.467146799560551829e-01 4.056890891364513863e+00
8.399999999999999689e-01 9.464687451849855826e-01 4.058866800067561620e+00
8.499999999999999778e-01 9.462166268961421656e-01 4.060913119070170829e+00
8.599999999999999867e-01 9.459530390693243751e-01 4.063030544257317800e+00
8.699999999999999956e-01 9.456723771491768460e-01 4.065219514716161164e+00
8.800000000000000044e-01 9.453690865690496103e-01 4.067480192534032035e+00
8.900000000000000133e-01 9.450380629354852013e-01 4.069812454864564444e+00
9.000000000000000222e-01 9.446750855393628576e-01 4.072215892957314232e+00
9.100000000000000311e-01 9.442771941858789653e-01 4.074689833905037695e+00
9.200000000000000400e-01 9.438430562448824057e-01 4.077233357280245052e+00
9.300000000000000488e-01 9.433732174248675717e-01 4.079845331383788576e+00
9.400000000000000577e-01 9.428702342474483133e-01 4.082524453173177470e+00
9.500000000000000666e-01 9.423386344682920246e-01 4.085269304935160051e+00
9.599999999999999645e-01 9.417847485084172021e-01 4.088078401176310273e+00
9.699999999999999734e-01 9.412163604188314991e-01 4.090950244804294478e+00
9.799999999999999822e-01 9.406422193769236051e-01 4.093883380457369547e+00
9.899999999999999911e-01 9.400714698058436625e-01 4.096876432494966025e+00
1.000000000000000000e+00 9.395130350711070610e-01 4.099928139689605011e+00
1.010000000000000009e+00 9.389750081350385358e-01 4.103037373391059894e+00
1.020000000000000018e+00 9.384641293516581273e-01 4.106203148558114968e+00
1.030000000000000027e+00 9.379853945327614184e-01 4.109424624171077234e+00
1.040000000000000036e+00 9.375418227245165825e-01 4.112701108789218907e+00
1.050000000000000044e+00 9.371344149786186017e-01 4.116032065115073912e+00
1.060000000000000053e+00 9.367622840251984551e-01 4.119417125123762347e+00
1.070000000000000062e+00 9.364229421496848005e-01 4.122856114780356407e+00
1.080000000000000071e+00 9.361126676699494942e-01 4.126349097180818326e+00
1.090000000000000080e+00 9.358269428085161934e-01 4.129896407233752065e+00
1.100000000000000089e+00 9.355608536141059028e-01 4.133498695259167910e+00
1.110000000000000098e+00 9.353094307598314172e-01 4.137156957991096284e+00
1.120000000000000107e+00 9.350678674535032320e-01 4.140872556356625545e+00
1.130000000000000115e+00 9.348316466382439183e-01 4.144647199055626174e+00
1.140000000000000124e+00 9.345965271704156363e-01 4.148482910237047072e+00
1.150000000000000133e+00 9.343584599572531957e-01 4.152381971745656486e+00
1.159999999999999920e+00 9.341134396284096475e-01 4.156346845916643495e+00
1.169999999999999929e+00 9.338574005937151368e-01 4.160380084613460205e+00
1.179999999999999938e+00 9.335861231731583665e-01 4.164484238570662633e+00
1.189999999999999947e+00 9.332952484621587219e-01 4.168661770540466271e+00
1.199999999999999956e+00 9.329803849600573074e-01 4.172914975791781167e+00
1.209999999999999964e+00 9.326373177238226342e-01 4.177245916657795100e+00
1.219999999999999973e+00 9.322622838246840127e-01 4.181656377047790585e+00
1.229999999999999982e+00 9.318522944065090741e-01 4.186147824806970341e+00
1.239999999999999991e+00 9.314054276773684471e-01 4.190721403169642478e+00
1.250000000000000000e+00 9.309210868863359023e-01 4.195377923366483408e+00
1.260000000000000009e+00 9.304001615709833750e-01 4.200117873650831335e+00
1.270000000000000018e+00 9.298450579623307455e-01 4.204941442457282186e+00
1.280000000000000027e+00 9.292596291243574447e-01 4.209848534493307426e+00
1.290000000000000036e+00 9.286489662555958979e-01 4.214838807660588493e+00
1.300000000000000044e+00 9.280191112176073842e-01 4.219911703436497241e+00
1.310000000000000053e+00 9.273766807867644957e-01 4.225066483759376545e+00
1.320000000000000062e+00 9.267284743269658120e-01 4.230302268870268279e+00
1.330000000000000071e+00 9.260810640895376089e-01 4.235618065924120046e+00
1.340000000000000080e+00 9.254403988277971616e-01 4.241012801205193306e+00
1.350000000000000089e+00 9.248114575168057128e-01 4.246485325638134967e+00
1.360000000000000098e+00 9.241979720577422341e-01 4.252034415432606629e+00
1.370000000000000107e+00 9.236021873190183307e-01 4.257658764747549007e+00
1.380000000000000115e+00 9.230247363932325699e-01 4.263356962475650214e+00
1.390000000000000124e+00 9.224645736159232667e-01 4.269127477460164855e+00
1.400000000000000133e+00 9.219190309103293401e-01 4.274968633716516919e+00
1.409999999999999920e+00 9.213839406864642312e-01 4.280878605723491326e+00
1.419999999999999929e+00 9.208538965336395821e-01 4.286855414397318320e+00
1.429999999999999938e+00 9.203225836752996214e-01 4.292896941843142855e+00
1.439999999999999947e+00 9.197832042740762271e-01 4.299000956551553898e+00
1.449999999999999956e+00 9.192290032953841505e-01 4.305165147832375361e+00
1.459999999999999964e+00 9.186538064792394431e-01 4.311387176125710319e+00
1.469999999999999973e+00 9.180525830135307652e-01 4.317664731799266242e+00
1.479999999999999982e+00 9.174219765033831964e-01 4.323995596708940070e+00
1.489999999999999991e+00 9.167607474872264683e-01 4.330377711375093419e+00
1.500000000000000000e+00 9.160700771486057770e-01 4.336809245326883833e+00
1.510000000000000009e+00 9.153537013388431953e-01 4.343288660613331409e+00
1.520000000000000018e+00 9.146178134005146232e-01 4.349814777422878365e+00
1.530000000000000027e+00 9.138707559668368674e-01 4.356386805202315138e+00
1.540000000000000036e+00 9.131224852292297856e-01 4.363004362338303466e+00
1.550000000000000044e+00 9.123838637927237372e-01 4.369667458287001871e+00
1.560000000000000053e+00 9.116658297137573141e-01 4.376376443095942648e+00
1.570000000000000062e+00 9.109785444243364561e-01 4.383131935245994093e+00
1.580000000000000071e+00 9.103305751682310154e-01 4.389934733585631577e+00
1.590000000000000080e+00 9.097282684090156613e-01 4.396785724128441153e+00
1.600000000000000089e+00 9.091753056842454273e-01 4.403685803328585280e+00
1.610000000000000098e+00 9.086725694754429483e-01 4.410635817333671049e+00
1.620000000000000107e+00 9.082182587658566009e-01 4.417636536226627442e+00
1.630000000000000115e+00 9.078082992515886795e-01 4.424688637005126601e+00
1.640000000000000124e+00 9.074369421367466382e-01 4.431792719008767811e+00
1.650000000000000133e+00 9.070974782007619197e-01 4.438949320459946613e+00
1.660000000000000142e+00 9.067829828563781502e-01 4.446158930529170661e+00
1.669999999999999929e+00 9.064869909945388882e-01 4.453421992457509582e+00
1.679999999999999938e+00 9.062040258740721166e-01 4.460738890955614266e+00
1.689999999999999947e+00 9.059298990167579113e-01 4.468109929147964010e+00
1.699999999999999956e+00 9.056618351350679275e-01 4.475535282726148978e+00
1.709999999999999964e+00 9.053983394756223158e-01 4.483014964506486955e+00
1.719999999999999973e+00 9.051389218839070994e-01 4.490548788557375381e+00
1.729999999999999982e+00 9.048836944512594904e-01 4.498136345333223929e+00
1.739999999999999991e+00 9.046329404854450695e-01 4.505776996064258633e+00
1.750000000000000000e+00 9.043867054330830824e-01 4.513469882008874556e+00
1.760000000000000009e+00 9.041444724193131721e-01 4.521213949250938668e+00
1.770000000000000018e+00 9.039049600089374970e-01 4.529007980139669876e+00
1.780000000000000027e+00 9.036660656695998384e-01 4.536850624231664852e+00
1.790000000000000036e+00 9.034249679393976384e-01 4.544740422689984349e+00
1.800000000000000044e+00 9.031783056095493700e-01 4.552675836038456048e+00
1.810000000000000053e+00 9.029224670677818976e-01 4.560655262030879342e+00
1.820000000000000062e+00 9.026538969090512898e-01 4.568677061638072523e+00
1.830000000000000071e+00 9.023693642951911009e-01 4.576739592688096714e+00
1.840000000000000080e+00 9.020661710741579853e-01 4.584841249318039935e+00
1.850000000000000089e+00 9.017422499602999464e-01 4.592980509282850399e+00
1.860000000000000098e+00 9.013961380088141295e-01 4.601155977593418100e+00
1.870000000000000107e+00 9.010268613850019870e-01 4.609366407869500470e+00
1.880000000000000115e+00 9.006337397828994007e-01 4.617610704814533840e+00
1.890000000000000124e+00 9.002161702248185904e-01 4.625887887880848481e+00
1.900000000000000133e+00 8.997734468409751551e-01 4.634197030701659337e+00
1.910000000000000142e+00 8.993046821327106422e-01 4.642537164957299289e+00
1.919999999999999929e+00 8.988088374789041657e-01 4.650907185389153042e+00
1.929999999999999938e+00 8.982848938806817785e-01 4.659305755248872138e+00
1.939999999999999947e+00 8.977321253204585405e-01 4.667731257744470952e+00
1.949999999999999956e+00 8.971504493140011194e-01 4.676181773936480823e+00
1.959999999999999964e+00 8.965407901907299637e-01 4.684655120865615530e+00
1.969999999999999973e+00 8.959053663477201113e-01 4.693148935539606548e+00
1.979999999999999982e+00 8.952478479270924439e-01 4.701660795657203629e+00
1.989999999999999991e+00 8.945733641844263451e-01 4.710188340029051624e+00
2.000000000000000000e+00 8.938882943039184736e-01 4.718729377952199044e+00
2.010000000000000231e+00 8.931998637763890470e-01 4.727281977373963606e+00
2.020000000000000018e+00 8.925156151311232078e-01 4.735844490780031890e+00
2.030000000000000249e+00 8.918427701144082675e-01 4.744415547527899513e+00
2.040000000000000036e+00 8.911876083585763553e-01 4.752994009389436947e+00
2.049999999999999822e+00 8.905549642551675582e-01 4.761578895167237313e+00
2.060000000000000053e+00 8.899479072638617483e-01 4.770169310761910531e+00
2.069999999999999840e+00 8.893676918272955811e-01 4.778764391246858700e+00
2.080000000000000071e+00 8.888139878716087017e-01 4.787363264648997863e+00
2.089999999999999858e+00 8.882853270273783908e-01 4.795965055239602925e+00
2.100000000000000089e+00 8.877796909305392115e-01 4.804568905082325259e+00
2.109999999999999876e+00 8.872950654319925468e-01 4.813174017954547246e+00
2.120000000000000107e+00 8.868298271141062949e-01 4.821779697850801405e+00
2.129999999999999893e+00 8.863828567704471473e-01 4.830385362781606240e+00
2.140000000000000124e+00 8.859533195875551881e-01 4.838990532465480499e+00
2.149999999999999911e+00 8.855401996648429863e-01 4.847594780727728647e+00
2.160000000000000142e+00 8.851417265193984862e-01 4.856197666483720532e+00
2.169999999999999929e+00 8.847548989216279525e-01 4.864798653825069152e+00
2.180000000000000160e+00 8.843753066404239638e-01 4.873397066014363510e+00
2.189999999999999947e+00 8.839973675187206004e-01 4.881992069478591212e+00
2.200000000000000178e+00 8.836150062943882721e-01 4.890582697053084793e+00
2.209999999999999964e+00 8.832226359041928099e-01 4.899167913240804140e+00
2.220000000000000195e+00 8.828162056162311977e-01 4.907746692527003241e+00
2.229999999999999982e+00 8.823940771769458458e-01 4.916318075809933852e+00
2.240000000000000213e+00 8.819574605423411429e-01 4.924881189716415086e+00
2.250000000000000000e+00 8.815102894283367574e-01 4.933435218499221619e+00
2.260000000000000231e+00 8.810585430850669253e-01 4.941979311518695184e+00
2.270000000000000018e+00 8.806091717902931881e-01 4.950512466549583657e+00
2.280000000000000249e+00 8.801688624751520251e-01 4.959033397151094036e+00
2.290000000000000036e+00 8.797429034874236775e-01 4.967540434376730651e+00
2.300000000000000266e+00 8.793344056320404611e-01 4.976031474127320386e+00
2.310000000000000053e+00 8.789439753246872655e-01 4.984503991922237809e+00
2.319999999999999840e+00 8.785698913728019477e-01 4.992955121361691617e+00
2.330000000000000071e+00 8.782086249478356921e-01 5.001381798066941720e+00
2.339999999999999858e+00 8.778555900221522990e-01 5.009780929275137851e+00
2.350000000000000089e+00 8.775059105920351987e-01 5.018149566535984540e+00
2.359999999999999876e+00 8.771550479788136068e-01 5.026485065469106672e+00
2.370000000000000107e+00 8.767991659127577497e-01 5.034785200618368428e+00
2.379999999999999893e+00 8.764352416961398440e-01 5.043048220924612579e+00
2.390000000000000124e+00 8.760609540007696650e-01 5.051272836310149117e+00
2.399999999999999911e+00 8.756744138574612535e-01 5.059458149750823530e+00
2.410000000000000142e+00 8.752739034648991945e-01 5.067603524454168173e+00
2.419999999999999929e+00 8.748576591360214261e-01 5.075708428126262994e+00
2.430000000000000160e+00 8.744238070676129126e-01 5.083772262607937797e+00
2.439999999999999947e+00 8.739704842138751317e-01 5.091794208827590040e+00
2.450000000000000178e+00 8.734960801688935739e-01 5.099773113602849683e+00
2.459999999999999964e+00 8.729996008043929834e-01 5.107707440875032923e+00
2.470000000000000195e+00 8.724810571736796305e-01 5.115595278839228932e+00
2.479999999999999982e+00 8.719418354013179773e-01 5.123434420390054811e+00
2.490000000000000213e+00 8.713849781187504862e-01 5.131222488173957430e+00
2.500000000000000000e+00 8.708153588749271146e-01 5.138957081584658582e+00
2.510000000000000231e+00 8.702397011817394334e-01 5.146635931564199851e+00
2.520000000000000018e+00 8.696664525602862961e-01 5.154257019469523193e+00
2.530000000000000249e+00 8.691054850267412313e-01 5.161818669245354485e+00
2.540000000000000036e+00 8.685676667287064445e-01 5.169319580033700845e+00
2.550000000000000266e+00 8.680643060670978350e-01 5.176758831154779195e+00
2.560000000000000053e+00 8.676065527522259790e-01 5.184135862195362598e+00
2.569999999999999840e+00 8.672048322276565413e-01 5.191450444210333082e+00
2.580000000000000071e+00 8.668683946558397579e-01 5.198702671774467099e+00
2.589999999999999858e+00 8.666050280744905798e-01 5.205892964955547875e+00
2.600000000000000089e+00 8.664209629852538397e-01 5.213022087981304509e+00
2.609999999999999876e+00 8.663209151357107451e-01 5.220091169713005463e+00
2.620000000000000107e+00 8.663081819043267906e-01 5.227101707309025791e+00
2.629999999999999893e+00 8.663846543117516008e-01 5.234055536238524375e+00
2.640000000000000124e+00 8.665506694449577330e-01 5.240954751159795144e+00
2.649999999999999911e+00 8.668046524773959094e-01 5.247801577311592247e+00
2.660000000000000142e+00 8.671425686144630385e-01 5.254598214147251589e+00
2.669999999999999929e+00 8.675573222337837898e-01 5.261346657150178352e+00
2.680000000000000160e+00 8.680382308378006284e-01 5.268048543763429237e+00
2.689999999999999947e+00 8.685707813103613617e-01 5.274705034288083461e+00
2.700000000000000178e+00 8.691367409954642298e-01 5.281316750389389192e+00
2.709999999999999964e+00 8.697147398129118079e-01 5.287883745976286853e+00
2.720000000000000195e+00 8.702812104212592770e-01 5.294405523562311089e+00
2.729999999999999982e+00 8.708116452817815656e-01 5.300881038440005355e+00
2.740000000000000213e+00 8.712819541162245551e-01 5.307308697423525068e+00
2.750000000000000000e+00 8.716697579257655093e-01 5.313686327938106579e+00
2.760000000000000231e+00 8.719555092273584274e-01 5.320011123037533984e+00
2.770000000000000018e+00 8.721232693241036671e-01 5.326279589278212434e+00
2.780000000000000249e+00 8.721611746978199520e-01 5.332487521204902770e+00
2.790000000000000036e+00 8.720615586080547876e-01 5.338630030969594209e+00
2.800000000000000266e+00 8.718208416560203622e-01 5.344701656579728954e+00
2.810000000000000053e+00 8.714392524125478268e-01 5.350696557808654497e+00
2.819999999999999840e+00 8.709205038636799179e-01 5.356608778377933255e+00
2.830000000000000071e+00 8.702714976863531460e-01 5.362432557127918109e+00
2.839999999999999858e+00 8.695021132067903835e-01 5.368162629448890222e+00
2.850000000000000089e+00 8.686251030793848971e-01 5.373794490726922390e+00
2.859999999999999876e+00 8.676560733460365604e-01 5.379324576507353406e+00
2.870000000000000107e+00 8.666134372234201022e-01 5.384750358169437590e+00
2.879999999999999893e+00 8.655183848686606174e-01 5.390070324168085847e+00
2.890000000000000124e+00 8.643946691446967590e-01 5.395283898194876748e+00
2.899999999999999911e+00 8.632682607815626019e-01 5.400391295376621770e+00
2.910000000000000142e+00 8.621667593327685397e-01 5.405393364743441786e+00
2.919999999999999929e+00 8.611186025467629790e-01 5.410291430127403878e+00
2.930000000000000160e+00 8.601520525409577234e-01 5.415087147105874799e+00
2.939999999999999947e+00 8.592939930311161989e-01 5.419782386629240278e+00
2.950000000000000178e+00 8.585685886633432906e-01 5.424379136667316637e+00
2.959999999999999964e+00 8.579958897298601839e-01 5.428879414933845737e+00
2.970000000000000195e+00 8.575904674364672742e-01 5.433285200425319594e+00
2.979999999999999982e+00 8.573602554960179090e-01 5.437598355534443151e+00
2.990000000000000213e+00 8.573056962972614992e-01 5.441820564010274808e+00
3.000000000000000000e+00 8.574193670741352413e-01 5.445953268153041371e+00
3.010000000000000231e+00 8.576861137389184542e-01 5.449997632254663493e+00
3.020000000000000018e+00 8.580837364553038915e-01 5.453954527310162170e+00
3.030000000000000249e+00 8.585841301141635684e-01 5.457824547133740545e+00
3.040000000000000036e+00 8.591547532755385852e-01 5.461608045040855508e+00
3.050000000000000266e+00 8.597602353640518835e-01 5.465305186685006866e+00
3.060000000000000053e+00 8.603640236455828427e-01 5.468915987872732920e+00
3.070000000000000284e+00 8.609299380569882532e-01 5.472440333163074655e+00
3.080000000000000071e+00 8.614236056785213869e-01 5.475877974954749483e+00
3.089999999999999858e+00 8.618138046707038979e-01 5.479228511686023317e+00
3.100000000000000089e+00 8.620737459648659673e-01 5.482491364604343609e+00
3.109999999999999876e+00 8.621822998780248604e-01 5.485665761013939878e+00
3.120000000000000107e+00 8.621251387314400327e-01 5.488750750779747278e+00
3.129999999999999893e+00 8.618956854149231184e-01 5.491745240275733408e+00
3.140000000000000124e+00 8.614957674844303526e-01 5.494648046658515028e+00
3.149999999999999911e+00 8.609358570080262174e-01 5.497457950423733308e+00
3.160000000000000142e+00 8.602347691452441047e-01 5.500173741881272171e+00
3.169999999999999929e+00 8.594188147262245003e-01 5.502794236304139552e+00
3.180000000000000160e+00 8.585204822907894773e-01 5.505318248378435975e+00
3.189999999999999947e+00 8.575766639910864519e-01 5.507744552097384449e+00
3.200000000000000178e+00 8.566266398981645658e-01 5.510071826283879481e+00
3.209999999999999964e+00 8.557099129741659871e-01 5.512298611449420349e+00
3.220000000000000195e+00 8.548641043683234964e-01 5.514423298230465065e+00
3.229999999999999982e+00 8.541229944341935942e-01 5.516444162765989923e+00
3.240000000000000213e+00 8.535148741043986353e-01 5.518359444260817703e+00
3.250000000000000000e+00 8.530612740286547258e-01 5.520167470494580009e+00
3.260000000000000231e+00 8.527761631351798988e-01 5.521866796622725282e+00
3.270000000000000018e+00 8.526656072884234439e-01 5.523456352072578568e+00
3.280000000000000249e+00 8.527278639808053562e-01 5.524935569217634956e+00
3.290000000000000036e+00 8.529538539131990005e-01 5.526304485216457785e+00
3.300000000000000266e+00 8.533279013229005949e-01 5.527563789562908170e+00
3.310000000000000053e+00 8.538286144672527778e-01 5.528714830575274242e+00
3.320000000000000284e+00 8.544298550803618442e-01 5.529759567749970017e+00
3.330000000000000071e+00 8.551017130817039069e-01 5.530700464924095172e+00
3.339999999999999858e+00 8.558114740346898230e-01 5.531540348847593158e+00
3.350000000000000089e+00 8.565246268787968242e-01 5.532282230709554938e+00
3.359999999999999876e+00 8.572059497771301606e-01 5.532929111732152627e+00
3.370000000000000107e+00 8.578207191613619331e-01 5.533483803417557745e+00
3.379999999999999893e+00 8.583361156963764671e-01 5.533948773158368084e+00
3.390000000000000124e+00 8.587227302095593595e-01 5.534326039187679847e+00
3.399999999999999911e+00 8.589561881805486410e-01 5.534617128234621930e+00
3.410000000000000142e+00 8.590186957986182259e-01 5.534823087409844966e+00
3.419999999999999929e+00 8.589003480354531206e-01 5.534944552899467851e+00
3.430000000000000160e+00 8.586000182741485576e-01 5.534981855573856357e+00
3.439999999999999947e+00 8.581256607155857141e-01 5.534935139744785459e+00
3.450000000000000178e+00 8.574939264006044004e-01 5.534804484193720953e+00
3.459999999999999964e+00 8.567290946347049241e-01 5.534590003712463790e+00
3.470000000000000195e+00 8.558613858324267687e-01 5.534291923373754862e+00
3.479999999999999982e+00 8.549248973937272345e-01 5.533910611360212783e+00
3.490000000000000213e+00 8.539553311980859762e-01 5.533446574954155928e+00
3.500000000000000000e+00 8.529877919625193927e-01 5.532900428648969360e+00
3.510000000000000231e+00 8.520548607846109013e-01 5.532272839964839761e+00
3.520000000000000018e+00 8.511850751675535953e-01 5.531564470616204154e+00
3.530000000000000249e+00 8.504018793391688869e-01 5.530775929421566595e+00
3.540000000000000036e+00 8.497230478896174999e-01 5.529907735740509089e+00
3.550000000000000266e+00 8.491605150235187471e-01 5.528960301652081633e+00
3.560000000000000053e+00 8.487205534597888068e-01 5.527933928068925695e+00
3.570000000000000284e+00 8.484041971985076813e-01 5.526828809964320577e+00
3.580000000000000071e+00 8.482078359334406237e-01 5.525645054244006538e+00
3.589999999999999858e+00 8.481239503958138970e-01 5.524382697332545611e+00
3.600000000000000089e+00 8.481418845203010370e-01 5.523041732817739025e+00
3.609999999999999876e+00 8.482486561285923488e-01 5.521622138855721396e+00
3.620000000000000107e+00 8.484297468423601662e-01 5.520123922927710147e+00
3.629999999999999893e+00 8.486698391919086371e-01 5.518547172619109098e+00
3.640000000000000124e+00 8.489535090951733087e-01 5.516892117466178469e+00
3.649999999999999911e+00 8.492657946749925246e-01 5.515159211640992432e+00
3.660000000000000142e+00 8.495926878337689558e-01 5.513349227949411180e+00
3.669999999999999929e+00 8.499214741961811370e-01 5.511463360286508184e+00
3.680000000000000160e+00 8.502409543641223921e-01 5.509503317785434895e+00
3.689999999999999947e+00 8.505415104169468110e-01 5.507471401255244814e+00
3.700000000000000178e+00 8.508150659094657620e-01 5.505370526222567840e+00
3.709999999999999964e+00 8.510549366720016051e-01 5.503204191577654392e+00
3.720000000000000195e+00 8.512556844805230227e-01 5.500976374549193970e+00
3.729999999999999982e+00 8.514129522026943064e-01 5.498691371586661880e+00
3.740000000000000213e+00 8.515233866223260728e-01 5.496353600601696421e+00
3.750000000000000000e+00 8.515846283044724574e-01 5.493967397225723914e+00
3.760000000000000231e+00 8.515953753997317355e-01 5.491536836824550072e+00
3.770000000000000018e+00 8.515554689515464348e-01 5.489065609322435257e+00
3.780000000000000249e+00 8.514659732136883319e-01 5.486556948191683603e+00
3.790000000000000036e+00 8.513292070362359354e-01 5.484013608466683287e+00
3.800000000000000266e+00 8.511487052528519115e-01 5.481437881454204408e+00
3.810000000000000053e+00 8.509291085407894029e-01 5.478831616205016353e+00
3.820000000000000284e+00 8.506760198234712966e-01 5.476196230059021453e+00
3.830000000000000071e+00 8.503958011158996300e-01 5.473532721696333425e+00
3.839999999999999858e+00 8.500953309667642621e-01 5.470841685730383652e+00
3.850000000000000089e+00 8.497817289159493859e-01 5.468123350592354548e+00
3.859999999999999876e+00 8.494619951904728294e-01 5.465377661427685219e+00
3.870000000000000107e+00 8.491426063416764869e-01 5.462604409224948832e+00
3.879999999999999893e+00 8.488290960104900584e-01 5.459803390894150787e+00
3.890000000000000124e+00 8.485256776034825199e-01 5.456974584448073706e+00
3.899999999999999911e+00 8.482350144475764298e-01 5.454118299366348843e+00
3.910000000000000142e+00 8.479581936989490920e-01 5.451235271851335717e+00
3.919999999999999929e+00 8.476949733792062958e-01 5.448326685334155428e+00
3.930000000000000160e+00 8.474441957469692754e-01 5.445394131387581105e+00
3.939999999999999947e+00 8.472043404745409623e-01 5.442439500498953642e+00
3.950000000000000178e+00 8.469740138904066074e-01 5.439464854031275998e+00
3.959999999999999964e+00 8.467522396610377422e-01 5.436472292050358313e+00
3.970000000000000195e+00 8.465384709254978324e-01 5.433463848843337551e+00
3.979999999999999982e+00 8.463323036698690016e-01 5.430441414148764245e+00
3.990000000000000213e+00 8.461329860027504424e-01 5.427406689795525985e+00
4.000000000000000000e+00 8.459388952863409195e-01 5.424361165249295347e+00
4.009999999999999787e+00 8.457471666827484080e-01 5.421306101616933937e+00
4.020000000000000462e+00 8.455536005563281110e-01 5.418242518142096564e+00
4.030000000000000249e+00 8.453529208572415632e-01 5.415171182853864451e+00
4.040000000000000036e+00 8.451393352177348772e-01 5.412092617554306706e+00
4.049999999999999822e+00 8.449072374410740993e-01 5.409007124148114798e+00
4.060000000000000497e+00 8.446519087502509793e-01 5.405914835711810973e+00
4.070000000000000284e+00 8.443700338364372726e-01 5.402815804035639324e+00
4.080000000000000071e+00 8.440599436001091638e-01 5.399710098836936645e+00
4.089999999999999858e+00 8.437215824104838946e-01 5.396597914047646327e+00
4.099999999999999645e+00 8.433562707647951351e-01 5.393479673423125398e+00
4.110000000000000320e+00 8.429663610396991302e-01 5.390356109365229464e+00
4.120000000000000107e+00 8.425549181032104817e-01 5.387228312215185611e+00
4.129999999999999893e+00 8.421254972891628610e-01 5.384097754088712939e+00
4.139999999999999680e+00 8.416820415182445503e-01 5.380966285161185247e+00
4.150000000000000355e+00 8.412288485950526473e-01 5.377836104630792313e+00
4.160000000000000142e+00 8.407705701051706448e-01 5.374709719737650992e+00
4.169999999999999929e+00 8.403121504102025741e-01 5.371589885905507344e+00
4.179999999999999716e+00 8.398586505846236117e-01 5.368479535014984094e+00
4.190000000000000391e+00 8.394149568556631413e-01 5.365381696479016860e+00
4.200000000000000178e+00 8.389853904203635748e-01 5.362299404570662453e+00
4.209999999999999964e+00 8.385732658316688015e-01 5.359235603597883646e+00
4.219999999999999751e+00 8.381805098167814938e-01 5.356193051400956584e+00
4.230000000000000426e+00 8.378074199782079567e-01 5.353174223156869971e+00
4.240000000000000213e+00 8.374526111505744552e-01 5.350181240313143682e+00
4.250000000000000000e+00 8.371132375660615965e-01 5.347215813179462707e+00
4.259999999999999787e+00 8.367854355041908221e-01 5.344279224267991957e+00
4.270000000000000462e+00 8.364649328199155187e-01 5.341372339875026576e+00
4.280000000000000249e+00 8.361476564702666758e-01 5.338495659187182163e+00
4.290000000000000036e+00 8.358302174594290923e-01 5.335649387558913048e+00
4.299999999999999822e+00 8.355101072774687720e-01 5.332833527795307837e+00
4.310000000000000497e+00 8.351855118720498128e-01 5.330047976417737310e+00
4.320000000000000284e+00 8.348548373509161458e-01 5.327292615201982606e+00
4.330000000000000071e+00 8.345160412676029260e-01 5.324567385266192332e+00
4.339999999999999858e+00 8.341660433624604742e-01 5.321872342658100052e+00
4.350000000000000533e+00 8.338004721137372011e-01 5.319207686028138760e+00
4.360000000000000320e+00 8.334138965503407048e-01 5.316573770367276630e+00
4.370000000000000107e+00 8.330006327833369140e-01 5.313971088154112898e+00
4.379999999999999893e+00 8.325559280763501491e-01 5.311400254985863434e+00
4.389999999999999680e+00 8.320772822076216713e-01 5.308861973729606554e+00
4.400000000000000355e+00 8.315655117506240979e-01 5.306357008945398412e+00
4.410000000000000142e+00 8.310252636741101151e-01 5.303886166407636438e+00
4.419999999999999929e+00 8.304647847983054332e-01 5.301450285049283728e+00
4.429999999999999716e+00 8.298949799429844454e-01 5.299050252754923029e+00
4.440000000000000391e+00 8.293279823611694468e-01 5.296687033292887925e+00
4.450000000000000178e+00 8.287755456414312993e-01 5.294361717858031113e+00
4.459999999999999964e+00 8.282476574247978895e-01 5.292075572291472518e+00
4.469999999999999751e+00 8.277516070810114757e-01 5.289830086541657650e+00
4.480000000000000426e+00 8.272916455789479651e-01 5.287627002759420769e+00
4.490000000000000213e+00 8.268691866025686954e-01 5.285468317305353381e+00
4.500000000000000000e+00 8.264833797800958948e-01 5.283356247046030241e+00
4.509999999999999787e+00 8.261318236032827445e-01 5.281293162830502652e+00
4.520000000000000462e+00 8.258112505682747573e-01 5.279281490417644385e+00
4.530000000000000249e+00 8.255180301584644775e-01 5.277323593631136234e+00
4.540000000000000036e+00 8.252484807414940393e-01 5.275421659770775484e+00
4.549999999999999822e+00 8.249990034646103032e-01 5.273577594186570572e+00
4.560000000000000497e+00 8.247661194624966718e-01 5.271792944634301037e+00
4.570000000000000284e+00 8.245464154681750868e-01 5.270068875067009273e+00
4.580000000000000071e+00 8.243364712820354656e-01 5.268406175216922449e+00
4.589999999999999858e+00 8.241327681958198204e-01 5.266805305271448745e+00
4.600000000000000533e+00 8.239315646904062929e-01 5.265266461371572504e+00
4.610000000000000320e+00 8.237288094291721485e-01 5.263789644685544999e+00
4.620000000000000107e+00 8.235201021636333607e-01 5.262374713535702853e+00
4.629999999999999893e+00 8.233007993942140779e-01 5.261021413571975280e+00
4.639999999999999680e+00 8.230662329733294813e-01 5.259729388198030264e+00
4.650000000000000355e+00 8.228121175243123808e-01 5.258498182099089924e+00
4.660000000000000142e+00 8.225350176191916773e-01 5.257327250953589548e+00
4.669999999999999929e+00 8.222328189051801850e-01 5.256215996810072788e+00
4.679999999999999716e+00 8.219050829825594873e-01 5.255163838664607567e+00
4.690000000000000391e+00 8.215532387611843568e-01 5.254170305174382882e+00
4.700000000000000178e+00 8.211805001868737186e-01 5.253235150817126886e+00
4.709999999999999964e+00 8.207915971108009634e-01 5.252358455377165392e+00
4.719999999999999751e+00 8.203923428591539668e-01 5.251540692130393317e+00
4.730000000000000426e+00 8.199890897982921034e-01 5.250782751739188292e+00
4.740000000000000213e+00 8.195881573667956888e-01 5.250085906273537439e+00
4.750000000000000000e+00 8.191952609918898842e-01 5.249451729434693625e+00
4.759999999999999787e+00 8.188149756195038931e-01 5.248881976811117234e+00
4.770000000000000462e+00 8.184502391342117766e-01 5.248378457025360433e+00
4.780000000000000249e+00 8.181019569525974644e-01 5.247942900078235162e+00
4.790000000000000036e+00 8.177687601357380709e-01 5.247576847465357908e+00
4.799999999999999822e+00 8.174470044945660874e-01 5.247281571032021752e+00
4.810000000000000497e+00 8.171310636140165506e-01 5.247058021851278120e+00
4.820000000000000284e+00 8.168139496727300219e-01 5.246906815166384241e+00
4.830000000000000071e+00 8.164882033647370418e-01 5.246828240984583225e+00
4.839999999999999858e+00 8.161469353567339935e-01 5.246822308514875743e+00
4.850000000000000533e+00 8.157848175394003531e-01 5.246888811916295303e+00
4.860000000000000320e+00 8.153988618583657422e-01 5.247027417376013858e+00
4.870000000000000107e+00 8.149888130373770245e-01 5.247237761048224591e+00
4.879999999999999893e+00 8.145571265879727463e-01 5.247519535400606117e+00
4.889999999999999680e+00 8.141085082670774797e-01 5.247872562869063451e+00
4.900000000000000355e+00 8.136492253677446440e-01 5.248296814057711757e+00
4.910000000000000142e+00 8.131863015221715285e-01 5.248792383788672744e+00
4.919999999999999929e+00 8.127267947876614107e-01 5.249359410547873139e+00
4.929999999999999716e+00 8.122772572941453495e-01 5.249997972094456955e+00
4.940000000000000391e+00 8.118434312164718447e-01 5.250707963004379586e+00
4.950000000000000178e+00 8.114301438421503976e-01 5.251489006337164867e+00
4.959999999999999964e+00 8.110412908897347561e-01 5.252340418543469447e+00
4.969999999999999751e+00 8.106798521315879968e-01 5.253261246807475082e+00
4.980000000000000426e+00 8.103478587700080338e-01 5.254250371596309144e+00
4.990000000000000213e+00 8.100463093806736792e-01 5.255306658446257551e+00
5.000000000000000000e+00 8.097750496799079878e-01 5.256429128705241816e+00
5.009999999999999787e+00 8.095326803024732731e-01 5.257617107532284173e+00
5.020000000000000462e+00 8.093165498729946172e-01 5.258870313125870055e+00
5.030000000000000249e+00 8.091228544808094503e-01 5.260188865575980977e+00
5.040000000000000036e+00 8.089468373694504999e-01 5.261573218172451050e+00
5.049999999999999822e+00 8.087830862730679415e-01 5.263024016783302450e+00
5.060000000000000497e+00 8.086258759684751274e-01 5.264541932095780474e+00
5.070000000000000284e+00 8.084695428076668078e-01 5.266127489538793505e+00
5.080000000000000071e+00 8.083088613681407297e-01 5.267780942064494099e+00
5.089999999999999858e+00 8.081394290258110402e-01 5.269502187220359346e+00
5.100000000000000533e+00 8.079580238918900870e-01 5.271290750494217470e+00
5.110000000000000320e+00 8.077629119296556581e-01 5.273145815780519996e+00
5.120000000000000107e+00 8.075540355137665882e-01 5.275066299663665248e+00
5.129999999999999893e+00 8.073330350346240580e-01 5.277050940653681188e+00
5.139999999999999680e+00 8.071030398308937093e-01 5.279098397919423924e+00
5.150000000000000355e+00 8.068682277247907209e-01 5.281207327775377713e+00
5.160000000000000142e+00 8.066331874053762618e-01 5.283376447461415104e+00
5.169999999999999929e+00 8.064021793448165054e-01 5.285604561538097990e+00
5.179999999999999716e+00 8.061784458402030396e-01 5.287890564737764088e+00
5.190000000000000391e+00 8.059636696360047425e-01 5.290233430345003818e+00
5.200000000000000178e+00 8.057577145507841543e-01 5.292632180215384174e+00
5.209999999999999964e+00 8.055586468255316879e-01 5.295085867578657179e+00
5.219999999999999751e+00 8.053630366116720785e-01 5.297593553302738734e+00
5.230000000000000426e+00 8.051664456285904103e-01 5.300154297449320318e+00
5.240000000000000213e+00 8.049639861902607718e-01 5.302767163896136005e+00
5.250000000000000000e+00 8.047508734807755637e-01 5.305431227708866437e+00
5.259999999999999787e+00 8.045229203318435829e-01 5.308145589136670672e+00
5.270000000000000462e+00 8.042769381232716119e-01 5.310909399729776048e+00
5.280000000000000249e+00 8.040110185535934706e-01 5.313721898795543908e+00
5.290000000000000036e+00 8.037247528984091671e-01 5.316582440665230891e+00
5.299999999999999822e+00 8.034193183127827931e-01 5.319490540384672173e+00
5.310000000000000497e+00 8.030974086849846927e-01 5.322445911213024239e+00
5.320000000000000284e+00 8.027629721906558435e-01 5.325448498206694303e+00
5.330000000000000071e+00 8.024207807280956395e-01 5.328498480213054833e+00
5.339999999999999858e+00 8.020758246971909644e-01 5.331596256625676489e+00
5.350000000000000533e+00 8.017326844451501122e-01 5.334742393589343656e+00
5.360000000000000320e+00 8.013949713176774514e-01 5.337937546210745232e+00
5.370000000000000107e+00 8.010650461831642088e-01 5.341182350245010646e+00
5.379999999999999893e+00 8.007440292644750768e-01 5.344477321074229792e+00
5.389999999999999680e+00 8.004321387913377883e-01 5.347822754279566659e+00
5.400000000000000355e+00 8.001292723986669353e-01 5.351218654131859154e+00
5.410000000000000142e+00 7.998356516038306330e-01 5.354664698771252063e+00
5.419999999999999929e+00 7.995523339477466074e-01 5.358160235212712230e+00
5.429999999999999716e+00 7.992814662722403929e-01 5.361704305941223048e+00
5.440000000000000391e+00 7.990261974391331679e-01 5.365295680033008274e+00
5.450000000000000178e+00 7.987902642238999817e-01 5.368932893838230136e+00
5.459999999999999964e+00 7.985774078160766676e-01 5.372614274831252423e+00
5.469999999999999751e+00 7.983907129097417288e-01 5.376337974583015544e+00
5.480000000000000426e+00 7.982320564614742153e-01 5.380101991284067964e+00
5.490000000000000213e+00 7.981017303879759384e-01 5.383904208195732899e+00
5.500000000000000000e+00 7.979982759560170225e-01 5.387742442037878554e+00
5.509999999999999787e+00 7.979184656365873041e-01 5.391614492164954697e+00
5.520000000000000462e+00 7.978573937154861406e-01 5.395518195838580056e+00
5.530000000000000249e+00 7.978086215983211105e-01 5.399451461573625544e+00
5.540000000000000036e+00 7.977643618723657681e-01 5.403412284206644323e+00
5.549999999999999822e+00 7.977157385153489377e-01 5.407398740872662479e+00
5.560000000000000497e+00 7.976531732822144116e-01 5.411408967727044050e+00
5.570000000000000284e+00 7.975669749581816292e-01 5.415441129585063074e+00
5.580000000000000071e+00 7.974480683947963167e-01 5.419493405754657545e+00
5.589999999999999858e+00 7.972888627608933909e-01 5.423563981077033525e+00
5.600000000000000533e+00 7.970840781173063050e-01 5.427651052362189255e+00
5.610000000000000320e+00 7.968313933535299265e-01 5.431752848724692662e+00
5.620000000000000107e+00 7.965317723941210959e-01 5.435867648157383769e+00
5.629999999999999893e+00 7.961893973432075944e-01 5.439993781890514413e+00
5.639999999999999680e+00 7.958112217242284681e-01 5.444129630312133372e+00
5.650000000000000355e+00 7.954062155627497077e-01 5.448273613185050657e+00
5.660000000000000142e+00 7.949845021988100058e-01 5.452424181650758150e+00
5.669999999999999929e+00 7.945565035477740734e-01 5.456579824408001933e+00
5.679999999999999716e+00 7.941322228089301438e-01 5.460739096241518098e+00
5.690000000000000391e+00 7.937207023166997777e-01 5.464900675029084276e+00
5.700000000000000178e+00 7.933296649982127802e-01 5.469063418395509579e+00
5.709999999999999964e+00 7.929652468464537529e-01 5.473226419380868180e+00
5.719999999999999751e+00 7.926317848152728551e-01 5.477389045169872794e+00
5.730000000000000426e+00 7.923316515642370161e-01 5.481550931186988329e+00
5.740000000000000213e+00 7.920651712518368415e-01 5.485711944533199436e+00
5.750000000000000000e+00 7.918306876463648836e-01 5.489872104560414634e+00
5.759999999999999787e+00 7.916249041706594491e-01 5.494031481932077021e+00
5.770000000000000462e+00 7.914434930821609981e-01 5.498190086222738415e+00
5.780000000000000249e+00 7.912819595331841427e-01 5.502347759639462765e+00
5.790000000000000036e+00 7.911365999892826517e-01 5.506504096684448513e+00
5.799999999999999822e+00 7.910053358451086813e-01 5.510658402424581936e+00
5.810000000000000497e+00 7.908882220139425989e-01 5.514809682469831387e+00
5.820000000000000284e+00 7.907873921470157663e-01 5.518956691202206777e+00
5.830000000000000071e+00 7.907064740422021787e-01 5.523097988335905484e+00
5.839999999999999858e+00 7.906494532093538696e-01 5.527232033507800679e+00
5.850000000000000533e+00 7.906193355000715739e-01 5.531357253259884033e+00
5.860000000000000320e+00 7.906168258480376076e-01 5.535472108793999091e+00
5.870000000000000107e+00 7.906394122125898205e-01 5.539575120906189198e+00
5.879999999999999893e+00 7.906810666494222817e-01 5.543664875800774716e+00
5.889999999999999680e+00 7.907326970922455844e-01 5.547740010490471718e+00
5.900000000000000355e+00 7.907832490625493760e-01 5.551799199674330332e+00
5.910000000000000142e+00 7.908212391160701626e-01 5.555841146279193232e+00
5.919999999999999929e+00 7.908364183084529708e-01 5.559864582231952568e+00
5.929999999999999716e+00 7.908211829353190003e-01 5.563868290287877549e+00
5.940000000000000391e+00 7.907714676892925176e-01 5.567851124095791526e+00
5.950000000000000178e+00 7.906869731213342911e-01 5.571812035460752988e+00
5.959999999999999964e+00 7.905706843839207520e-01 5.575750111556530442e+00
5.969999999999999751e+00 7.904278383863907465e-01 5.579664606369377111e+00
5.980000000000000426e+00 7.902645745983197800e-01 5.583554972619384493e+00
5.990000000000000213e+00 7.900865107742877091e-01 5.587420891071194440e+00
6.000000000000000000e+00 7.898975262930675312e-01 5.591262283465901817e+00
6.009999999999999787e+00 7.896989577091434453e-01 5.595079292200842325e+00
6.020000000000000462e+00 7.894892764519175765e-01 5.598872237789895401e+00
6.030000000000000249e+00 7.892642943898415808e-01 5.602641545136606283e+00
6.040000000000000036e+00 7.890178528411498915e-01 5.606387646787269752e+00
6.049999999999999822e+00 7.887428512966722094e-01 5.610110887832296278e+00
6.060000000000000497e+00 7.884325104185624378e-01 5.613811434674514267e+00
6.070000000000000284e+00 7.880816721388943513e-01 5.617489213011637617e+00
6.080000000000000071e+00 7.876879788583553976e-01 5.621143875128375100e+00
6.089999999999999858e+00 7.872527293214134358e-01 5.624774797159679984e+00
6.100000000000000533e+00 7.867812617209549719e-01 5.628381103633354421e+00
6.110000000000000320e+00 7.862827217849970296e-01 5.631961704198007901e+00
6.120000000000000107e+00 7.857692075725525305e-01 5.635515330238979992e+00
6.129999999999999893e+00 7.852543735688062299e-01 5.639040559697363619e+00
6.140000000000000568e+00 7.847517134646498915e-01 5.642535819817929621e+00
6.150000000000000355e+00 7.842728461097081549e-01 5.645999373121070697e+00
6.160000000000000142e+00 7.838261566400838154e-01 5.649429297248986792e+00
6.169999999999999929e+00 7.834161012433331628e-01 5.652823464374782780e+00
6.179999999999999716e+00 7.830433125192745036e-01 5.656179549481719526e+00
6.190000000000000391e+00 7.827054744971281286e-01 5.659495082058594306e+00
6.200000000000000178e+00 7.823986921229084679e-01 5.662767561664213467e+00
6.209999999999999964e+00 7.821189975006158646e-01 5.665994611697328764e+00
6.219999999999999751e+00 7.818635473062802710e-01 5.669174164614333655e+00
6.230000000000000426e+00 7.816312381585824864e-01 5.672304631520145968e+00
6.240000000000000213e+00 7.814225776927136158e-01 5.675385016240983127e+00
6.250000000000000000e+00 7.812389447097443096e-01 5.678414946686299203e+00
6.259999999999999787e+00 7.810814944029101925e-01 5.681394613394598281e+00
6.270000000000000462e+00 7.809501095147077798e-01 5.684324627790630302e+00
6.280000000000000249e+00 7.808427165514267854e-01 5.687205836818423954e+00
6.290000000000000036e+00 7.807551625126606387e-01 5.690039144363371548e+00
6.299999999999999822e+00 7.806816980534532213e-01 5.692825360644538257e+00
6.310000000000000497e+00 7.806158664246395373e-01 5.695565114259637518e+00
6.320000000000000284e+00 7.805515457394576195e-01 5.698258802935009193e+00
6.330000000000000071e+00 7.804837982500808513e-01 5.700906595454205750e+00
6.339999999999999858e+00 7.804093604722535105e-01 5.703508443591847943e+00
6.350000000000000533e+00 7.803265928900282589e-01 5.706064107507581973e+00
6.360000000000000320e+00 7.802350244375816368e-01 5.708573184424246882e+00
6.370000000000000107e+00 7.801346260356885054e-01 5.711035156838367932e+00
6.379999999999999893e+00 7.800250795581602503e-01 5.713449444423770451e+00
6.390000000000000568e+00 7.799053069513907088e-01 5.715815463760154813e+00
6.400000000000000355e+00 7.797733691787809285e-01 5.718132698998008578e+00
6.410000000000000142e+00 7.796268006160521624e-01 5.720400744088539824e+00
6.419999999999999929e+00 7.794632470556966952e-01 5.722619305891118557e+00
6.429999999999999716e+00 7.792812194573667250e-01 5.724788156542754081e+00
6.440000000000000391e+00 7.790807025579247203e-01 5.726907046447807126e+00
6.450000000000000178e+00 7.788634412667430063e-01 5.728975602790732147e+00
6.459999999999999964e+00 7.786328173316753309e-01 5.730993248226176284e+00
6.469999999999999751e+00 7.783933741472637280e-01 5.732959173670487019e+00
6.480000000000000426e+00 7.781501417613213567e-01 5.734872397872455174e+00
6.490000000000000213e+00 7.779079675297380092e-01 5.736731890273925494e+00
6.500000000000000000e+00 7.776710931769205137e-01 5.738536739426926658e+00
6.509999999999999787e+00 7.774429982869223155e-01 5.740286321954363835e+00
6.520000000000000462e+00 7.772265431194148588e-01 5.741980426073297394e+00
6.530000000000000249e+00 7.770242259516070282e-01 5.743619304187158825e+00
6.540000000000000036e+00 7.768383951035716661e-01 5.745203632934868132e+00
6.549999999999999822e+00 7.766712245344113974e-01 5.746734401584853380e+00
6.560000000000000497e+00 7.765244076094699466e-01 5.748212750569020812e+00
6.570000000000000284e+00 7.763986223737804337e-01 5.749639793076052108e+00
6.580000000000000071e+00 7.762929399473978975e-01 5.751016469770097395e+00
6.589999999999999858e+00 7.762044309976076084e-01 5.752343437327517961e+00
6.600000000000000533e+00 7.761281251923267677e-01 5.753621034726815964e+00
6.610000000000000320e+00 7.760574661365148286e-01 5.754849297794063290e+00
6.620000000000000107e+00 7.759851911117228163e-01 5.756028023632130619e+00
6.629999999999999893e+00 7.759044415330182964e-01 5.757156856351077323e+00
6.640000000000000568e+00 7.758098783345895866e-01 5.758235371009877035e+00
6.650000000000000355e+00 7.756984942089553137e-01 5.759263137670244781e+00
6.660000000000000142e+00 7.755699364626634784e-01 5.760239773517515260e+00
6.669999999999999929e+00 7.754263328971431335e-01 5.761164955977740476e+00
6.679999999999999716e+00 7.752716498488445573e-01 5.762038434160207778e+00
6.690000000000000391e+00 7.751108121720471367e-01 5.762860030374796771e+00
6.700000000000000178e+00 7.749488231683533401e-01 5.763629642119146190e+00
6.709999999999999964e+00 7.747900739630563249e-01 5.764347252977437108e+00
6.719999999999999751e+00 7.746379354740217105e-01 5.765012947756549266e+00
6.730000000000000426e+00 7.744946320335256429e-01 5.765626939391151673e+00
6.740000000000000213e+00 7.743613223985800209e-01 5.766189589379745684e+00
6.750000000000000000e+00 7.742382187134060345e-01 5.766701449488206066e+00
6.759999999999999787e+00 7.741247223591992688e-01 5.767163287161202412e+00
6.770000000000000462e+00 7.740195018281355033e-01 5.767576109641950666e+00
6.780000000000000249e+00 7.739206077662278416e-01 5.767941158819598790e+00
6.790000000000000036e+00 7.738256648579558972e-01 5.768259873619039801e+00
6.799999999999999822e+00 7.737322088956052335e-01 5.768533803595043530e+00
6.810000000000000497e+00 7.736381321604870465e-01 5.768764486487062193e+00
6.820000000000000284e+00 7.735421401371818106e-01 5.768953304119666115e+00
6.830000000000000071e+00 7.734441074926007298e-01 5.769101323505878121e+00
6.839999999999999858e+00 7.733451690505767084e-01 5.769209195961114034e+00
6.850000000000000533e+00 7.732475395078289848e-01 5.769277099766690675e+00
6.860000000000000320e+00 7.731540680339913374e-01 5.769304768932315142e+00
6.870000000000000107e+00 7.730676598157365520e-01 5.769291606147832319e+00
6.879999999999999893e+00 7.729906983260405040e-01 5.769236857113848593e+00
6.890000000000000568e+00 7.729245947280701801e-01 5.769139814483349227e+00
6.900000000000000355e+00 7.728695192840659978e-01 5.769000010040932658e+00
6.910000000000000142e+00 7.728243043142256630e-01 5.768817375588856322e+00
6.919999999999999929e+00 7.727864545659223205e-01 5.768592332552945123e+00
6.929999999999999716e+00 7.727522510125311994e-01 5.768325815365926701e+00
6.940000000000000391e+00 7.727168856771190475e-01 5.768019241366872052e+00
6.950000000000000178e+00 7.726747105911750957e-01 5.767674421428327314e+00
6.959999999999999964e+00 7.726195911423340279e-01 5.767293447537025664e+00
6.969999999999999751e+00 7.725454492136516471e-01 5.766878555965977426e+00
6.980000000000000426e+00 7.724469259490076567e-01 5.766431980219004494e+00
6.990000000000000213e+00 7.723200983456316449e-01 5.765955807790767551e+00
7.000000000000000000e+00 7.721631005334411713e-01 5.765451848532531898e+00
7.009999999999999787e+00 7.719764694248714143e-01 5.764921534109702428e+00
7.020000000000000462e+00 7.717631276124556905e-01 5.764365852683970282e+00
7.030000000000000249e+00 7.715279603665189390e-01 5.763785329700074733e+00
7.040000000000000036e+00 7.712770393876446917e-01 5.763180067049037625e+00
7.049999999999999822e+00 7.710166864114538221e-01 5.762549819846075394e+00
7.060000000000000497e+00 7.707525733302594828e-01 5.761894114155207802e+00
7.070000000000000284e+00 7.704890277013897171e-01 5.761212395069644998e+00
7.080000000000000071e+00 7.702287087031934876e-01 5.760504179756748222e+00
7.089999999999999858e+00 7.699726380108561363e-01 5.759769203341607913e+00
7.100000000000000533e+00 7.697205526051268398e-01 5.759007535270625588e+00
7.110000000000000320e+00 7.694713308819197684e-01 5.758219663400005572e+00
7.120000000000000107e+00 7.692234614440542906e-01 5.757406494292797383e+00
7.129999999999999893e+00 7.689752991748098898e-01 5.756569305322714492e+00
7.140000000000000568e+00 7.687251458555172112e-01 5.755709620670732996e+00
7.150000000000000355e+00 7.684711832659368858e-01 5.754829051960748565e+00
7.160000000000000142e+00 7.682113827959832220e-01 5.753929112474992280e+00
7.169999999999999929e+00 7.679435419365915338e-01 5.753011049522680054e+00
7.179999999999999716e+00 7.676654862695447834e-01 5.752075712379259187e+00
7.190000000000000391e+00 7.673755057804646507e-01 5.751123483327147845e+00
7.200000000000000178e+00 7.670729014490392794e-01 5.750154277088295629e+00
7.209999999999999964e+00 7.667584820739056228e-01 5.749167627766431643e+00
7.219999999999999751e+00 7.664348901273115855e-01 5.748162834002499721e+00
7.230000000000000426e+00 7.661066031877051818e-01 5.747139153566036107e+00
7.240000000000000213e+00 7.657795981762238746e-01 5.746096007883863876e+00
7.250000000000000000e+00 7.654607096217028728e-01 5.745033148699017822e+00
7.259999999999999787e+00 7.651568086709450434e-01 5.743950765940673442e+00
7.270000000000000462e+00 7.648739313142320917e-01 5.742849509671810182e+00
7.280000000000000249e+00 7.646165094525977368e-01 5.741730420268260637e+00
7.290000000000000036e+00 7.643867888419703105e-01 5.740594792348705511e+00
7.299999999999999822e+00 7.641845400139398725e-01 5.739444001791721206e+00
7.310000000000000497e+00 7.640070822899569514e-01 5.738279339661308320e+00
7.320000000000000284e+00 7.638496541861150568e-01 5.737101890855723418e+00
7.330000000000000071e+00 7.637061008600606327e-01 5.735912482787898448e+00
7.339999999999999858e+00 7.635698092668085080e-01 5.734711703245305436e+00
7.350000000000000533e+00 7.634347505218940233e-01 5.733499972836237468e+00
7.360000000000000320e+00 7.632964557921790849e-01 5.732277634389611798e+00
7.370000000000000107e+00 7.631526731839723965e-01 5.731045034995051246e+00
7.379999999999999893e+00 7.630035707300750758e-01 5.729802569609193874e+00
7.390000000000000568e+00 7.628513389352420404e-01 5.728550703632875774e+00
7.400000000000000355e+00 7.626992846291503758e-01 5.727289963660679994e+00
7.410000000000000142e+00 7.625506097509480163e-01 5.726020928379170094e+00
7.419999999999999929e+00 7.624071765612975282e-01 5.724744240070676504e+00
7.429999999999999716e+00 7.622685765521364232e-01 5.723460636453277850e+00
7.440000000000000391e+00 7.621318033261500480e-01 5.722170986575391360e+00
7.450000000000000178e+00 7.619915677811025523e-01 5.720876330610856542e+00
7.459999999999999964e+00 7.618412079881163868e-01 5.719577891281601545e+00
7.469999999999999751e+00 7.616738939682482501e-01 5.718277048682768537e+00
7.480000000000000426e+00 7.614838573047223447e-01 5.716975280481700672e+00
7.490000000000000213e+00 7.612672920697649559e-01 5.715674085316140740e+00
7.500000000000000000e+00 7.610227586336574257e-01 5.714374916347650490e+00
7.509999999999999787e+00 7.607511202224087610e-01 5.713079138234728127e+00
7.520000000000000462e+00 7.604551042663777460e-01 5.711788029418655377e+00
7.530000000000000249e+00 7.601386789447702741e-01 5.710502838320741681e+00
7.540000000000000036e+00 7.598065147180265155e-01 5.709224841921930249e+00
7.549999999999999822e+00 7.594636031699183443e-01 5.707955407680445070e+00
7.560000000000000497e+00 7.591150460729031435e-01 5.706696015392904719e+00
7.570000000000000284e+00 7.587659592005439047e-01 5.705448225521337235e+00
7.580000000000000071e+00 7.584213624303740575e-01 5.704213599554400105e+00
7.589999999999999858e+00 7.580859732677495133e-01 5.702993593295389907e+00
7.600000000000000533e+00 7.577638889809268363e-01 5.701789454399629697e+00
7.610000000000000320e+00 7.574582223413311999e-01 5.700602145097100504e+00
7.620000000000000107e+00 7.571707978590218602e-01 5.699432315680510008e+00
7.629999999999999893e+00 7.569020081160205971e-01 5.698280329694018320e+00
7.640000000000000568e+00 7.566509112491955902e-01 5.697146330728654284e+00
7.650000000000000355e+00 7.564155243391571526e-01 5.696030339195580439e+00
7.660000000000000142e+00 7.561932779543164562e-01 5.694932354117313800e+00
7.669999999999999929e+00 7.559815211208245067e-01 5.693852431891492927e+00
7.679999999999999716e+00 7.557779920949750929e-01 5.692790734780852624e+00
7.690000000000000391e+00 7.555812013771726621e-01 5.691747532558977696e+00
7.700000000000000178e+00 7.553906657395089708e-01 5.690723169862297759e+00
7.709999999999999964e+00 7.552069884041748837e-01 5.689718009622866113e+00
7.719999999999999751e+00 7.550317544280161774e-01 5.688732365156813131e+00
7.730000000000000426e+00 7.548671791674298470e-01 5.687766450516865469e+00
7.740000000000000213e+00 7.547155325653865932e-01 5.686820371857262302e+00
7.750000000000000000e+00 7.545783697803326584e-01 5.685894137817670391e+00
7.759999999999999787e+00 7.544556961825713559e-01 5.684987721693004481e+00
7.770000000000000462e+00 7.543452710943600037e-01 5.684101144460684374e+00
7.780000000000000249e+00 7.542422915523950833e-01 5.683234557080613314e+00
7.790000000000000036e+00 7.541396391321374404e-01 5.682388309664901271e+00
7.799999999999999822e+00 7.540287213516734255e-01 5.681562988705291417e+00
7.810000000000000497e+00 7.539008137217231287e-01 5.680759401766366956e+00
7.820000000000000284e+00 7.537485520848529186e-01 5.679978523391834067e+00
7.830000000000000071e+00 7.535672182302614042e-01 5.679221408195380683e+00
7.839999999999999858e+00 7.533554266919945119e-01 5.678489099581323529e+00
7.850000000000000533e+00 7.531150719142946093e-01 5.677782531878354355e+00
7.860000000000000320e+00 7.528505191652979933e-01 5.677102463025717860e+00
7.870000000000000107e+00 7.525673835918946786e-01 5.676449412977119913e+00
7.879999999999999893e+00 7.522712508189832725e-01 5.675823621947553299e+00
7.890000000000000568e+00 7.519667643816606573e-01 5.675225006503367808e+00
7.900000000000000355e+00 7.516572513657652221e-01 5.674653141745896967e+00
7.910000000000000142e+00 7.513449490679094955e-01 5.674107258394350595e+00
7.919999999999999929e+00 7.510315527745978770e-01 5.673586296844631782e+00
7.930000000000000604e+00 7.507188227364648414e-01 5.673089005296258591e+00
7.940000000000000391e+00 7.504089391587797087e-01 5.672614095208057705e+00
7.950000000000000178e+00 7.501044992940196776e-01 5.672160429140248539e+00
7.959999999999999964e+00 7.498082358891028365e-01 5.671727195414242750e+00
7.969999999999999751e+00 7.495226296118723264e-01 5.671314045611413057e+00
7.980000000000000426e+00 7.492496294915893529e-01 5.670921167679175312e+00
7.990000000000000213e+00 7.489906665998801172e-01 5.670549264785734067e+00
8.000000000000000000e+00 7.487468696163066539e-01 5.670199457360108219e+00
8.009999999999999787e+00 7.485193895916358864e-01 5.669873134358264899e+00
8.019999999999999574e+00 7.483095559316161882e-01 5.669571781070017913e+00
8.029999999999999361e+00 7.481188011496295864e-01 5.669296822104407774e+00
8.040000000000000924e+00 7.479482515622505323e-01 5.669049509120543284e+00
8.050000000000000711e+00 7.477981833795505073e-01 5.668830870430388025e+00
8.060000000000000497e+00 7.476675277970893374e-01 5.668641721675343526e+00
8.070000000000000284e+00 7.475536712923012139e-01 5.668482710164352234e+00
8.080000000000000071e+00 7.474526462982084007e-01 5.668354388989444992e+00
8.089999999999999858e+00 7.473596924831574784e-01 5.668257283841227512e+00
8.099999999999999645e+00 7.472700167597848830e-01 5.668191937074666065e+00
8.109999999999999432e+00 7.471795130919253181e-01 5.668158928779562622e+00
8.120000000000000995e+00 7.470852449883055302e-01 5.668158861801770421e+00
8.130000000000000782e+00 7.469855621199964490e-01 5.668192313866353693e+00
8.140000000000000568e+00 7.468798617302071507e-01 5.668259774858096733e+00
8.150000000000000355e+00 7.467680761498626252e-01 5.668361574724738894e+00
8.160000000000000142e+00 7.466501066021380417e-01 5.668497823610934461e+00
8.169999999999999929e+00 7.465252981230938722e-01 5.668668390184440575e+00
8.179999999999999716e+00 7.463921672163703613e-01 5.668872916968859421e+00
8.189999999999999503e+00 7.462484092203780506e-01 5.669110884622653224e+00
8.199999999999999289e+00 7.460912076777437285e-01 5.669381705097298330e+00
8.210000000000000853e+00 7.459177824549002578e-01 5.669684832481689973e+00
8.220000000000000639e+00 7.457260440046288297e-01 5.670019862155765367e+00
8.230000000000000426e+00 7.455151998942418645e-01 5.670386606205539692e+00
8.240000000000000213e+00 7.452861350920491068e-01 5.670785139810663900e+00
8.250000000000000000e+00 7.450414591556016042e-01 5.671215799838321026e+00
8.259999999999999787e+00 7.447851641125636801e-01 5.671679150995989183e+00
8.269999999999999574e+00 7.445219803529460334e-01 5.672175906069391260e+00
8.279999999999999361e+00 7.442565861064901478e-01 5.672706823617267524e+00
8.290000000000000924e+00 7.439928862173998958e-01 5.673272592102414080e+00
8.300000000000000711e+00 7.437335919770017290e-01 5.673873730969461349e+00
8.310000000000000497e+00 7.434801550892345956e-01 5.674510527302314422e+00
8.320000000000000284e+00 7.432330799774038432e-01 5.675183035408537080e+00
8.330000000000000071e+00 7.429924384525535830e-01 5.675891138318036155e+00
8.339999999999999858e+00 7.427583965647389652e-01 5.676634650052609921e+00
8.349999999999999645e+00 7.425315420977475211e-01 5.677413432840167751e+00
8.359999999999999432e+00 7.423128890308204886e-01 5.678227497336277629e+00
8.370000000000000995e+00 7.421036500328307417e-01 5.679077031950775734e+00
8.380000000000000782e+00 7.419048497147184840e-01 5.679962381943059135e+00
8.390000000000000568e+00 7.417170315061288877e-01 5.680883963228787081e+00
8.400000000000000355e+00 7.415401942045140027e-01 5.681842154128527334e+00
8.410000000000000142e+00 7.413740351663015149e-01 5.682837195159805788e+00
8.419999999999999929e+00 7.412184040246981853e-01 5.683869111932655649e+00
8.429999999999999716e+00 7.410737434352663300e-01 5.684937687320830157e+00
8.439999999999999503e+00 7.409412805665293034e-01 5.686042477265299766e+00
8.449999999999999289e+00 7.408227956504301881e-01 5.687182863953508694e+00
8.460000000000000853e+00 7.407199448910941619e-01 5.688358135031670315e+00
8.470000000000000639e+00 7.406332751150063176e-01 5.689567581410387653e+00
8.480000000000000426e+00 7.405612900264255671e-01 5.690810605976413861e+00
8.490000000000000213e+00 7.404999100750081498e-01 5.692086818897944767e+00
8.500000000000000000e+00 7.404425737294876297e-01 5.693396125742716585e+00
8.509999999999999787e+00 7.403810795327386840e-01 5.694738777925578255e+00
8.519999999999999574e+00 7.403069969706151943e-01 5.696115383623983952e+00
8.529999999999999361e+00 7.402132506566329040e-01 5.697526870018180034e+00
8.540000000000000924e+00 7.400954961558338097e-01 5.698974389966712017e+00
8.550000000000000711e+00 7.399528835497850565e-01 5.700459187669202343e+00
8.560000000000000497e+00 7.397880352462289366e-01 5.701982438873225867e+00
8.570000000000000284e+00 7.396063257378494571e-01 5.703545087580418560e+00
8.580000000000000071e+00 7.394147063681116849e-01 5.705147718845016591e+00
8.589999999999999858e+00 7.392204252934168052e-01 5.706790494138522796e+00
8.599999999999999645e+00 7.390299963986248777e-01 5.708473151805939949e+00
8.609999999999999432e+00 7.388485499160561965e-01 5.710195079919695438e+00
8.620000000000000995e+00 7.386796303944266340e-01 5.711955429457446165e+00
8.630000000000000782e+00 7.385252557986666799e-01 5.713753241059617238e+00
8.640000000000000568e+00 7.383860687408834167e-01 5.715587556344201126e+00
8.650000000000000355e+00 7.382614046876209146e-01 5.717457499311042746e+00
8.660000000000000142e+00 7.381492826455403611e-01 5.719362304193762014e+00
8.669999999999999929e+00 7.380463576055710240e-01 5.721301324451792958e+00
8.679999999999999716e+00 7.379480231464415896e-01 5.723274002899184865e+00
8.689999999999999503e+00 7.378488214017013824e-01 5.725279844173967625e+00
8.700000000000001066e+00 7.377431563478035192e-01 5.727318378724452153e+00
8.710000000000000853e+00 7.376262280583087971e-01 5.729389141151620457e+00
8.720000000000000639e+00 7.374949324094699499e-01 5.731491653691800359e+00
8.730000000000000426e+00 7.373484605534011971e-01 5.733625411800374216e+00
8.740000000000000213e+00 7.371883803100348631e-01 5.735789874201706162e+00
8.750000000000000000e+00 7.370181545577549898e-01 5.737984455174856890e+00
8.759999999999999787e+00 7.368422594180031870e-01 5.740208528283833544e+00
8.769999999999999574e+00 7.366651499967900030e-01 5.742461440096473524e+00
8.779999999999999361e+00 7.364903778801200618e-01 5.744742557358475388e+00
8.790000000000000924e+00 7.363201264113944378e-01 5.747051317559486172e+00
8.800000000000000711e+00 7.361552133083697491e-01 5.749387279222548663e+00
8.810000000000000497e+00 7.359954823043602934e-01 5.751750160374194287e+00
8.820000000000000284e+00 7.358403937969653086e-01 5.754139850109090126e+00
8.830000000000000071e+00 7.356895947695266669e-01 5.756556388586028028e+00
8.839999999999999858e+00 7.355432819342242468e-01 5.758999927985207989e+00
8.849999999999999645e+00 7.354023342390990647e-01 5.761470677267230833e+00
8.859999999999999432e+00 7.352681827229256006e-01 5.763968857385141753e+00
8.870000000000000995e+00 7.351425541962269827e-01 5.766494664084574673e+00
8.880000000000000782e+00 7.350271337637573899e-01 5.769048254728342151e+00
8.890000000000000568e+00 7.349232610921463404e-01 5.771629730216312204e+00
8.900000000000000355e+00 7.348316214687042880e-01 5.774239127993823217e+00
8.910000000000000142e+00 7.347519924216964204e-01 5.776876390075316614e+00
8.919999999999999929e+00 7.346830682472491603e-01 5.779541303912490768e+00
8.929999999999999716e+00 7.346223997626756264e-01 5.782233424232106067e+00
8.939999999999999503e+00 7.345665522794112556e-01 5.784951992386219821e+00
8.950000000000001066e+00 7.345114455205226101e-01 5.787695890593510306e+00
8.960000000000000853e+00 7.344529712406010491e-01 5.790463628806070240e+00
8.970000000000000639e+00 7.343876574463606977e-01 5.793253408163010043e+00
8.980000000000000426e+00 7.343132722222320830e-01 5.796063228327963834e+00
8.990000000000000213e+00 7.342291317238602844e-01 5.798891039358575306e+00
9.000000000000000000e+00 7.341360092688195005e-01 5.801734887422792752e+00
9.009999999999999787e+00 7.340356183456465677e-01 5.804593042739934816e+00
9.019999999999999574e+00 7.339298176179807065e-01 5.807464090481899710e+00
9.029999999999999361e+00 7.338198183063240343e-01 5.810346974837467648e+00
9.040000000000000924e+00 7.337056856598879184e-01 5.813241002701513338e+00
9.050000000000000711e+00 7.335863340054764592e-01 5.816145827508922395e+00
9.060000000000000497e+00 7.334600608741794758e-01 5.819061418280015552e+00
9.070000000000000284e+00 7.333254841051330963e-01 5.821988017168762575e+00
9.080000000000000071e+00 7.331825348279097376e-01 5.824926084768384804e+00
9.089999999999999858e+00 7.330331839747094014e-01 5.827876239454073293e+00
9.099999999999999645e+00 7.328816070228673096e-01 5.830839168575800535e+00
9.109999999999999432e+00 7.327337112379179729e-01 5.833815525214167685e+00
9.120000000000000995e+00 7.325961141654512288e-01 5.836805807095719167e+00
9.130000000000000782e+00 7.324748315669243892e-01 5.839810253416494845e+00
9.140000000000000568e+00 7.323740305945189988e-01 5.842828761419336381e+00
9.150000000000000355e+00 7.322950708932016717e-01 5.845860853675524993e+00
9.160000000000000142e+00 7.322360547108107687e-01 5.848905694529796584e+00
9.169999999999999929e+00 7.321919103587442024e-01 5.851962148873990799e+00
9.179999999999999716e+00 7.321549705074622549e-01 5.855028869673041036e+00
9.189999999999999503e+00 7.321159595973188994e-01 5.858104391458485161e+00
9.200000000000001066e+00 7.320652802197916698e-01 5.861187210195343056e+00
9.210000000000000853e+00 7.319944503673414538e-01 5.864275838545516706e+00
9.220000000000000639e+00 7.318975347968706968e-01 5.867368833730174593e+00
9.230000000000000426e+00 7.317723086086393991e-01 5.870464806772755395e+00
9.240000000000000213e+00 7.316209280600078912e-01 5.873562414870941772e+00
9.250000000000000000e+00 7.314498654775248854e-01 5.876660359504938036e+00
9.259999999999999787e+00 7.312690694923285051e-01 5.879757370000411321e+00
9.269999999999999574e+00 7.310904352867649836e-01 5.882852200651174535e+00
9.279999999999999361e+00 7.309259307375185477e-01 5.885943622988842883e+00
9.290000000000000924e+00 7.307858062913852315e-01 5.889030422458657377e+00
9.300000000000000711e+00 7.306773212193743428e-01 5.892111395570391430e+00
9.310000000000000497e+00 7.306042404407828705e-01 5.895185356717070668e+00
9.320000000000000284e+00 7.305671321158295761e-01 5.898251149660796777e+00
9.330000000000000071e+00 7.305642157180264329e-01 5.901307665225192345e+00
9.339999999999999858e+00 7.305923559995881611e-01 5.904353867720502080e+00
9.349999999999999645e+00 7.306478164705345613e-01 5.907388817025740479e+00
9.359999999999999432e+00 7.307265203296018363e-01 5.910411694575014252e+00
9.370000000000000995e+00 7.308238081971660804e-01 5.913421824129170723e+00
9.380000000000000782e+00 7.309339380801880282e-01 5.916418706252482451e+00
9.390000000000000568e+00 7.310496904616998748e-01 5.919402054851267359e+00
9.400000000000000355e+00 7.311624401239237292e-01 5.922371833384648454e+00
9.410000000000000142e+00 7.312628418037235845e-01 5.925328280766101408e+00
9.419999999999999929e+00 7.313420403336977627e-01 5.928271906617118781e+00
9.429999999999999716e+00 7.313930777902607483e-01 5.931203434663523844e+00
9.439999999999999503e+00 7.314120144270986890e-01 5.934123678410503366e+00
9.450000000000001066e+00 7.313983545830757826e-01 5.937033367277912532e+00
9.460000000000000853e+00 7.313545848417327688e-01 5.939932947604307678e+00
9.470000000000000639e+00 7.312849037325465096e-01 5.942822394179626322e+00
9.480000000000000426e+00 7.311935653487792175e-01 5.945701077727771455e+00
9.490000000000000213e+00 7.310833549056448000e-01 5.948567743423269327e+00
9.500000000000000000e+00 7.309547288551313526e-01 5.951420584391423851e+00
9.509999999999999787e+00 7.308059342010904125e-01 5.954257411394504373e+00
9.519999999999999574e+00 7.306340549764178682e-01 5.957075880664731926e+00
9.529999999999999361e+00 7.304366767216889933e-01 5.959873718086549310e+00
9.540000000000000924e+00 7.302136054008564470e-01 5.962648909759736604e+00
9.550000000000000711e+00 7.299681055733221458e-01 5.965399807818934086e+00
9.560000000000000497e+00 7.297072116742295833e-01 5.968125164783526948e+00
9.570000000000000284e+00 7.294410507454230919e-01 5.970824075539119313e+00
9.580000000000000071e+00 7.291813442379745380e-01 5.973495875129297694e+00
9.589999999999999858e+00 7.289395302877877958e-01 5.976140011803960483e+00
9.599999999999999645e+00 7.287249939571228685e-01 5.978755934797373328e+00
9.609999999999999432e+00 7.285438671564662405e-01 5.981343032093339396e+00
9.620000000000000995e+00 7.283986102531172513e-01 5.983900619100846363e+00
9.630000000000000782e+00 7.282883664456637485e-01 5.986427982094625122e+00
9.640000000000000568e+00 7.282098559363844315e-01 5.988924458080987279e+00
9.650000000000000355e+00 7.281585046580727472e-01 5.991389515805637167e+00
9.660000000000000142e+00 7.281294213078317590e-01 5.993822815896908018e+00
9.669999999999999929e+00 7.281180204200232708e-01 5.996224240656868432e+00
9.679999999999999716e+00 7.281202528922362527e-01 5.998593877487992110e+00
9.689999999999999503e+00 7.281324627757165269e-01 6.000931984642593697e+00
9.700000000000001066e+00 7.281510688280677934e-01 6.003238948109562934e+00
9.710000000000000853e+00 7.281722536919578159e-01 6.005515243762958200e+00
9.720000000000000639e+00 7.281917223436447095e-01 6.007761411841212151e+00
9.730000000000000426e+00 7.282046294106717665e-01 6.009978030553877915e+00
9.740000000000000213e+00 7.282056016012008470e-01 6.012165698789883272e+00
9.750000000000000000e+00 7.281888706482676499e-01 6.014325005151749615e+00
9.759999999999999787e+00 7.281485029561820532e-01 6.016456487588474289e+00
9.769999999999999574e+00 7.280787594103599325e-01 6.018560595670183311e+00
9.779999999999999361e+00 7.279745972009927790e-01 6.020637651388052625e+00
9.790000000000000924e+00 7.278323043397659786e-01 6.022687819489646266e+00
9.800000000000000711e+00 7.276501634541260310e-01 6.024711086516354897e+00
9.810000000000000497e+00 7.274289330743696214e-01 6.026707258521283528e+00
9.820000000000000284e+00 7.271720312567414579e-01 6.028675962538158295e+00
9.830000000000000071e+00 7.268852827437722874e-01 6.030616657970814032e+00
9.839999999999999858e+00 7.265762411617010530e-01 6.032528662103321615e+00
9.849999999999999645e+00 7.262532491124714662e-01 6.034411191101831662e+00
9.859999999999999432e+00 7.259244559270311425e-01 6.036263419823210796e+00
9.870000000000000995e+00 7.255969955796356397e-01 6.038084556688434468e+00
9.880000000000000782e+00 7.252765209687138670e-01 6.039873912858181093e+00
9.890000000000000568e+00 7.249671151613021891e-01 6.041630962395756477e+00
9.900000000000000355e+00 7.246715358544456587e-01 6.043355368512568937e+00
9.910000000000000142e+00 7.243916569043649112e-01 6.045046971330989116e+00
9.919999999999999929e+00 7.241289454174086870e-01 6.046705747725447111e+00
9.929999999999999716e+00 7.238848304941658540e-01 6.048331742380963050e+00
9.939999999999999503e+00 7.236608179475596536e-01 6.049924990699413918e+00
9.950000000000001066e+00 7.234583656207602687e-01 6.051485439245062103e+00
9.960000000000000853e+00 7.232784778689486105e-01 6.053012872803222422e+00
9.970000000000000639e+00 7.231212377235181066e-01 6.054506852851446297e+00
9.980000000000000426e+00 7.229853775890231482e-01 6.055966671858936223e+00
9.990000000000000213e+00 7.228681878833996821e-01 6.057391335950573996e+00
1.000000000000000000e+01 7.227658847200268966e-01 6.058779578141180622e+00


==> Figure4/melt-cdw-twa_L13_alpha0.0_thop1.0_omega2.0_gamma1.0_tfin7.0.txt <==
# gamma=1 , omega_0=2, t_0=1, 	 samplesize=1536, 	 length of 1D open Holstein-chain = 13 
#  # time 	 	order-parameter O_CDW 	 std-deviation 	 total phonon number 	 std-deviation 	 total energy in system 	 std-deviation 	 anticommutator error
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.582655426639771656e+00 2.204093480561457152e+00 -2.938240232450947786e+00 3.636346260759113935e+00 0.000000000000000000e+00
2.005730659025788121e-02 9.983915955482984828e-01 8.010277930059181478e-08 1.582361214646090808e+00 2.201989252784068540e+00 -2.938240261463359815e+00 3.636346256382737341e+00 4.206812978224322638e-08
4.011461318051576241e-02 9.935756815617956539e-01 1.275489202881241549e-06 1.581980810784423541e+00 2.199889795244529100e+00 -2.938240261713931822e+00 3.636346266943822680e+00 1.838381245572549106e-08
6.017191977077364362e-02 9.855800955584680390e-01 6.428169263718868943e-06 1.581504936455533139e+00 2.197804496811159414e+00 -2.938240222061260898e+00 3.636346253221501179e+00 1.890878916112538624e-08
8.022922636103152483e-02 9.744510102119678940e-01 2.020261136769720443e-05 1.580917653972658377e+00 2.195740387091245971e+00 -2.938240255800202760e+00 3.636346271350169967e+00 3.462648715618727866e-08
1.002865329512894060e-01 9.602525560062191712e-01 4.898826811374993050e-05 1.580197030266412117e+00 2.193702073917481510e+00 -2.938240194419885931e+00 3.636346259493400179e+00 2.178604294221498334e-08
1.203438395415472872e-01 9.430663858361945096e-01 1.007747441646016388e-04 1.579315881403679400e+00 2.191691783518973757e+00 -2.938240232815329200e+00 3.636346263249160771e+00 3.976088960932971623e-08
1.404011461318051546e-01 9.229910288224462134e-01 1.849936677019416653e-04 1.578242864489209474e+00 2.189709459127562319e+00 -2.938240184777931585e+00 3.636346274388914335e+00 2.934840865591564623e-08
1.604584527220630497e-01 9.001411926455452628e-01 3.123478510235220889e-04 1.576943601103395487e+00 2.187752916790043578e+00 -2.938240192169509157e+00 3.636346257318947561e+00 3.791913561518519688e-08
1.805157593123209447e-01 8.746469059674124580e-01 4.946015386273788133e-04 1.575382027598501544e+00 2.185818077061757680e+00 -2.938240180874721386e+00 3.636346281244866585e+00 4.176147682913371706e-08
2.005730659025788121e-01 8.466525649731010406e-01 7.443735872947248927e-04 1.573521760488378440e+00 2.183899218733943215e+00 -2.938240157269978781e+00 3.636346263517682864e+00 4.136202723177816036e-08
2.206303724928366794e-01 8.163158906430099115e-01 1.074900019222373203e-03 1.571327542866992166e+00 2.181989300791107311e+00 -2.938240159713324751e+00 3.636346275377337456e+00 4.763147947311104213e-08
2.406876790830945745e-01 7.838067709955941487e-01 1.499794993264274472e-03 1.568766668245889395e+00 2.180080270982680535e+00 -2.938240138884615771e+00 3.636346277078284839e+00 5.080499675049841811e-08
2.607449856733524696e-01 7.493060420764309226e-01 2.032807800722978564e-03 1.565810350207725854e+00 2.178163425390060581e+00 -2.938240129540981460e+00 3.636346271585281009e+00 5.380832070085523441e-08
2.808022922636103091e-01 7.130041864457501433e-01 2.687567348630337354e-03 1.562435014276527978e+00 2.176229726661994768e+00 -2.938240119226277258e+00 3.636346281359968291e+00 5.953075300104891416e-08
3.008595988538682042e-01 6.750999699346702521e-01 3.477341922550946339e-03 1.558623428525507171e+00 2.174270134613627281e+00 -2.938240106433238186e+00 3.636346276882367334e+00 6.171908427010907786e-08
3.209169054441260993e-01 6.357990359757775822e-01 4.414792554102554487e-03 1.554365684645029999e+00 2.172275892407704134e+00 -2.938240090615511946e+00 3.636346280341747672e+00 6.660297842719617384e-08
3.409742120343839944e-01 5.953124546610895074e-01 5.511741389217465238e-03 1.549659953860092809e+00 2.170238776635798228e+00 -2.938240086118131256e+00 3.636346283098348398e+00 7.096524234591552856e-08
3.610315186246418895e-01 5.538552502042118908e-01 6.778951046751640827e-03 1.544513022614659281e+00 2.168151299955306310e+00 -2.938240064529201945e+00 3.636346283496347809e+00 7.476630940810516427e-08
3.810888252148997291e-01 5.116449151481388125e-01 8.225916214646860833e-03 1.538940571820974323e+00 2.166006856351511800e+00 -2.938240056775259124e+00 3.636346285683372148e+00 7.915195834313777127e-08
4.011461318051576241e-01 4.688999213105794484e-01 9.860676961229809800e-03 1.532967193039088238e+00 2.163799804771114221e+00 -2.938240044835089382e+00 3.636346287867595617e+00 8.314568939965417146e-08
4.212034383954155192e-01 4.258382444500268815e-01 1.168964793055762494e-02 1.526626141485078580e+00 2.161525492066906917e+00 -2.938240027492113882e+00 3.636346288614310751e+00 8.809905813507241225e-08
4.412607449856733588e-01 3.826759118651728575e-01 1.371747295596578708e-02 1.519958819873706624e+00 2.159180216008743436e+00 -2.938240021249464817e+00 3.636346288804194860e+00 9.149557606165591009e-08
4.613180515759312539e-01 3.396255841742086279e-01 1.594690113631093420e-02 1.513014016521813554e+00 2.156761125956732084e+00 -2.938240003283082213e+00 3.636346291153254917e+00 9.730493518936707893e-08
4.813753581661891490e-01 2.968951861678670867e-01 1.837868986396333851e-02 1.505846906434050503e+00 2.154266078597575795e+00 -2.938239992820396385e+00 3.636346291859019697e+00 1.005093322758682980e-07
5.014326647564469885e-01 2.546865933602044385e-01 2.101153265783435933e-02 1.498517845257890668e+00 2.151693449388238921e+00 -2.938239980381038396e+00 3.636346294248826272e+00 1.054704722941139887e-07
5.214899713467049391e-01 2.131943872567099163e-01 2.384201597234220787e-02 1.491090988868478684e+00 2.149041908241990928e+00 -2.938239965947422760e+00 3.636346294745615992e+00 1.094629032515696301e-07
5.415472779369627787e-01 1.726046882816471006e-01 2.686460050454063733e-02 1.483632770831353920e+00 2.146310186232805339e+00 -2.938239953307228536e+00 3.636346296944547696e+00 1.135333009368852804e-07
5.616045845272206183e-01 1.330940731867714666e-01 3.007163477541723723e-02 1.476210278897208017e+00 2.143496825723487653e+00 -2.938239941582672543e+00 3.636346296344783902e+00 1.185089009170618864e-07
5.816618911174785689e-01 9.482858725474832551e-02 3.345338910787699904e-02 1.468889578701261023e+00 2.140599947013456461e+00 -2.938239925310552003e+00 3.636346297243668868e+00 1.225913595032069423e-07
6.017191977077364085e-01 5.796285509232870087e-02 3.699812447094973783e-02 1.461734018160498305e+00 2.137617033244260334e+00 -2.938239914746970438e+00 3.636346299093857315e+00 1.275682921841728040e-07
6.217765042979943590e-01 2.263929681580708134e-02 4.069217881166603545e-02 1.454802568929379314e+00 2.134544751688120634e+00 -2.938239900463685661e+00 3.636346299143833338e+00 1.313940590402983543e-07
6.418338108882521986e-01 -1.101254655399286006e-02 4.452008426940877450e-02 1.448148241011819826e+00 2.131378818681674225e+00 -2.938239884619299414e+00 3.636346300077416771e+00 1.364312341036735648e-07
6.618911174785100382e-01 -4.287657554083911665e-02 4.846470378607495300e-02 1.441816612263817854e+00 2.128113927360548718e+00 -2.938239876136881534e+00 3.636346302866785951e+00 1.399004938539807519e-07
6.819484240687679888e-01 -7.285058081428437415e-02 5.250738889879170285e-02 1.435844516960997685e+00 2.124743727881057698e+00 -2.938239858766811707e+00 3.636346300242811136e+00 1.455074679372227992e-07
7.020057306590258284e-01 -1.008465778992523182e-01 5.662815974854465417e-02 1.430258919036277110e+00 2.121260886358689035e+00 -2.938239846715675174e+00 3.636346304265491547e+00 1.489062673689152070e-07
7.220630372492837790e-01 -1.267910268505700322e-01 6.080589656119728126e-02 1.425076004973938826e+00 2.117657203601388982e+00 -2.938239833961916680e+00 3.636346303976632388e+00 1.535312496903593046e-07
7.421203438395416185e-01 -1.506249418641777971e-01 6.501855247252338876e-02 1.420300519802659034e+00 2.113923805479413609e+00 -2.938239818522039748e+00 3.636346303230025612e+00 1.586001410282297678e-07
7.621776504297994581e-01 -1.723038899586031847e-01 6.924337068231947723e-02 1.415925355261265839e+00 2.110051395225372328e+00 -2.938239807081997945e+00 3.636346307101231190e+00 1.619333331329513388e-07
7.822349570200574087e-01 -1.917978849299455113e-01 7.345711866426322956e-02 1.411931413596852147e+00 2.106030558159306842e+00 -2.938239793918842047e+00 3.636346304389006967e+00 1.670067804785557255e-07
8.022922636103152483e-01 -2.090911823690980997e-01 7.763632275698371943e-02 1.408287738835726000e+00 2.101852112866654743e+00 -2.938239778993753326e+00 3.636346305698466175e+00 1.715988152084031566e-07
8.223495702005730879e-01 -2.241819748243764066e-01 8.175751025085317703e-02 1.404951915248453975e+00 2.097507495411324641e+00 -2.938239768693597931e+00 3.636346308401355198e+00 1.745104694159444221e-07
8.424068767908310384e-01 -2.370820052612852835e-01 8.579745314711871573e-02 1.401870735619885178e+00 2.092989160775002855e+00 -2.938239753707038382e+00 3.636346305747442109e+00 1.799525274992000337e-07
8.624641833810888780e-01 -2.478160900164853853e-01 8.973340760577155906e-02 1.398981097670404683e+00 2.088290987416612232e+00 -2.938239742300533752e+00 3.636346309367898488e+00 1.836352815576033011e-07
8.825214899713467176e-01 -2.564215728669087535e-01 9.354335346043601840e-02 1.396211139429752945e+00 2.083408679473633729e+00 -2.938239729563054237e+00 3.636346307523459220e+00 1.876026121306149003e-07
9.025787965616046682e-01 -2.629477091718450121e-01 9.720622435969589192e-02 1.393481561152499548e+00 2.078340126596813331e+00 -2.938239716899308629e+00 3.636346309391866871e+00 1.930902457390130913e-07
9.226361031518625078e-01 -2.674549864534297439e-01 1.007021311312917694e-01 1.390707116825216083e+00 2.073085745765734345e+00 -2.938239706039989851e+00 3.636346309677424227e+00 1.953264896415840854e-07
9.426934097421204584e-01 -2.700144004472832537e-01 1.040125729013100103e-01 1.387798239505000808e+00 2.067648750865030305e+00 -2.938239692188919339e+00 3.636346309346095040e+00 2.011220284919537330e-07
9.627507163323782979e-01 -2.707066754625101490e-01 1.071206374407327466e-01 1.384662762660233692e+00 2.062035371286842445e+00 -2.938239683522394952e+00 3.636346310945831828e+00 2.042368486302928156e-07
9.828080229226361375e-01 -2.696214568502764419e-01 1.100111822084844093e-01 1.381207697580820737e+00 2.056254994033798411e+00 -2.938239668035936614e+00 3.636346312092666455e+00 2.086207215131118795e-07
1.002865329512893977e+00 -2.668564673825662426e-01 1.126710053957170887e-01 1.377341035132434888e+00 2.050320224091606303e+00 -2.938239661671570691e+00 3.636346309814501243e+00 2.128681358327515589e-07
1.022922636103152039e+00 -2.625166404862832592e-01 1.150889902775331236e-01 1.372973526579544190e+00 2.044246867056046746e+00 -2.938239646919480474e+00 3.636346315052211065e+00 2.161082233010164051e-07
1.042979942693409878e+00 -2.567132405640610293e-01 1.172562391399032400e-01 1.368020406007387502e+00 2.038053820438699759e+00 -2.938239638705409273e+00 3.636346310337834620e+00 2.206318250184058278e-07
1.063037249283667718e+00 -2.495629665061781799e-01 1.191661778444279285e-01 1.362403028857412046e+00 2.031762889559942664e+00 -2.938239626986400399e+00 3.636346317876672174e+00 2.240470448572066817e-07
1.083094555873925557e+00 -2.411870556772030549e-01 1.208146455480931525e-01 1.356050376277245784e+00 2.025398514228053948e+00 -2.938239616886074490e+00 3.636346313290022891e+00 2.281595049388800387e-07
1.103151862464183397e+00 -2.317103851070894394e-01 1.221999581604322899e-01 1.348900413706829227e+00 2.018987434957335125e+00 -2.938239606312702534e+00 3.636346319163346053e+00 2.316290966265476703e-07
1.123209169054441237e+00 -2.212605786128751528e-01 1.233229487457620233e-01 1.340901263773663921e+00 2.012558281738746846e+00 -2.938239597979305451e+00 3.636346315309606503e+00 2.358579922110521199e-07
1.143266475644699298e+00 -2.099671245205403936e-01 1.241869885532826540e-01 1.332012180040737626e+00 2.006141122492376194e+00 -2.938239588030404192e+00 3.636346320542347854e+00 2.390855726023922927e-07
1.163323782234957138e+00 -1.979605069884786683e-01 1.247979769895786184e-01 1.322204300662596976e+00 1.999766959954787815e+00 -2.938239578030118704e+00 3.636346319589078391e+00 2.428388616144974888e-07
1.183381088825214977e+00 -1.853713545988062150e-01 1.251643146261821049e-01 1.311461169359665835e+00 1.993467208378614464e+00 -2.938239571260004457e+00 3.636346320567712453e+00 2.463104106615046126e-07
1.203438395415472817e+00 -1.723296121388218083e-01 1.252968457143973091e-01 1.299779023310224435e+00 1.987273153221655875e+00 -2.938239558887742575e+00 3.636346323888707932e+00 2.496936943888522995e-07
1.223495702005730656e+00 -1.589637359561525132e-01 1.252087748333689798e-01 1.287166829004816604e+00 1.981215411929653003e+00 -2.938239554599758829e+00 3.636346323516204126e+00 2.533974908803079813e-07
1.243553008595988718e+00 -1.453999175340274785e-01 1.249155598487153573e-01 1.273646095799608524e+00 1.975323412919206101e+00 -2.938239542506315694e+00 3.636346325527881174e+00 2.569916407915377245e-07
1.263610315186246558e+00 -1.317613403382278670e-01 1.244347697252533858e-01 1.259250441642544738e+00 1.969624894770600543e+00 -2.938239535080190201e+00 3.636346326670806484e+00 2.599651903321897384e-07
1.283667621776504397e+00 -1.181674673747042936e-01 1.237859148848686475e-01 1.244024954677825923e+00 1.964145459825439977e+00 -2.938239527600160717e+00 3.636346327676377221e+00 2.637944798827377716e-07
1.303724928366762237e+00 -1.047333693485558437e-01 1.229902421396555506e-01 1.228025344039089362e+00 1.958908158029298852e+00 -2.938239515389138301e+00 3.636346328549702189e+00 2.667388228946805953e-07
1.323782234957020076e+00 -9.156909129805304581e-02 1.220704903503826710e-01 1.211316910759959287e+00 1.953933156891738410e+00 -2.938239510325766801e+00 3.636346330962624052e+00 2.699629943629474486e-07
1.343839541547278138e+00 -7.877906065820194925e-02 1.210506096750693789e-01 1.193973360306746390e+00 1.949237449497668528e+00 -2.938239501883062932e+00 3.636346332609485366e+00 2.738105762933694507e-07
1.363896848137535978e+00 -6.646154422498072589e-02 1.199554357835973945e-01 1.176075485247630059e+00 1.944834660599258136e+00 -2.938239490370650131e+00 3.636346331879293903e+00 2.761373459400055472e-07
1.383954154727793817e+00 -5.470814993319080000e-02 1.188103205811608387e-01 1.157709731044622270e+00 1.940734909182312729e+00 -2.938239486158940927e+00 3.636346335657134610e+00 2.800124474450602932e-07
1.404011461318051657e+00 -4.360338041796223141e-02 1.176407229759787176e-01 1.138966709005369671e+00 1.936944753584189050e+00 -2.938239474608122404e+00 3.636346335600260549e+00 2.829507032380465776e-07
1.424068767908309496e+00 -3.322424183428206168e-02 1.164717546063957082e-01 1.119939639962334699e+00 1.933467213837021248e+00 -2.938239465436793374e+00 3.636346336502791043e+00 2.861940067318741299e-07
1.444126074498567558e+00 -2.363990374770772590e-02 1.153276997289506417e-01 1.100722801604116619e+00 1.930301856878362976e+00 -2.938239460379123980e+00 3.636346340144425149e+00 2.893087133095755913e-07
1.464183381088825397e+00 -1.491142074118062370e-02 1.142315073786057122e-01 1.081409991920071256e+00 1.927444959760271859e+00 -2.938239446850252179e+00 3.636346339452821042e+00 2.925490534340197500e-07
1.484240687679083237e+00 -7.091510585332267552e-03 1.132042834140463416e-01 1.062093021704734408e+00 1.924889724150926185e+00 -2.938239441060054524e+00 3.636346340265542931e+00 2.957383759806450970e-07
1.504297994269341077e+00 -2.243926508095877691e-04 1.122647954792694025e-01 1.042860309518194972e+00 1.922626554598152904e+00 -2.938239431209040298e+00 3.636346343092491384e+00 2.987482053628375201e-07
1.524355300859598916e+00 5.654309809198130102e-03 1.114290195292651775e-01 1.023795547783453941e+00 1.920643375762001392e+00 -2.938239421486021463e+00 3.636346341668147186e+00 3.021763017640647453e-07
1.544412607449856756e+00 1.051760939436990894e-02 1.107097518385882357e-01 1.004976508455637241e+00 1.918925994966663495e+00 -2.938239413409144518e+00 3.636346345163639526e+00 3.049465079320167911e-07
1.564469914040114817e+00 1.434712852536791823e-02 1.101163151635074777e-01 9.864739888967872794e-01 1.917458490224679402e+00 -2.938239403545856110e+00 3.636346344122652674e+00 3.083851609573266853e-07
1.584527220630372657e+00 1.713301513709239096e-02 1.096543771884702784e-01 9.683509039304781796e-01 1.916223620211827905e+00 -2.938239393623260032e+00 3.636346346518392725e+00 3.114175569287093107e-07
1.604584527220630497e+00 1.887379685188968204e-02 1.093259013134264268e-01 9.506615700418891146e-01 1.915203245793261511e+00 -2.938239384008782817e+00 3.636346345115827550e+00 3.141295335436442424e-07
1.624641833810888336e+00 1.957617680867440937e-02 1.091292331118101921e-01 9.334511456964740272e-01 1.914378753819223844e+00 -2.938239374439325591e+00 3.636346347654215272e+00 3.180592759396602297e-07
1.644699140401146176e+00 1.925477380747527348e-02 1.090593196635499251e-01 9.167552781770139658e-01 1.913731472442447012e+00 -2.938239365311134055e+00 3.636346346669632634e+00 3.202999227858846969e-07
1.664756446991404237e+00 1.793180912985292697e-02 1.091080505522405153e-01 9.005999211345068201e-01 1.913243072098908648e+00 -2.938239355220671811e+00 3.636346347276489865e+00 3.243370540966180425e-07
1.684813753581662077e+00 1.563674239098564178e-02 1.092646929446031007e-01 8.850013446105650106e-01 1.912895944658800973e+00 -2.938239345753423937e+00 3.636346347506715926e+00 3.266856626885783972e-07
1.704871060171919916e+00 1.240586335082374987e-02 1.095163999867520555e-01 8.699663200825875631e-01 1.912673543340886351e+00 -2.938239336148417369e+00 3.636346348448389332e+00 3.301741893425102128e-07
1.724928366762177756e+00 8.281839585759323899e-03 1.098487566165055745e-01 8.554924739193501271e-01 1.912560698953879035e+00 -2.938239327201593198e+00 3.636346347594753059e+00 3.333158356498940247e-07
1.744985673352435596e+00 3.313228572153560734e-03 1.102463331861761597e-01 8.415687976815738880e-01 1.912543874809000455e+00 -2.938239316391378697e+00 3.636346348345112833e+00 3.361786175204356205e-07
1.765042979942693435e+00 -2.446042193664936353e-03 1.106932272790618205e-01 8.281763010949828585e-01 1.912611388259812806e+00 -2.938239308563142416e+00 3.636346348510004933e+00 3.394458078870005367e-07
1.785100286532951497e+00 -8.937223933864863260e-03 1.111735606382894814e-01 8.152887880106458596e-01 1.912753572639311450e+00 -2.938239296589203686e+00 3.636346346344764946e+00 3.423610428825457278e-07
1.805157593123209336e+00 -1.609731447926765827e-02 1.116719271625531418e-01 8.028737393690065227e-01 1.912962883088780375e+00 -2.938239289157318801e+00 3.636346350370708080e+00 3.457198242694084092e-07
1.825214899713467176e+00 -2.385964351719042573e-02 1.121737749608824886e-01 7.908932868595488497e-01 1.913233954947898274e+00 -2.938239278458553372e+00 3.636346344655286611e+00 3.486717236073348139e-07
1.845272206303725016e+00 -3.215446956665796857e-02 1.126657187864717746e-01 7.793052418560992844e-01 1.913563599239160862e+00 -2.938239268560753015e+00 3.636346349968411662e+00 3.518496014348296567e-07
1.865329512893982855e+00 -4.090957908925971914e-02 1.131357856781391169e-01 7.680641856527230527e-01 1.913950747251721651e+00 -2.938239261548498682e+00 3.636346344858229607e+00 3.545372204767968288e-07
1.885386819484240917e+00 -5.005088955560661745e-02 1.135735924233253480e-01 7.571225673963576375e-01 1.914396349409575926e+00 -2.938239248707551265e+00 3.636346347686134184e+00 3.581180175878997208e-07
1.905444126074498756e+00 -5.950304467884445087e-02 1.139704606871278642e-01 7.464318167730855658e-01 1.914903218264002449e+00 -2.938239242886812264e+00 3.636346346731397894e+00 3.610190673670552060e-07
1.925501432664756596e+00 -6.919000023188076609e-02 1.143194773339753639e-01 7.359434410601403131e-01 1.915475841048442263e+00 -2.938239231992588074e+00 3.636346344193980951e+00 3.637733301359278144e-07
1.945558739255014435e+00 -7.903559754847699903e-02 1.146155029185411955e-01 7.256100762887228717e-01 1.916120150684658130e+00 -2.938239223650203069e+00 3.636346348702018449e+00 3.670683994423874478e-07
1.965616045845272275e+00 -8.896411526402955849e-02 1.148551373461536157e-01 7.153865078074183037e-01 1.916843268999159910e+00 -2.938239215867053833e+00 3.636346343299986295e+00 3.694285663216363362e-07
1.985673352435530337e+00 -9.890080168939158201e-02 1.150366472288086028e-01 7.052306007691324652e-01 1.917653236682290707e+00 -2.938239206389706482e+00 3.636346346576123878e+00 3.730713743352882507e-07
2.005730659025787954e+00 -1.087723804076438094e-01 1.151598608451235017e-01 6.951041692773700653e-01 1.918558719143176772e+00 -2.938239198966762888e+00 3.636346343643377388e+00 3.760507989837579007e-07
2.025787965616046016e+00 -1.185075259116247920e-01 1.152260369050487482e-01 6.849737452203231713e-01 1.919568718892638026e+00 -2.938239188791806455e+00 3.636346344274633324e+00 3.782952437072860056e-07
2.045845272206304077e+00 -1.280373109301670698e-01 1.152377097989292914e-01 6.748112394136948078e-01 1.920692283588373073e+00 -2.938239182983716002e+00 3.636346344139472553e+00 3.819547854079374158e-07
2.065902578796561695e+00 -1.372956171781029022e-01 1.151985198863807874e-01 6.645945100755948909e-01 1.921938225352915142e+00 -2.938239172804950616e+00 3.636346343255295821e+00 3.840563007159861352e-07
2.085959885386819757e+00 -1.462195131592240460e-01 1.151130290224911257e-01 6.543077931870284747e-01 1.923314860512622904e+00 -2.938239165679881193e+00 3.636346343750942012e+00 3.872902006477507712e-07
2.106017191977077374e+00 -1.547495949112803471e-01 1.149865299254872741e-01 6.439420335265488848e-01 1.924829764903761120e+00 -2.938239158186619182e+00 3.636346342887943450e+00 3.903921531266074094e-07
2.126074498567335436e+00 -1.628302887442470426e-01 1.148248522217524131e-01 6.334950840844791875e-01 1.926489562929682320e+00 -2.938239149285164498e+00 3.636346343609251797e+00 3.923320054663259295e-07
2.146131805157593497e+00 -1.704101167446231690e-01 1.146341692478899388e-01 6.229717824939945414e-01 1.928299742849628462e+00 -2.938239142441819940e+00 3.636346342652497121e+00 3.960901235188448616e-07
2.166189111747851115e+00 -1.774419247513804865e-01 1.144208142595378730e-01 6.123839200097620505e-01 1.930264507685218733e+00 -2.938239134710783684e+00 3.636346344020338961e+00 3.981269027405943808e-07
2.186246418338109176e+00 -1.838830704613053646e-01 1.141911045801713154e-01 6.017500807105463645e-01 1.932386658519127165e+00 -2.938239126636883025e+00 3.636346343186654728e+00 4.011034666643383016e-07
2.206303724928366794e+00 -1.896955763674512407e-01 1.139511865627924198e-01 5.910953811148188519e-01 1.934667516253415709e+00 -2.938239119361808260e+00 3.636346343472523390e+00 4.037614267099439949e-07
2.226361031518624856e+00 -1.948462446796028757e-01 1.137068974008330624e-01 5.804511023412409765e-01 1.937106872512274425e+00 -2.938239112114425566e+00 3.636346343338186404e+00 4.062451302766835678e-07
2.246418338108882473e+00 -1.993067364334785707e-01 1.134636535666822266e-01 5.698542248732991755e-01 1.939702977213914270e+00 -2.938239104606345187e+00 3.636346343754491617e+00 4.093082354870578747e-07
2.266475644699140535e+00 -2.030536174570217733e-01 1.132263669912412507e-01 5.593468805984571635e-01 1.942452552125931042e+00 -2.938239096859704524e+00 3.636346344386588214e+00 4.116605403183443846e-07
2.286532951289398596e+00 -2.060683700904106797e-01 1.129993880393736633e-01 5.489757254591530744e-01 1.945350831811666792e+00 -2.938239090298754519e+00 3.636346343528426228e+00 4.141246689982591367e-07
2.306590257879656214e+00 -2.083373735281701111e-01 1.127864807248127599e-01 5.387912468160992452e-01 1.948391628724998936e+00 -2.938239081540231723e+00 3.636346345928779034e+00 4.171408315402782038e-07
2.326647564469914276e+00 -2.098518563962192829e-01 1.125908260444549586e-01 5.288470169212078353e-01 1.951567411218207759e+00 -2.938239076746461897e+00 3.636346344128040364e+00 4.190805033546730133e-07
2.346704871060171893e+00 -2.106078185539527192e-01 1.124150515189016042e-01 5.191989054202514886e-01 1.954869403264075878e+00 -2.938239067816665884e+00 3.636346345894486909e+00 4.220959656167040180e-07
2.366762177650429955e+00 -2.106059297213045134e-01 1.122612853260348820e-01 5.099042550628113402e-01 1.958287686088730828e+00 -2.938239061593558077e+00 3.636346345461480389e+00 4.242727811376311574e-07
2.386819484240688016e+00 -2.098514028929978625e-01 1.121312301420261948e-01 5.010210509068466767e-01 1.961811313833169867e+00 -2.938239054356323710e+00 3.636346347551161706e+00 4.270044000942555748e-07
2.406876790830945634e+00 -2.083538458146228789e-01 1.120262481723811043e-01 4.926070694314353959e-01 1.965428424805557572e+00 -2.938239047305197804e+00 3.636346345247028378e+00 4.291845595734030331e-07
2.426934097421203695e+00 -2.061270930153453473e-01 1.119474581358009535e-01 4.847190463346414124e-01 1.969126360810840914e+00 -2.938239040197526464e+00 3.636346349299399705e+00 4.320206719208029248e-07
2.446991404011461313e+00 -2.031890194491270674e-01 1.118958308679444263e-01 4.774118525483119768e-01 1.972891776397421859e+00 -2.938239033922189325e+00 3.636346347077054286e+00 4.342976319918889753e-07
2.467048710601719375e+00 -1.995613382319451901e-01 1.118722818279785369e-01 4.707377047105499313e-01 1.976710752025919726e+00 -2.938239025463832643e+00 3.636346348320310451e+00 4.364143204707130193e-07
2.487106017191977436e+00 -1.952693835724561844e-01 1.118777556643647808e-01 4.647454103906242251e-01 1.980568896504396825e+00 -2.938239019767098892e+00 3.636346350571945329e+00 4.394561918078694715e-07
2.507163323782235054e+00 -1.903418824860624303e-01 1.119132920433439926e-01 4.594796644472261549e-01 1.984451449175580251e+00 -2.938239011945291690e+00 3.636346348282140095e+00 4.411541875391548386e-07
2.527220630372493115e+00 -1.848107134377637295e-01 1.119800768856221984e-01 4.549804010171921709e-01 1.988343373873043385e+00 -2.938239004884051653e+00 3.636346351980599856e+00 4.441555108846398266e-07
2.547277936962750733e+00 -1.787106580265291622e-01 1.120794689202138650e-01 4.512822096204448519e-01 1.992229451025854248e+00 -2.938238998795779100e+00 3.636346350544499284e+00 4.463314625338634889e-07
2.567335243553008794e+00 -1.720791432069475879e-01 1.122130023560685280e-01 4.484138248353687350e-01 1.996094364448424807e+00 -2.938238989936728274e+00 3.636346351702964164e+00 4.488400766772658911e-07
2.587392550143266856e+00 -1.649559774347245933e-01 1.123823671894132598e-01 4.463976902192179907e-01 1.999922786392423157e+00 -2.938238985415932980e+00 3.636346353303354206e+00 4.508799168270968467e-07
2.607449856733524474e+00 -1.573830818823039879e-01 1.125893616210671688e-01 4.452496049699009584e-01 2.003699461028836559e+00 -2.938238976257185886e+00 3.636346352545243299e+00 4.537526768934614860e-07
2.627507163323782535e+00 -1.494042178784305563e-01 1.128358257702813533e-01 4.449784556124984358e-01 2.007409287759391425e+00 -2.938238969898508302e+00 3.636346354125600477e+00 4.556830674601833351e-07
2.647564469914040153e+00 -1.410647093740058367e-01 1.131235527891125969e-01 4.455860325189909821e-01 2.011037402604710422e+00 -2.938238963076909460e+00 3.636346354860676922e+00 4.583275505428320312e-07
2.667621776504298214e+00 -1.324111670645565508e-01 1.134541856334209120e-01 4.470669369024683482e-01 2.014569264900816670e+00 -2.938238955822085607e+00 3.636346355555759580e+00 4.608089679019768180e-07
2.687679083094556276e+00 -1.234912082503270142e-01 1.138291023074436414e-01 4.494085732323701565e-01 2.017990740358364565e+00 -2.938238948542552187e+00 3.636346355117810791e+00 4.627354510292379781e-07
2.707736389684813894e+00 -1.143531769832313999e-01 1.142492950898763987e-01 4.525912290728544285e-01 2.021288189216011943e+00 -2.938238941796745607e+00 3.636346356868337182e+00 4.655669148255736139e-07
2.727793696275071955e+00 -1.050458683251870168e-01 1.147152505302952985e-01 4.565882398625111249e-01 2.024448553946946561e+00 -2.938238934808997449e+00 3.636346357113827032e+00 4.675720902210671373e-07
2.747851002865329573e+00 -9.561824872258345431e-02 1.152268349589741780e-01 4.613662345719785063e-01 2.027459447584816665e+00 -2.938238927871309247e+00 3.636346356537392577e+00 4.697422353566453175e-07
2.767908309455587634e+00 -8.611918329256990079e-02 1.157831924167861126e-01 4.668854574560757364e-01 2.030309242946868320e+00 -2.938238920852057401e+00 3.636346359333268108e+00 4.727520022042057248e-07
2.787965616045845696e+00 -7.659716525866321069e-02 1.163826602645772756e-01 4.731001655965800801e-01 2.032987159549306089e+00 -2.938238913838874034e+00 3.636346357688615694e+00 4.743164011372622143e-07
2.808022922636103313e+00 -6.710004689744808459e-02 1.170227069652284430e-01 4.799590895106751742e-01 2.035483348972805917e+00 -2.938238907034874892e+00 3.636346359789758509e+00 4.772352003052687244e-07
2.828080229226361375e+00 -5.767478010202176097e-02 1.176998954640054718e-01 4.874059560031024363e-01 2.037788976661262019e+00 -2.938238899006412552e+00 3.636346360616211637e+00 4.795017380477800470e-07
2.848137535816618993e+00 -4.836715917013227617e-02 1.184098773946009181e-01 4.953800674349594368e-01 2.039896298356398852e+00 -2.938238893013520148e+00 3.636346360360472207e+00 4.814904595519555499e-07
2.868194842406877054e+00 -3.922157149250124486e-02 1.191474126026539071e-01 5.038169203585228795e-01 2.041798729774192633e+00 -2.938238884948109586e+00 3.636346363781223001e+00 4.842584309802619578e-07
2.888252148997135116e+00 -3.028075869130561135e-02 1.199064252805780162e-01 5.126488726468406698e-01 2.043490910635091140e+00 -2.938238878611798999e+00 3.636346360517690002e+00 4.862067092459120716e-07
2.908309455587392733e+00 -2.158558341033180866e-02 1.206800807747518134e-01 5.218058309911290937e-01 2.044968755302285501e+00 -2.938238870275569070e+00 3.636346365272394632e+00 4.888844025495343839e-07
2.928366762177650795e+00 -1.317480896890643217e-02 1.214608945730624862e-01 5.312159672573761870e-01 2.046229498286581183e+00 -2.938238865458056903e+00 3.636346362366069229e+00 4.909462766994352092e-07
2.948424068767908413e+00 -5.084892295060650970e-03 1.222408601405782363e-01 5.408064469993973944e-01 2.047271723699294110e+00 -2.938238854861423111e+00 3.636346365081640553e+00 4.934988564226929437e-07
2.968481375358166474e+00 2.650215503210374881e-03 1.230115942321582251e-01 5.505041579121155992e-01 2.048095384139779096e+00 -2.938238850020414183e+00 3.636346364645645313e+00 4.955441238940274234e-07
2.988538681948424092e+00 9.999245540076652158e-03 1.237644982786309661e-01 5.602364427786054035e-01 2.048701807272850228e+00 -2.938238841112198241e+00 3.636346366122434226e+00 4.982188675687014048e-07
3.008595988538682153e+00 1.693377907740917579e-02 1.244909249055742989e-01 5.699318099222004941e-01 2.049093684062173626e+00 -2.938238834596301530e+00 3.636346365796709890e+00 5.002893172326077402e-07
3.028653295128940215e+00 2.342839323503896620e-02 1.251823485619105170e-01 5.795206310161726826e-01 2.049275049768279455e+00 -2.938238826526856862e+00 3.636346365581294204e+00 5.027638614559489020e-07
3.048710601719197832e+00 2.946078853669337541e-02 1.258305367848507050e-01 5.889358030522963139e-01 2.049251240560525211e+00 -2.938238818349435455e+00 3.636346369111643551e+00 5.053187239082694070e-07
3.068767908309455894e+00 3.501189680318000930e-02 1.264277116633064912e-01 5.981133768119777372e-01 2.049028845026679591e+00 -2.938238811921135785e+00 3.636346365131374547e+00 5.072647814110341025e-07
3.088825214899713512e+00 4.006596665342491287e-02 1.269667058073579435e-01 6.069931382254117880e-01 2.048615634589815659e+00 -2.938238803553545164e+00 3.636346371252425769e+00 5.100173664891581234e-07
3.108882521489971573e+00 4.461062469493152355e-02 1.274411029632863124e-01 6.155191385985239183e-01 2.048020480275361876e+00 -2.938238796738180447e+00 3.636346368081546654e+00 5.120255640153226293e-07
3.128939828080229635e+00 4.863691563254862738e-02 1.278453641056822854e-01 6.236401684451218230e-01 2.047253262666636431e+00 -2.938238787648402628e+00 3.636346369142444246e+00 5.146768612196552794e-07
3.148997134670487252e+00 5.213931348253193071e-02 1.281749354918017281e-01 6.313101619205295778e-01 2.046324757853082321e+00 -2.938238779939561507e+00 3.636346373234872864e+00 5.172854119791057371e-07
3.169054441260745314e+00 5.511571005495165959e-02 1.284263380219501927e-01 6.384885428660762585e-01 2.045246524786258124e+00 -2.938238773088816647e+00 3.636346369339560791e+00 5.191574927951912545e-07
3.189111747851002931e+00 5.756737664177064701e-02 1.285972352454665679e-01 6.451404858343191551e-01 2.044030772872099000e+00 -2.938238762767475976e+00 3.636346374488976796e+00 5.220212133099430317e-07
3.209169054441260993e+00 5.949889818542163783e-02 1.286864811344662074e-01 6.512371133667064216e-01 2.042690227572992345e+00 -2.938238757517060318e+00 3.636346371488404117e+00 5.241749296900050040e-07
3.229226361031519055e+00 6.091808323407633258e-02 1.286941460523395586e-01 6.567556091050216205e-01 2.041237987009428156e+00 -2.938238746613862862e+00 3.636346375578075385e+00 5.268512559845452348e-07
3.249283667621776672e+00 6.183584712831583646e-02 1.286215201474021907e-01 6.616792551441449399e-01 2.039687374979306078e+00 -2.938238739025281543e+00 3.636346372605151256e+00 5.292939391887085563e-07
3.269340974212034734e+00 6.226607058428788172e-02 1.284710974202461775e-01 6.659973929748015387e-01 2.038051792746970570e+00 -2.938238730438028856e+00 3.636346377177465339e+00 5.319747411609264240e-07
3.289398280802292351e+00 6.222543522143758610e-02 1.282465357433326680e-01 6.697053072268170926e-01 2.036344567675949513e+00 -2.938238722218767141e+00 3.636346376287658444e+00 5.338304148206363063e-07
3.309455587392550413e+00 6.173323555892087922e-02 1.279525995196880706e-01 6.728040355217204116e-01 2.034578810585860875e+00 -2.938238713015111969e+00 3.636346377137377406e+00 5.372632715960439445e-07
3.329512893982808475e+00 6.081117249310852985e-02 1.275950798431688682e-01 6.753001118763668487e-01 2.032767269470968863e+00 -2.938238704807369484e+00 3.636346379949042085e+00 5.391129955931678290e-07
3.349570200573066092e+00 5.948312631449242938e-02 1.271806974729641493e-01 6.772052418076524027e-01 2.030922196792459999e+00 -2.938238693790959033e+00 3.636346378380046485e+00 5.420955929880291663e-07
3.369627507163324154e+00 5.777491501065653429e-02 1.267169877770465969e-01 6.785359209524003399e-01 2.029055223732742164e+00 -2.938238688350237382e+00 3.636346380512696097e+00 5.445480995945015374e-07
3.389684813753581771e+00 5.571403856158326645e-02 1.262121684642015240e-01 6.793130027467674248e-01 2.027177241563160592e+00 -2.938238675703039871e+00 3.636346381312030029e+00 5.471557243462418009e-07
3.409742120343839833e+00 5.332941226999306922e-02 1.256749945506211719e-01 6.795612180561969584e-01 2.025298304257223236e+00 -2.938238668666758979e+00 3.636346380020096802e+00 5.499100179488565125e-07
3.429799426934097895e+00 5.065109249482981774e-02 1.251145983052855404e-01 6.793086633228816451e-01 2.023427535247282361e+00 -2.938238658268019332e+00 3.636346383458774589e+00 5.524051074693825599e-07
3.449856733524355512e+00 4.770999744366074408e-02 1.245403209954878548e-01 6.785862586341904201e-01 2.021573059964499208e+00 -2.938238648860316715e+00 3.636346381346989620e+00 5.551987515255500797e-07
3.469914040114613574e+00 4.453762532764880128e-02 1.239615362285231143e-01 6.774271870870537393e-01 2.019741947241914026e+00 -2.938238641637530790e+00 3.636346384177067570e+00 5.576623293981868103e-07
3.489971346704871191e+00 4.116577532637515774e-02 1.233874687622654731e-01 6.758663290854068917e-01 2.017940174202303538e+00 -2.938238628781224993e+00 3.636346382881811667e+00 5.606830390232182066e-07
3.510028653295129253e+00 3.762627091108933924e-02 1.228270141460605230e-01 6.739396906088928052e-01 2.016172607349528523e+00 -2.938238621491524150e+00 3.636346385135511561e+00 5.631987352498309163e-07
3.530085959885386870e+00 3.395069118713017753e-02 1.222885610440116871e-01 6.716838488234714299e-01 2.014443000671926054e+00 -2.938238608509232019e+00 3.636346384572988200e+00 5.663651151844790873e-07
3.550143266475644932e+00 3.017011285073387117e-02 1.217798212955408937e-01 6.691354076355079394e-01 2.012754016347896968e+00 -2.938238602610015793e+00 3.636346385153061078e+00 5.686664394499277773e-07
3.570200573065902994e+00 2.631486175803625024e-02 1.213076760469601612e-01 6.663304869444144352e-01 2.011107258731432257e+00 -2.938238587639205868e+00 3.636346385795458769e+00 5.720603576706170277e-07
3.590257879656160611e+00 2.241428329026434393e-02 1.208780343994838025e-01 6.633042406531921564e-01 2.009503328024432545e+00 -2.938238580644796816e+00 3.636346386189977853e+00 5.743783438740458438e-07
3.610315186246418673e+00 1.849652586562507833e-02 1.204957200460759770e-01 6.600904177731846678e-01 2.007941889779138567e+00 -2.938238570290616192e+00 3.636346386995408686e+00 5.773195919797610871e-07
3.630372492836676290e+00 1.458834414238701846e-02 1.201643802386827276e-01 6.567209708944607982e-01 2.006421757394695415e+00 -2.938238557930932249e+00 3.636346386291976263e+00 5.805759915065238403e-07
3.650429799426934352e+00 1.071492470243534494e-02 1.198864257543069273e-01 6.532257126006013603e-01 2.004940987398075691e+00 -2.938238552537710824e+00 3.636346386808393838e+00 5.825477065943232898e-07
3.670487106017192414e+00 6.899727489534801181e-03 1.196630049514504635e-01 6.496320329463917131e-01 2.003496987675304375e+00 -2.938238537474058720e+00 3.636346387370623656e+00 5.861483318549168901e-07
3.690544412607450031e+00 3.164355247532894128e-03 1.194940069342115690e-01 6.459646675158466911e-01 2.002086628905993759e+00 -2.938238531325743086e+00 3.636346388882548908e+00 5.885982285471054569e-07
3.710601719197708093e+00 -4.715586095740807878e-04 1.193781030740119764e-01 6.422455337459704872e-01 2.000706368555853043e+00 -2.938238519144368954e+00 3.636346386300122635e+00 5.913707090105210080e-07
3.730659025787965710e+00 -3.990439306158106818e-03 1.193128164039560235e-01 6.384936185092071614e-01 1.999352372767924102e+00 -2.938238508026562723e+00 3.636346390215071001e+00 5.945995272431811164e-07
3.750716332378223772e+00 -7.376834100423097437e-03 1.192946214404255745e-01 6.347249331779341031e-01 1.998020642789064549e+00 -2.938238501542175918e+00 3.636346386133979980e+00 5.969843716603547371e-07
3.770773638968481833e+00 -1.061745929710631448e-02 1.193190713395346353e-01 6.309525218234594002e-01 1.996707140401493330e+00 -2.938238488386770708e+00 3.636346388850214328e+00 5.999550346154195357e-07
3.790830945558739451e+00 -1.370122073339742792e-02 1.193809408437045277e-01 6.271865251529623597e-01 1.995407906748370319e+00 -2.938238478941340937e+00 3.636346389418246616e+00 6.032619723175381697e-07
3.810888252148997513e+00 -1.661921663810028357e-02 1.194743900532296149e-01 6.234343011058453010e-01 1.994119182116279365e+00 -2.938238471999696788e+00 3.636346385830654615e+00 6.052022926652447435e-07
3.830945558739255130e+00 -1.936472170083841648e-02 1.195931333520892093e-01 6.197005860120478049e-01 1.992837509960885045e+00 -2.938238456683296196e+00 3.636346392221906587e+00 6.089298796638445742e-07
3.851002865329513192e+00 -2.193315038114654336e-02 1.197306145566620350e-01 6.159877061737036863e-01 1.991559841689717336e+00 -2.938238453386321059e+00 3.636346385352401178e+00 6.111698711461597120e-07
3.871060171919771253e+00 -2.432200768070585245e-02 1.198801805032074369e-01 6.122958227278239018e-01 1.990283623209969877e+00 -2.938238438456613810e+00 3.636346391189129168e+00 6.143103960015298542e-07
3.891117478510028871e+00 -2.653082095323223977e-02 1.200352469011157358e-01 6.086232086154176324e-01 1.989006873907943618e+00 -2.938238431897137293e+00 3.636346387907128275e+00 6.170323285661742270e-07
3.911174785100286933e+00 -2.856106160512426884e-02 1.201894563105876113e-01 6.049665548747387156e-01 1.987728255243333964e+00 -2.938238423360888252e+00 3.636346388455587775e+00 6.195224043124373307e-07
3.931232091690544550e+00 -3.041605250656613177e-02 1.203368189244975600e-01 6.013212905430193045e-01 1.986447120657062859e+00 -2.938238410558691172e+00 3.636346389391144296e+00 6.229108149450168174e-07
3.951289398280802612e+00 -3.210086696260813083e-02 1.204718400123052230e-01 5.976819210811175065e-01 1.985163559227430818e+00 -2.938238405850448043e+00 3.636346387930254664e+00 6.250172008396986761e-07
3.971346704871060673e+00 -3.362221821502357072e-02 1.205896263174564553e-01 5.940423695180940822e-01 1.983878421103962841e+00 -2.938238393136791249e+00 3.636346389736122564e+00 6.281961461481441262e-07
3.991404011461318291e+00 -3.498834120356054955e-02 1.206859731478602676e-01 5.903963175388032836e-01 1.982593329773739255e+00 -2.938238386583610140e+00 3.636346388767696780e+00 6.307733006282184853e-07
4.011461318051575908e+00 -3.620887061654008005e-02 1.207574328250011902e-01 5.867375442153768272e-01 1.981310685891746415e+00 -2.938238377159436254e+00 3.636346389677033830e+00 6.330492217125306274e-07
4.031518624641834414e+00 -3.729471158295572658e-02 1.208013599275271077e-01 5.830602454013606994e-01 1.980033648804492286e+00 -2.938238368256081312e+00 3.636346388764132076e+00 6.364485296404861029e-07
4.051575931232092032e+00 -3.825791007696061063e-02 1.208159389638914227e-01 5.793593431477351841e-01 1.978766115530895542e+00 -2.938238361127744280e+00 3.636346389557997938e+00 6.382974556359430964e-07
4.071633237822349649e+00 -3.911151900936117587e-02 1.208001922269843903e-01 5.756307655780971144e-01 1.977512678297980608e+00 -2.938238351225087364e+00 3.636346390045009702e+00 6.416227986033985670e-07
4.091690544412608155e+00 -3.986946415344611028e-02 1.207539690624680473e-01 5.718717031528279815e-01 1.976278574006694377e+00 -2.938238345311275257e+00 3.636346388734049029e+00 6.438185624089100014e-07
4.111747851002865772e+00 -4.054640973579898278e-02 1.206779187911850570e-01 5.680808303532429715e-01 1.975069623758824555e+00 -2.938238335096389431e+00 3.636346390815776708e+00 6.466542900927941348e-07
4.131805157593123390e+00 -4.115762356949732859e-02 1.205734506389363053e-01 5.642584944062362107e-01 1.973892153744366329e+00 -2.938238329828015694e+00 3.636346388833074705e+00 6.489893239101306244e-07
4.151862464183381007e+00 -4.171884436381496225e-02 1.204426752302488607e-01 5.604068626432493483e-01 1.972752914288063320e+00 -2.938238320661524572e+00 3.636346391463161520e+00 6.514422549508547145e-07
4.171919770773639513e+00 -4.224614919447965133e-02 1.202883409465712594e-01 5.565300322263122546e-01 1.971658983055885939e+00 -2.938238313698700477e+00 3.636346389810542590e+00 6.541587535322373930e-07
4.191977077363897131e+00 -4.275582360678874955e-02 1.201137548656228266e-01 5.526340955027677637e-01 1.970617659232432484e+00 -2.938238306773292674e+00 3.636346390816336704e+00 6.564734110201217840e-07
4.212034383954154748e+00 -4.326423388173985390e-02 1.199226979584317870e-01 5.487271635821339144e-01 1.969636355801261285e+00 -2.938238299490526284e+00 3.636346391209352991e+00 6.590149805050628590e-07
4.232091690544413254e+00 -4.378770098245741982e-02 1.197193362704110087e-01 5.448193459639885106e-01 1.968722474853731530e+00 -2.938238292657033846e+00 3.636346391193846728e+00 6.613942333986996502e-07
4.252148997134670871e+00 -4.434237856965848878e-02 1.195081235732593089e-01 5.409226881245109420e-01 1.967883289881693587e+00 -2.938238286431252622e+00 3.636346391555834945e+00 6.634509571413113063e-07
4.272206303724928489e+00 -4.494413214017094205e-02 1.192937061361860202e-01 5.370510677291507884e-01 1.967125813571669823e+00 -2.938238278354442734e+00 3.636346393679903866e+00 6.665804715190172069e-07
4.292263610315186995e+00 -4.560842290643803837e-02 1.190808261802539653e-01 5.332200511923922415e-01 1.966456674119400283e+00 -2.938238273529331757e+00 3.636346391405986811e+00 6.679908683174771734e-07
4.312320916905444612e+00 -4.635019439363951416e-02 1.188742251264067878e-01 5.294467135830744908e-01 1.965881984064611565e+00 -2.938238266572552160e+00 3.636346394851780239e+00 6.711924422915774679e-07
4.332378223495702230e+00 -4.718376165171874609e-02 1.186785548893509040e-01 5.257494260658091001e-01 1.965407220195072524e+00 -2.938238258861683772e+00 3.636346392567373353e+00 6.731186501731824056e-07
4.352435530085959847e+00 -4.812270707141685921e-02 1.184982903259481635e-01 5.221476103889922671e-01 1.965037102908241851e+00 -2.938238254698163132e+00 3.636346395059933734e+00 6.753415251959016583e-07
4.372492836676218353e+00 -4.917977700805260116e-02 1.183376507558124568e-01 5.186614731313961002e-01 1.964775488726207886e+00 -2.938238247599576081e+00 3.636346395191141667e+00 6.779871771794170117e-07
4.392550143266475970e+00 -5.036678593435311296e-02 1.182005299478861293e-01 5.153117126849908747e-01 1.964625271361213565e+00 -2.938238241192916878e+00 3.636346395829079814e+00 6.797030376697934573e-07
4.412607449856733588e+00 -5.169452487530514645e-02 1.180904332142881652e-01 5.121192154170974842e-01 1.964588296856321525e+00 -2.938238236383667878e+00 3.636346396720995244e+00 6.824031170392335076e-07
4.432664756446992094e+00 -5.317267419813340862e-02 1.180104265768965877e-01 5.091047386430648247e-01 1.964665293561355774e+00 -2.938238228982910094e+00 3.636346397010743470e+00 6.845924546617824204e-07
4.452722063037249711e+00 -5.480972566804216684e-02 1.179630948222879228e-01 5.062885883356534888e-01 1.964855822841246935e+00 -2.938238224795066689e+00 3.636346398661383983e+00 6.863926566505393495e-07
4.472779369627507329e+00 -5.661290795114021918e-02 1.179505094662853248e-01 5.036902975512291825e-01 1.965158241625548197e+00 -2.938238217057124402e+00 3.636346398185459350e+00 6.893229885350214465e-07
4.492836676217764946e+00 -5.858812308612888070e-02 1.179742091305243518e-01 5.013283109704339546e-01 1.965569696374696917e+00 -2.938238211999532723e+00 3.636346400831059977e+00 6.911295100478286068e-07
4.512893982808023452e+00 -6.073988858310045563e-02 1.180351866756347567e-01 4.992196781062691047e-01 1.966086124916205158e+00 -2.938238206484209858e+00 3.636346399604372337e+00 6.933284644208124420e-07
4.532951289398281070e+00 -6.307129019799276315e-02 1.181338889117878183e-01 4.973797656488541663e-01 1.966702292731199009e+00 -2.938238200244127629e+00 3.636346400580724225e+00 6.960232656767960472e-07
4.553008595988538687e+00 -6.558394384715719727e-02 1.182702225954563036e-01 4.958219884091350504e-01 1.967411838971728111e+00 -2.938238194899689404e+00 3.636346404170138769e+00 6.975055899470195126e-07
4.573065902578797193e+00 -6.827796736139353506e-02 1.184435698439749718e-01 4.945575660364200932e-01 1.968207351223575818e+00 -2.938238189375511844e+00 3.636346399221929815e+00 7.002980701050117345e-07
4.593123209169054810e+00 -7.115196462524253640e-02 1.186528110127322705e-01 4.935953108527912914e-01 1.969080455268689356e+00 -2.938238181434356555e+00 3.636346407499407629e+00 7.026496014255542137e-07
4.613180515759312428e+00 -7.420301893752045963e-02 1.188963526243723007e-01 4.929414457569316066e-01 1.970021921350162186e+00 -2.938238180392480636e+00 3.636346401272589013e+00 7.038879934854447570e-07
4.633237822349570934e+00 -7.742670005101824626e-02 1.191721623828937426e-01 4.925994605025172390e-01 1.971021793250217202e+00 -2.938238168022173635e+00 3.636346406732816838e+00 7.076802779102664386e-07
4.653295128939828551e+00 -8.081708281830603247e-02 1.194778093498286287e-01 4.925700045834682794e-01 1.972069517180458087e+00 -2.938238168642279824e+00 3.636346405611668331e+00 7.084122809714419048e-07
4.673352435530086169e+00 -8.436677657136272546e-02 1.198105049744994655e-01 4.928508220604744250e-01 1.973154098972901282e+00 -2.938238158269077083e+00 3.636346407208359999e+00 7.115982396478599894e-07
4.693409742120343786e+00 -8.806696935649582780e-02 1.201671527886708501e-01 4.934367222505908201e-01 1.974264250519500941e+00 -2.938238154329857466e+00 3.636346407557276450e+00 7.137826205501130694e-07
4.713467048710602292e+00 -9.190748183117090908e-02 1.205443945938150657e-01 4.943196011601497797e-01 1.975388556937858420e+00 -2.938238148022270124e+00 3.636346409790394141e+00 7.154870966136480110e-07
4.733524355300859909e+00 -9.587683395713095247e-02 1.209386614537407978e-01 4.954884904839603199e-01 1.976515634682055156e+00 -2.938238140162445777e+00 3.636346407270485415e+00 7.188586821970379189e-07
4.753581661891117527e+00 -9.996232300005447602e-02 1.213462254254785294e-01 4.969296599894141853e-01 1.977634294682998783e+00 -2.938238136473649842e+00 3.636346412297943420e+00 7.201257912038647983e-07
4.773638968481376033e+00 -1.041501120030447897e-01 1.217632469020390323e-01 4.986267483646729115e-01 1.978733698563578169e+00 -2.938238129221447448e+00 3.636346409217972031e+00 7.229194357963022178e-07
4.793696275071633650e+00 -1.084253270866821911e-01 1.221858260203668445e-01 5.005609328687656845e-01 1.979803510807229827e+00 -2.938238122448856515e+00 3.636346411888784935e+00 7.253821531488200120e-07
4.813753581661891268e+00 -1.127721662697085542e-01 1.226100462371286781e-01 5.027111352904386488e-01 1.980834038190668611e+00 -2.938238117744831346e+00 3.636346411919947119e+00 7.272311291455511244e-07
4.833810888252149773e+00 -1.171740122511117088e-01 1.230320178267221426e-01 5.050542507472250975e-01 1.981816362810605803e+00 -2.938238110510714485e+00 3.636346412004361817e+00 7.299983978742376410e-07
4.853868194842407391e+00 -1.216135559203949668e-01 1.234479156728539584e-01 5.075654086555581035e-01 1.982742456090937022e+00 -2.938238103783888722e+00 3.636346413664582666e+00 7.323018779278532235e-07
4.873925501432665008e+00 -1.260729220019442265e-01 1.238540124370998835e-01 5.102182524305816091e-01 1.983605283929675389e+00 -2.938238099150281002e+00 3.636346413311678738e+00 7.345183560435400421e-07
4.893982808022922626e+00 -1.305338003479115938e-01 1.242467050636587578e-01 5.129852351650361353e-01 1.984398888586682563e+00 -2.938238090085563581e+00 3.636346413760712881e+00 7.372868554268540811e-07
4.914040114613181132e+00 -1.349775802521250290e-01 1.246225381200850163e-01 5.158379319604078361e-01 1.985118461643064380e+00 -2.938238086154478346e+00 3.636346413203626060e+00 7.393350832081911223e-07
4.934097421203438749e+00 -1.393854839776039467e-01 1.249782171524026486e-01 5.187473553962743678e-01 1.985760388010126887e+00 -2.938238078504957773e+00 3.636346416999245434e+00 7.418016688473089220e-07
4.954154727793696367e+00 -1.437387027803287698e-01 1.253106200865362896e-01 5.216842777278464238e-01 1.986322283924814691e+00 -2.938238072060662009e+00 3.636346412723349353e+00 7.442927266977957923e-07
4.974212034383954872e+00 -1.480185292030578859e-01 1.256168015445327524e-01 5.246195488595920553e-01 1.986803005039876169e+00 -2.938238065911017216e+00 3.636346417339636705e+00 7.468014609587487505e-07
4.994269340974212490e+00 -1.522064870855874552e-01 1.258939919040936162e-01 5.275244101697782462e-01 1.987202642133113706e+00 -2.938238059190039664e+00 3.636346416128971804e+00 7.489145020205547630e-07
5.014326647564470107e+00 -1.562844580119188975e-01 1.261395961827739831e-01 5.303707952166116790e-01 1.987522501079995507e+00 -2.938238050822741698e+00 3.636346415781622543e+00 7.521908919570984900e-07
5.034383954154728613e+00 -1.602348013692528605e-01 1.263511859006793137e-01 5.331316176599337764e-01 1.987765055508659895e+00 -2.938238045979475910e+00 3.636346417952116106e+00 7.538795425943649293e-07
5.054441260744986231e+00 -1.640404677255977439e-01 1.265264954496839733e-01 5.357810413150179141e-01 1.987933897213404855e+00 -2.938238038227628746e+00 3.636346416635961809e+00 7.567381847171374955e-07
5.074498567335243848e+00 -1.676851062104625922e-01 1.266634142665907792e-01 5.382947234479954490e-01 1.988033658097114076e+00 -2.938238030846620052e+00 3.636346416973697426e+00 7.594059133037735893e-07
5.094555873925501466e+00 -1.711531613404473351e-01 1.267599838341599838e-01 5.406500429151507303e-01 1.988069926676295784e+00 -2.938238025784207341e+00 3.636346418345226539e+00 7.615078445309423886e-07
5.114613180515759971e+00 -1.744299623298088686e-01 1.268143976192293854e-01 5.428262901950495767e-01 1.988049148702460078e+00 -2.938238017433982385e+00 3.636346416989265418e+00 7.644304073735106303e-07
5.134670487106017589e+00 -1.775018025607494054e-01 1.268250029399534962e-01 5.448048381383144845e-01 1.987978515576015903e+00 -2.938238011482170453e+00 3.636346417090957406e+00 7.666239368748358532e-07
5.154727793696275207e+00 -1.803560080308853619e-01 1.267903116315516610e-01 5.465692793933387694e-01 1.987865847028341904e+00 -2.938238004405562709e+00 3.636346419689399312e+00 7.691099353571529364e-07
5.174785100286533712e+00 -1.829809972041189781e-01 1.267090128993933196e-01 5.481055286046560004e-01 1.987719458802987393e+00 -2.938237996563653809e+00 3.636346415889277761e+00 7.717600125355096485e-07
5.194842406876791330e+00 -1.853663288130097397e-01 1.265799941824195529e-01 5.494019067202091655e-01 1.987548035693595283e+00 -2.938237990259444210e+00 3.636346420550962133e+00 7.743181166664160979e-07
5.214899713467048947e+00 -1.875027406344085268e-01 1.264023664710968997e-01 5.504491778646629641e-01 1.987360483629563523e+00 -2.938237983677091325e+00 3.636346417601546754e+00 7.764140809815886099e-07
5.234957020057306565e+00 -1.893821774888492793e-01 1.261754955801621947e-01 5.512405730919531788e-01 1.987165800361609280e+00 -2.938237974937724317e+00 3.636346420211813424e+00 7.797326597137138973e-07
5.255014326647565071e+00 -1.909978100051880900e-01 1.258990374222051511e-01 5.517717751966447759e-01 1.986972923307904093e+00 -2.938237971436201246e+00 3.636346418735609376e+00 7.812114263015002956e-07
5.275071633237822688e+00 -1.923440429901473459e-01 1.255729755421675919e-01 5.520408805046480571e-01 1.986790600142759766e+00 -2.938237960278210714e+00 3.636346419672870756e+00 7.846577512626534101e-07
5.295128939828080306e+00 -1.934165167367356275e-01 1.251976630231458054e-01 5.520483382170819908e-01 1.986627246800922730e+00 -2.938237956837439491e+00 3.636346421149981190e+00 7.868138212745567099e-07
5.315186246418338811e+00 -1.942120976112685915e-01 1.247738607699223068e-01 5.517968635695307267e-01 1.986490822809735990e+00 -2.938237947527796212e+00 3.636346419418226006e+00 7.890096523777169296e-07
5.335243553008596429e+00 -1.947288635255825517e-01 1.243027782123217739e-01 5.512913323547459221e-01 1.986388709151313270e+00 -2.938237939693571388e+00 3.636346422490228214e+00 7.923407097491351994e-07
5.355300859598854046e+00 -1.949660803609671589e-01 1.237861075962728707e-01 5.505386608409252869e-01 1.986327598080062762e+00 -2.938237936382320115e+00 3.636346419977651845e+00 7.938643217611569293e-07
5.375358166189112552e+00 -1.949241728620230707e-01 1.232260545743259911e-01 5.495476652810467044e-01 1.986313396325731784e+00 -2.938237923232084103e+00 3.636346423794150073e+00 7.973491188064302704e-07
5.395415472779370170e+00 -1.946046907543083904e-01 1.226253620791970256e-01 5.483289138401460372e-01 1.986351140470965060e+00 -2.938237921224557958e+00 3.636346421211201996e+00 7.994504485560090090e-07
5.415472779369627787e+00 -1.940102677696907973e-01 1.219873235632369657e-01 5.468945680043301172e-01 1.986444929427815032e+00 -2.938237910878322534e+00 3.636346423735764333e+00 8.017489262693609351e-07
5.435530085959885405e+00 -1.931445785074121513e-01 1.213157885748629150e-01 5.452582131596703796e-01 1.986597873587588658e+00 -2.938237905236439573e+00 3.636346422997800865e+00 8.045687535464729809e-07
5.455587392550143910e+00 -1.920122905717998874e-01 1.206151537487681474e-01 5.434346910099425720e-01 1.986812060602813679e+00 -2.938237898462138897e+00 3.636346423411226603e+00 8.068808492834503037e-07
5.475644699140401528e+00 -1.906190131340561034e-01 1.198903434626697601e-01 5.414399230383939443e-01 1.987088540461975805e+00 -2.938237889872245212e+00 3.636346424527891141e+00 8.093885467907524684e-07
5.495702005730659145e+00 -1.889712439159946800e-01 1.191467747479540568e-01 5.392907371609707567e-01 1.987427329056977943e+00 -2.938237883227930336e+00 3.636346424235971320e+00 8.120657035148955743e-07
5.515759312320917651e+00 -1.870763138562771266e-01 1.183903086669444299e-01 5.370046962907495391e-01 1.987827426636204597e+00 -2.938237875111846087e+00 3.636346426469157400e+00 8.142153934215529569e-07
5.535816618911175269e+00 -1.849423285719387078e-01 1.176271881065579367e-01 5.345999270967471961e-01 1.988286859163466813e+00 -2.938237868621618620e+00 3.636346425747785549e+00 8.169654101913837744e-07
5.555873925501432886e+00 -1.825781112915739746e-01 1.168639598595667406e-01 5.320949566613710768e-01 1.988802728100214967e+00 -2.938237860631548237e+00 3.636346427256357483e+00 8.193041098936586308e-07
5.575931232091691392e+00 -1.799931420032435947e-01 1.161073857475936055e-01 5.295085544902904395e-01 1.989371281958739024e+00 -2.938237854129014615e+00 3.636346428095721173e+00 8.217279176224102400e-07
5.595988538681949009e+00 -1.771974971909652252e-01 1.153643404041082565e-01 5.268595794215817918e-01 1.989987994862789211e+00 -2.938237846377263374e+00 3.636346428219557669e+00 8.241066067783832652e-07
5.616045845272206627e+00 -1.742017898665302322e-01 1.146417011594086793e-01 5.241668382321915676e-01 1.990647659046065332e+00 -2.938237840145372815e+00 3.636346430090369175e+00 8.266557494547230238e-07
5.636103151862464244e+00 -1.710171070104247737e-01 1.139462295564049182e-01 5.214489507484014741e-01 1.991344484874659981e+00 -2.938237831763890195e+00 3.636346429893676735e+00 8.289630189711437305e-07
5.656160458452722750e+00 -1.676549497738607786e-01 1.132844510753293898e-01 5.187242239501281826e-01 1.992072205848205213e+00 -2.938237825038911843e+00 3.636346429693858795e+00 8.313033227817828951e-07
5.676217765042980368e+00 -1.641271710682624119e-01 1.126625325141907413e-01 5.160105379865729258e-01 1.992824190411255136e+00 -2.938237817400729757e+00 3.636346433760441865e+00 8.339293853020077406e-07
5.696275071633237985e+00 -1.604459153203100230e-01 1.120861652258014346e-01 5.133252406867844231e-01 1.993593550747043031e+00 -2.938237811882283168e+00 3.636346430671161034e+00 8.357963791173224279e-07
5.716332378223496491e+00 -1.566235577340455987e-01 1.115604546999343361e-01 5.106850503622467619e-01 1.994373256561552621e+00 -2.938237802293873546e+00 3.636346435308277503e+00 8.385681890151684733e-07
5.736389684813754108e+00 -1.526726440773510107e-01 1.110898217363087970e-01 5.081059737578448310e-01 1.995156240408627824e+00 -2.938237798994940420e+00 3.636346432889378644e+00 8.406735683793033611e-07
5.756446991404011726e+00 -1.486058309899888630e-01 1.106779201755157954e-01 5.056032283570929264e-01 1.995935501639395593e+00 -2.938237788621837598e+00 3.636346434736609456e+00 8.427837289342188466e-07
5.776504297994270232e+00 -1.444358281984080838e-01 1.103275699134158155e-01 5.031911759728285860e-01 1.996704203773757680e+00 -2.938237783531936653e+00 3.636346435909567187e+00 8.455747757996133735e-07
5.796561604584527849e+00 -1.401753397668237255e-01 1.100407137365910504e-01 5.008832708223610597e-01 1.997455760906345246e+00 -2.938237776870667339e+00 3.636346435130159094e+00 8.472363889783841282e-07
5.816618911174785467e+00 -1.358370088340443982e-01 1.098183919556991878e-01 4.986920056881489205e-01 1.998183917430083056e+00 -2.938237767302582792e+00 3.636346438659153968e+00 8.500929072909345565e-07
5.836676217765043084e+00 -1.314333620216286413e-01 1.096607428834273229e-01 4.966288797010499079e-01 1.998882817293248237e+00 -2.938237765845870708e+00 3.636346436270903482e+00 8.519002339468564649e-07
5.856733524355301590e+00 -1.269767563376347774e-01 1.095670208158046471e-01 4.947043638857286929e-01 1.999547057084451795e+00 -2.938237753992590129e+00 3.636346440659806944e+00 8.542044307184356526e-07
5.876790830945559208e+00 -1.224793283218713058e-01 1.095356367419322574e-01 4.929278798963589447e-01 2.000171734781662547e+00 -2.938237751413225407e+00 3.636346438579972862e+00 8.564927244046178417e-07
5.896848137535816825e+00 -1.179529449387167056e-01 1.095642146010969570e-01 4.913077852919390254e-01 2.000752478692290559e+00 -2.938237742407283193e+00 3.636346440112907086e+00 8.586613148353870807e-07
5.916905444126075331e+00 -1.134091567727092825e-01 1.096496625406364056e-01 4.898513644129989242e-01 2.001285467938719531e+00 -2.938237736941990974e+00 3.636346441170721810e+00 8.607935018843930443e-07
5.936962750716332948e+00 -1.088591554594678934e-01 1.097882553601770422e-01 4.885648259412146421e-01 2.001767441158570193e+00 -2.938237731304024436e+00 3.636346440442979500e+00 8.631398811225051876e-07
5.957020057306590566e+00 -1.043137323578535447e-01 1.099757240386246560e-01 4.874533075717982777e-01 2.002195690522695415e+00 -2.938237723123230616e+00 3.636346442361856113e+00 8.651370979480219137e-07
5.977077363896848183e+00 -9.978324183260649238e-02 1.102073511084278729e-01 4.865208843899361257e-01 2.002568047879719426e+00 -2.938237719052047225e+00 3.636346441932177598e+00 8.674131912396955451e-07
5.997134670487106689e+00 -9.527756853839718099e-02 1.104780649487114713e-01 4.857705821293880066e-01 2.002882860609378923e+00 -2.938237711066947977e+00 3.636346443888310631e+00 8.696437956395535495e-07
6.017191977077364307e+00 -9.080609636723378786e-02 1.107825359325926434e-01 4.852043970654670302e-01 2.003138956337205290e+00 -2.938237706287607054e+00 3.636346443002827833e+00 8.713851923329600742e-07
6.037249283667621924e+00 -8.637768465668568818e-02 1.111152668261247839e-01 4.848233162449944733e-01 2.003335605335436753e+00 -2.938237699595802610e+00 3.636346445809683470e+00 8.739558354864100509e-07
6.057306590257880430e+00 -8.200064493783564001e-02 1.114706786100238406e-01 4.846273441356790945e-01 2.003472472642236379e+00 -2.938237692178434557e+00 3.636346445055336218e+00 8.759042560640358314e-07
6.077363896848138047e+00 -7.768272487271027371e-02 1.118431920180783107e-01 4.846155322353928319e-01 2.003549569236287464e+00 -2.938237686041573316e+00 3.636346446652496400e+00 8.784535828011303309e-07
6.097421203438395665e+00 -7.343109422544924492e-02 1.122272987285100332e-01 4.847860081712989100e-01 2.003567200484822397e+00 -2.938237680404515828e+00 3.636346447217270406e+00 8.801472584445464581e-07
6.117478510028654171e+00 -6.925233582759818263e-02 1.126176286739385968e-01 4.851360124344346603e-01 2.003525912283583565e+00 -2.938237675156868622e+00 3.636346446998302007e+00 8.823199179333977423e-07
6.137535816618911788e+00 -6.515244123248432884e-02 1.130090073722486710e-01 4.856619331322025723e-01 2.003426440323086144e+00 -2.938237667408731824e+00 3.636346449073983411e+00 8.846200606654664542e-07
6.157593123209169406e+00 -6.113680770815337756e-02 1.133965075179670101e-01 4.863593429244135735e-01 2.003269659825237081e+00 -2.938237663520800957e+00 3.636346448373791951e+00 8.863343238482243864e-07
6.177650429799427023e+00 -5.721024291000052775e-02 1.137754926654801907e-01 4.872230417154089221e-01 2.003056538865469527e+00 -2.938237655794211367e+00 3.636346449836500128e+00 8.887663581198844979e-07
6.197707736389685529e+00 -5.337696928337926777e-02 1.141416553386854355e-01 4.882470933970345928e-01 2.002788095833942350e+00 -2.938237649822358133e+00 3.636346450769592398e+00 8.908634398104116422e-07
6.217765042979943146e+00 -4.964063381388212487e-02 1.144910490873164294e-01 4.894248712113715150e-01 2.002465363471072290e+00 -2.938237645952482158e+00 3.636346449847349227e+00 8.928397694094333884e-07
6.237822349570200764e+00 -4.600432144894209957e-02 1.148201148643623742e-01 4.907490989942696613e-01 2.002089354541964017e+00 -2.938237636112150053e+00 3.636346455095288643e+00 8.950980589284804172e-07
6.257879656160459270e+00 -4.247056910878466152e-02 1.151257056149727342e-01 4.922118939812630822e-01 2.001661038793229874e+00 -2.938237632052207449e+00 3.636346449881781684e+00 8.975988159536213831e-07
6.277936962750716887e+00 -3.904138522928498473e-02 1.154051046076320086e-01 4.938048125011885170e-01 2.001181322697246134e+00 -2.938237625484684923e+00 3.636346456200003630e+00 8.991544463374376329e-07
6.297994269340974505e+00 -3.571827007744566435e-02 1.156560435220622546e-01 4.955188918074868165e-01 2.000651034576748089e+00 -2.938237618637398629e+00 3.636346454774145531e+00 9.017389665884401226e-07
6.318051575931233010e+00 -3.250223895627871173e-02 1.158767189589948732e-01 4.973446958938561036e-01 2.000070923394085654e+00 -2.938237613786506941e+00 3.636346454882316337e+00 9.038588241746233239e-07
6.338108882521490628e+00 -2.939384786747386777e-02 1.160658053863881656e-01 4.992723573732225084e-01 1.999441652599934116e+00 -2.938237606454549677e+00 3.636346458121691327e+00 9.057427072256338893e-07
6.358166189111748245e+00 -2.639322148058785567e-02 1.162224705483236586e-01 5.012916232999617971e-01 1.998763812441697540e+00 -2.938237600623555767e+00 3.636346455731071181e+00 9.082587554049731671e-07
6.378223495702005863e+00 -2.350008192925236508e-02 1.163463867805570595e-01 5.033918944788051686e-01 1.998037928853002576e+00 -2.938237592034044443e+00 3.636346458345792065e+00 9.106820845227246139e-07
6.398280802292264369e+00 -2.071378112810921476e-02 1.164377419371349504e-01 5.055622718593223430e-01 1.997264482524823359e+00 -2.938237589446401898e+00 3.636346458889722300e+00 9.123446882131686934e-07
6.418338108882521986e+00 -1.803333402678669248e-02 1.164972480447391268e-01 5.077915947868764102e-01 1.996443933218498445e+00 -2.938237579356322016e+00 3.636346458332572862e+00 9.150137067157872923e-07
6.438395415472779604e+00 -1.545745216925264835e-02 1.165261454193666779e-01 5.100684826811821004e-01 1.995576743336238801e+00 -2.938237574020897913e+00 3.636346461585073797e+00 9.172564164413796226e-07
6.458452722063038109e+00 -1.298458173068858627e-02 1.165262008461486753e-01 5.123813782209093448e-01 1.994663413466757795e+00 -2.938237568532879873e+00 3.636346460429669580e+00 9.192324952925830249e-07
6.478510028653295727e+00 -1.061293945033139202e-02 1.164997000709957209e-01 5.147185803795490955e-01 1.993704509030397753e+00 -2.938237558143772965e+00 3.636346462216511366e+00 9.219701546163567252e-07
6.498567335243553345e+00 -8.340551532506953331e-03 1.164494292632810429e-01 5.170682925348636383e-01 1.992700700574195238e+00 -2.938237555122959588e+00 3.636346463079483282e+00 9.241573408909956751e-07
6.518624641833810962e+00 -6.165293452594253383e-03 1.163786465764817674e-01 5.194186528949255033e-01 1.991652792022108320e+00 -2.938237546960400071e+00 3.636346463556542563e+00 9.260681768610837227e-07
6.538681948424069468e+00 -4.084929433413672303e-03 1.162910406109669836e-01 5.217577788683784856e-01 1.990561758625947864e+00 -2.938237535618541063e+00 3.636346465191359734e+00 9.295042631351451233e-07
6.558739255014327085e+00 -2.097151501292239713e-03 1.161906757943722557e-01 5.240738030898950406e-01 1.989428776124932741e+00 -2.938237535750013674e+00 3.636346463625526937e+00 9.307470128204775182e-07
6.578796561604584703e+00 -1.996228380873633912e-04 1.160819225521702996e-01 5.263549129695630491e-01 1.988255249070389308e+00 -2.938237519421146526e+00 3.636346468685526023e+00 9.342479479361688269e-07
6.598853868194843209e+00 1.609986844568200631e-03 1.159693746175169682e-01 5.285893894523835401e-01 1.987042837450052613e+00 -2.938237520189443952e+00 3.636346463074721314e+00 9.359058817757047873e-07
6.618911174785100826e+00 3.333957924112562754e-03 1.158577524877397180e-01 5.307656471451159819e-01 1.985793476699938553e+00 -2.938237508789286689e+00 3.636346471066129293e+00 9.384651795706069151e-07
6.638968481375358444e+00 4.974484942918759936e-03 1.157517956983651619e-01 5.328722733816667612e-01 1.984509391434834846e+00 -2.938237501088092785e+00 3.636346464491984953e+00 9.413143435941803058e-07
6.659025787965616949e+00 6.533639881734842197e-03 1.156561476491045903e-01 5.348980696211586006e-01 1.983193112001027547e+00 -2.938237496567357887e+00 3.636346470782423790e+00 9.430261791790717688e-07
6.679083094555874567e+00 8.013334987747052982e-03 1.155752330210044893e-01 5.368320934232343467e-01 1.981847472741234073e+00 -2.938237484223737095e+00 3.636346468594955805e+00 9.463347595935801845e-07
6.699140401146132184e+00 9.415292108068039345e-03 1.155131365310021335e-01 5.386636988650478353e-01 1.980475619721082214e+00 -2.938237480321867157e+00 3.636346468256066000e+00 9.483480233256499894e-07
6.719197707736389802e+00 1.074101035607515076e-02 1.154734831251529453e-01 5.403825826343441330e-01 1.979081002172446313e+00 -2.938237470357143000e+00 3.636346471358764099e+00 9.509234177970393703e-07
6.739255014326648308e+00 1.199173875250156632e-02 1.154593263792079161e-01 5.419788254368171909e-01 1.977667364646302106e+00 -2.938237462371893649e+00 3.636346469358326505e+00 9.538240363861356688e-07
6.759312320916905925e+00 1.316845136498836014e-02 1.154730495406592339e-01 5.434429389067348959e-01 1.976238735210967601e+00 -2.938237455832331424e+00 3.636346470898478955e+00 9.558006835857623111e-07
6.779369627507163543e+00 1.427182584869685945e-02 1.155162823302787051e-01 5.447659102556238198e-01 1.974799406376904543e+00 -2.938237446156237276e+00 3.636346472206757774e+00 9.588709634514031891e-07
6.799426934097422048e+00 1.530222547314562080e-02 1.155898367301572000e-01 5.459392499205740767e-01 1.973353915018493554e+00 -2.938237439933390593e+00 3.636346470214284476e+00 9.609323215280695798e-07
6.819484240687679666e+00 1.625968510368559425e-02 1.156936672033624242e-01 5.469550377480267844e-01 1.971907019079103041e+00 -2.938237428287224784e+00 3.636346473301637960e+00 9.639444161295888073e-07
6.839541547277937283e+00 1.714390204419264166e-02 1.158268516201653858e-01 5.478059708160804009e-01 1.970463667263932628e+00 -2.938237424782638829e+00 3.636346472160270960e+00 9.660961053877972078e-07
6.859598853868195789e+00 1.795422828589852624e-02 1.159875993210132822e-01 5.484854127812788249e-01 1.969028971191252086e+00 -2.938237412041002639e+00 3.636346471359236165e+00 9.692083263569503748e-07
6.879656160458453407e+00 1.868967171567808769e-02 1.161732822223239814e-01 5.489874373180190226e-01 1.967608168845079719e+00 -2.938237405125931900e+00 3.636346473982581262e+00 9.716849009255512238e-07
6.899713467048711024e+00 1.934889685909175344e-02 1.163804870088672033e-01 5.493068804043539366e-01 1.966206587274215378e+00 -2.938237399822380524e+00 3.636346471475914388e+00 9.738203560557307861e-07
6.919770773638968642e+00 1.993023212978415823e-02 1.166050910277218883e-01 5.494393810540973977e-01 1.964829602444001733e+00 -2.938237384677297115e+00 3.636346474092027492e+00 9.771867963976772059e-07
6.939828080229227147e+00 2.043168305504027005e-02 1.168423525471403990e-01 5.493814275865678276e-01 1.963482591442573311e+00 -2.938237384129360308e+00 3.636346471906581002e+00 9.789049464351422183e-07
6.959885386819484765e+00 2.085094431159414258e-02 1.170870169400289318e-01 5.491304005315260639e-01 1.962170884856290876e+00 -2.938237369018737333e+00 3.636346474071141532e+00 9.823030539056339276e-07
6.979942693409742382e+00 2.118542219827153003e-02 1.173334349248038172e-01 5.486846081549200393e-01 1.960899713029927049e+00 -2.938237353061206036e+00 3.636346471645490741e+00 9.850455098672779982e-07
7.000000000000000000e+00 2.143225553347615636e-02 1.175756868599878435e-01 5.480433223023027933e-01 1.959674146990147747e+00 -2.938237333086660907e+00 3.636346472381314587e+00 9.908606622181937144e-07


==> Figure4/melt-cdw-twa_L13_alpha0.0_thop1.0_omega2.0_gamma4.0_tfin7.0.txt <==
# gamma=4 , omega_0=2, t_0=1, 	 samplesize=1536, 	 length of 1D open Holstein-chain = 13 
#  # time 	 	order-parameter O_CDW 	 std-deviation 	 total phonon number 	 std-deviation 	 total energy in system 	 std-deviation 	 anticommutator error
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 2.419715334006242458e+01 5.465896934978307087e+00 -4.801371430485470881e+01 3.620116433050481586e+00 0.000000000000000000e+00
2.005730659025788121e-02 9.984069973073980142e-01 4.165415429758858433e-06 2.419543318600119619e+01 5.463648742960355520e+00 -4.801371375573118172e+01 3.620116493846216699e+00 1.972948523300452960e-08
4.011461318051576241e-02 9.938178328732967248e-01 6.452159129133229075e-05 2.419331880831583348e+01 5.460809964790525939e+00 -4.801371262005835661e+01 3.620116526738037965e+00 4.954489793923844741e-08
6.017191977077364362e-02 9.867705360335602416e-01 3.093772467786625032e-04 2.419063689367159853e+01 5.457379008129342068e+00 -4.801371124669683610e+01 3.620116606726945907e+00 8.964876808874003183e-08
8.022922636103152483e-02 9.780635959379702093e-01 9.068975114619557288e-04 2.418710975571805832e+01 5.453350017042539299e+00 -4.801370982485046568e+01 3.620116667238371555e+00 1.312506560013081742e-07
1.002865329512894060e-01 9.686301034330135895e-01 2.012308327011499021e-03 2.418237755846320880e+01 5.448717297384419567e+00 -4.801370844608278077e+01 3.620116710711477115e+00 1.716698550576558434e-07
1.203438395415472872e-01 9.593986195598803723e-01 3.719368416277492751e-03 2.417602775597301701e+01 5.443481637177228549e+00 -4.801370707165457929e+01 3.620116800051410788e+00 2.119956838205660821e-07
1.404011461318051546e-01 9.511666684673618644e-01 6.030174774684246564e-03 2.416762958085773505e+01 5.437657895515327411e+00 -4.801370560576918223e+01 3.620116862360106769e+00 2.547644841634271187e-07
1.604584527220630497e-01 9.445080665977462209e-01 8.850648867859882071e-03 2.415677100664646559e+01 5.431282486196446158e+00 -4.801370420714388132e+01 3.620116943328343773e+00 2.956627278266355809e-07
1.805157593123209447e-01 9.397264815459105414e-01 1.201065509904037341e-02 2.414309481867520546e+01 5.424418629897528099e+00 -4.801370275533874121e+01 3.620116989942132157e+00 3.380685206413029253e-07
2.005730659025788121e-01 9.368571833068092269e-01 1.530069360607920308e-02 2.412632955242424515e+01 5.417157020629000286e+00 -4.801370128713651297e+01 3.620117083809437641e+00 3.807026171499179278e-07
2.206303724928366794e-01 9.357094317055744126e-01 1.851354273244373849e-02 2.410631090207898808e+01 5.409610344244751623e+00 -4.801369981269728981e+01 3.620117147480632180e+00 4.237322542296130763e-07
2.406876790830945745e-01 9.359354597515383567e-01 2.147969147315654387e-02 2.408299018145863002e+01 5.401901771172952671e+00 -4.801369834906140710e+01 3.620117214463188127e+00 4.660809448404422220e-07
2.607449856733524696e-01 9.371094734158942341e-01 2.408900729241673228e-02 2.405642855022754745e+01 5.394149526193368516e+00 -4.801369684232728474e+01 3.620117274180137734e+00 5.096959879839361488e-07
2.808022922636103091e-01 9.388013981045701950e-01 2.629614773360082480e-02 2.402677838846938840e+01 5.386451041123022421e+00 -4.801369538607740139e+01 3.620117329882875712e+00 5.518037083176717216e-07
3.008595988538682042e-01 9.406342130778336807e-01 2.811212547347651317e-02 2.399425553738537431e+01 5.378870451067862213e+00 -4.801369388268904004e+01 3.620117404966135766e+00 5.950068619887655154e-07
3.209169054441260993e-01 9.423192012621997016e-01 2.958772042533461613e-02 2.395910748750551278e+01 5.371432243454574262e+00 -4.801369239474961148e+01 3.620117476799168177e+00 6.376693676237094270e-07
3.409742120343839944e-01 9.436687815251812994e-01 3.079533638508795412e-02 2.392158275629685704e+01 5.364122138592705369e+00 -4.801369088907859606e+01 3.620117515449321477e+00 6.808556584104378571e-07
3.610315186246418895e-01 9.445907610954760170e-01 3.181423158838640047e-02 2.388190574347886042e+01 5.356894436831919570e+00 -4.801368942408648621e+01 3.620117568378528272e+00 7.227458987046518234e-07
3.810888252148997291e-01 9.450701981389852957e-01 3.272082078352046147e-02 2.384025977635831950e+01 5.349683712959746096e+00 -4.801368790652959007e+01 3.620117600414211267e+00 7.658907982426278438e-07
4.011461318051576241e-01 9.451456117152101655e-01 3.358287141072874293e-02 2.379677925492839208e+01 5.342418139075227224e+00 -4.801368643917714252e+01 3.620117667025001484e+00 8.074783016816685639e-07
4.212034383954155192e-01 9.448853135040238271e-01 3.445548952261386078e-02 2.375155021623104190e+01 5.335031872577435941e+00 -4.801368490842222769e+01 3.620117711846311703e+00 8.508800001120935409e-07
4.412607449856733588e-01 9.443678217761554139e-01 3.537792429902329727e-02 2.370461743054072201e+01 5.327474553967434190e+00 -4.801368344343509165e+01 3.620117769161732557e+00 8.920435662527657002e-07
4.613180515759312539e-01 9.436682025232487891e-01 3.637183094103474401e-02 2.365599555004727961e+01 5.319716786512944218e+00 -4.801368194500778230e+01 3.620117804032936704e+00 9.341617745809706058e-07
4.813753581661891490e-01 9.428504023426785841e-01 3.744215660056176426e-02 2.360568170873731475e+01 5.311751272667732948e+00 -4.801368040115566060e+01 3.620117869477217809e+00 9.774008122651085388e-07
5.014326647564469885e-01 9.419644230923907013e-01 3.858075516140650058e-02 2.355366735987077931e+01 5.303590013845104423e+00 -4.801367894313677454e+01 3.620117932984621589e+00 1.018165384827421225e-06
5.214899713467049391e-01 9.410467020508167524e-01 3.977131429910324423e-02 2.349994784268881887e+01 5.295258607175091115e+00 -4.801367743097430463e+01 3.620117986186236703e+00 1.060153152758436397e-06
5.415472779369627787e-01 9.401221568539402940e-01 4.099349748290517792e-02 2.344452893063841969e+01 5.286789120186308644e+00 -4.801367591898505083e+01 3.620118070204312311e+00 1.102051249307964109e-06
5.616045845272206183e-01 9.392067338219886041e-01 4.222514351253672804e-02 2.338743038987759348e+01 5.278213188806129885e+00 -4.801367446010664253e+01 3.620118076330750334e+00 1.142097011261629313e-06
5.816618911174785689e-01 9.383097806160263232e-01 4.344319651245540786e-02 2.332868702126930671e+01 5.269556770178681404e+00 -4.801367291968130502e+01 3.620118160209732316e+00 1.184525847993387008e-06
6.017191977077364085e-01 9.374359182414430114e-01 4.462531974341345936e-02 2.326834784904558973e+01 5.260837408065174969e+00 -4.801367142974909541e+01 3.620118205767023145e+00 1.225482324006777109e-06
6.217765042979943590e-01 9.365862752171120187e-01 4.575358335031608215e-02 2.320647410634419217e+01 5.252064122165994497e+00 -4.801366993886070844e+01 3.620118262640759976e+00 1.266018029133582496e-06
6.418338108882521986e-01 9.357590938092295030e-01 4.681945996133366622e-02 2.314313646638010979e+01 5.243239290309452016e+00 -4.801366841518018447e+01 3.620118339183377110e+00 1.307373713057231908e-06
6.618911174785100382e-01 9.349498252705251700e-01 4.782731417885253966e-02 2.307841188833624457e+01 5.234361444174220779e+00 -4.801366692137243319e+01 3.620118378753757415e+00 1.347875958369409146e-06
6.819484240687679888e-01 9.341510037832868596e-01 4.879361216789277617e-02 2.301238040483877967e+01 5.225427800140496792e+00 -4.801366542868070297e+01 3.620118417002365696e+00 1.388089266222569893e-06
7.020057306590258284e-01 9.333523442181468344e-01 4.974139358477496636e-02 2.294512226155171319e+01 5.216435649275434017e+00 -4.801366393899283480e+01 3.620118496056784707e+00 1.427974839455735938e-06
7.220630372492837790e-01 9.325415275635948742e-01 5.069248544111361332e-02 2.287671589918673476e+01 5.207382336244452681e+00 -4.801366244831495322e+01 3.620118536373761131e+00 1.467833798543182690e-06
7.421203438395416185e-01 9.317059517941691515e-01 5.166115392924221228e-02 2.280723721471916932e+01 5.198264143181442698e+00 -4.801366096095499358e+01 3.620118580295084154e+00 1.507436384765111325e-06
7.621776504297994581e-01 9.308353220418662533e-01 5.265167555856252457e-02 2.273676028653392578e+01 5.189074827700155268e+00 -4.801365948269455686e+01 3.620118630311643493e+00 1.546591959923095334e-06
7.822349570200574087e-01 9.299244764622551784e-01 5.365995231599507420e-02 2.266535931128469272e+01 5.179804608510572450e+00 -4.801365799195564676e+01 3.620118677127849516e+00 1.585912128158759684e-06
8.022922636103152483e-01 9.289755076006948054e-01 5.467769857511334958e-02 2.259311104011818117e+01 5.170440126963574023e+00 -4.801365652050176891e+01 3.620118730326324918e+00 1.624436486169226030e-06
8.223495702005730879e-01 9.279982349950773868e-01 5.569743574010973391e-02 2.252009677875140525e+01 5.160965494060438807e+00 -4.801365504113701377e+01 3.620118772022565601e+00 1.663203573396287496e-06
8.424068767908310384e-01 9.270085029084478290e-01 5.671676929219455349e-02 2.244640313360369888e+01 5.151364183215186188e+00 -4.801365358029261188e+01 3.620118814760469483e+00 1.701281362251257993e-06
8.624641833810888780e-01 9.260244857947595998e-01 5.774064600769459460e-02 2.237212118129905036e+01 5.141621367294876954e+00 -4.801365214361118916e+01 3.620118873054498643e+00 1.738502564534599703e-06
8.825214899713467176e-01 9.250619457997639739e-01 5.878064999388340345e-02 2.229734434501881424e+01 5.131726308534774184e+00 -4.801365063929908672e+01 3.620118880762249969e+00 1.777004011150622716e-06
9.025787965616046682e-01 9.241298741979070419e-01 5.985134458437409155e-02 2.222216574610097695e+01 5.121674466703844963e+00 -4.801364922738512320e+01 3.620118950390506019e+00 1.813532543020551429e-06
9.226361031518625078e-01 9.232279275222385895e-01 6.096495695226295669e-02 2.214667594723129440e+01 5.111469035973690289e+00 -4.801364775943699215e+01 3.620118994535278301e+00 1.850975592006766224e-06
9.426934097421204584e-01 9.223465628487628187e-01 6.212653033990335472e-02 2.207096175007250238e+01 5.101121608075430025e+00 -4.801364632647987918e+01 3.620119020607095450e+00 1.887467520239608525e-06
9.627507163323782979e-01 9.214698645729815230e-01 6.333138103487542803e-02 2.199510628927909295e+01 5.090651673147447376e+00 -4.801364487890196386e+01 3.620119047392068801e+00 1.924027856164314607e-06
9.828080229226361375e-01 9.205801796708272811e-01 6.456557340801381828e-02 2.191919015880189647e+01 5.080084716140523149e+00 -4.801364345082861007e+01 3.620119075837394451e+00 1.960178509567496151e-06
1.002865329512893977e+00 9.196630666211389471e-01 6.580898139671746694e-02 2.184329299934379875e+01 5.069448913120170097e+00 -4.801364203410373932e+01 3.620119129401562663e+00 1.995420317161609541e-06
1.022922636103152039e+00 9.187110095159735090e-01 6.704002905055692074e-02 2.176749488273484090e+01 5.058770759102597658e+00 -4.801364058826110437e+01 3.620119152830380216e+00 2.031590499333651048e-06
1.042979942693409878e+00 9.177248154543294900e-01 6.824107699099377089e-02 2.169187700939450991e+01 5.048070370877240087e+00 -4.801363919060516139e+01 3.620119183313289302e+00 2.066300558553210485e-06
1.063037249283667718e+00 9.167124339583977433e-01 6.940306272366314477e-02 2.161652160875020456e+01 5.037357493442684131e+00 -4.801363781620319315e+01 3.620119189574270813e+00 2.100319132325355074e-06
1.083094555873925557e+00 9.156858117739150593e-01 7.052754842818495518e-02 2.154151132263804413e+01 5.026629254022946469e+00 -4.801363638021974367e+01 3.620119230189000170e+00 2.135653556564130532e-06
1.103151862464183397e+00 9.146569881176395134e-01 7.162479874060087570e-02 2.146692858604581389e+01 5.015870313762381016e+00 -4.801363502062235256e+01 3.620119250257761045e+00 2.168861106627383165e-06
1.123209169054441237e+00 9.136347677826598401e-01 7.270841629251094396e-02 2.139285543911756093e+01 5.005055415774474881e+00 -4.801363358938976944e+01 3.620119305424906564e+00 2.203831722548869787e-06
1.143266475644699298e+00 9.126229980930200547e-01 7.378937005949080807e-02 2.131937383326045321e+01 4.994153566820527246e+00 -4.801363225674095503e+01 3.620119291659547489e+00 2.236049196976522696e-06
1.163323782234957138e+00 9.116207930838872153e-01 7.487289219687860709e-02 2.124656617696676619e+01 4.983132683997616219e+00 -4.801363086732195740e+01 3.620119298620928738e+00 2.269585081365327672e-06
1.183381088825214977e+00 9.106243767294889269e-01 7.595978977619821659e-02 2.117451567428324566e+01 4.971963538251924497e+00 -4.801362952155787411e+01 3.620119355198188504e+00 2.301780596082148273e-06
1.203438395415472817e+00 9.096296603382123536e-01 7.705057212211538498e-02 2.110330616441078888e+01 4.960622280734217959e+00 -4.801362812736051211e+01 3.620119376422292312e+00 2.335134356457211019e-06
1.223495702005730656e+00 9.086345328258920162e-01 7.814894519196805001e-02 2.103302141182135188e+01 4.949091436428178170e+00 -4.801362680729008048e+01 3.620119370037290896e+00 2.366311898304547593e-06
1.243553008595988718e+00 9.076400173175763753e-01 7.926203781422470895e-02 2.096374407640801962e+01 4.937359745841932046e+00 -4.801362544131347931e+01 3.620119385698114645e+00 2.398624757525924999e-06
1.263610315186246558e+00 9.066499474395054436e-01 8.039733002814511420e-02 2.089555468881052747e+01 4.925421468103152733e+00 -4.801362412512471423e+01 3.620119405665199519e+00 2.429326867790391351e-06
1.283667621776504397e+00 9.056693469145963293e-01 8.155854727162893669e-02 2.082853099634253624e+01 4.913275691291994818e+00 -4.801362278456877419e+01 3.620119417006022466e+00 2.460752443904073181e-06
1.303724928366762237e+00 9.047021710437188613e-01 8.274308757153821248e-02 2.076274791902098826e+01 4.900925942965677962e+00 -4.801362145039137630e+01 3.620119397564761421e+00 2.491725695448544113e-06
1.323782234957020076e+00 9.037492503209464401e-01 8.394205618713200534e-02 2.069827821407644919e+01 4.888380086774818167e+00 -4.801362011648897266e+01 3.620119408199280908e+00 2.522628333181331932e-06
1.343839541547278138e+00 9.028071963845809567e-01 8.514213495090650063e-02 2.063519368707236978e+01 4.875650284264758660e+00 -4.801361881432713119e+01 3.620119430222060508e+00 2.552366891637312860e-06
1.363896848137535978e+00 9.018686842698269146e-01 8.632789523896508554e-02 2.057356655942415813e+01 4.862752782460113998e+00 -4.801361746494350058e+01 3.620119460489064966e+00 2.583006279496929343e-06
1.383954154727793817e+00 9.009240795456956441e-01 8.748385107584387421e-02 2.051347040755024409e+01 4.849707349327894157e+00 -4.801361618010934507e+01 3.620119445050209883e+00 2.612158039156646560e-06
1.404011461318051657e+00 8.999639416096129052e-01 8.859642040507330341e-02 2.045498014569985301e+01 4.836536300424226553e+00 -4.801361486442906568e+01 3.620119436639986699e+00 2.641766626279969920e-06
1.424068767908309496e+00 8.989816973400472921e-01 8.965600234209179786e-02 2.039817075557504111e+01 4.823263147240330007e+00 -4.801361359810385210e+01 3.620119440466361471e+00 2.670107910100540866e-06
1.444126074498567558e+00 8.979757244664053895e-01 9.065873531671660157e-02 2.034311488549568026e+01 4.809911002600565588e+00 -4.801361230721048656e+01 3.620119435083738679e+00 2.698678143016319052e-06
1.464183381088825397e+00 8.969502962510164101e-01 9.160714251864594815e-02 2.028987977959805278e+01 4.796500999204311277e+00 -4.801361102696147043e+01 3.620119414624409782e+00 2.726836891818351117e-06
1.484240687679083237e+00 8.959151556215740886e-01 9.250931812207306704e-02 2.023852424545673045e+01 4.783051096112385103e+00 -4.801360976435034900e+01 3.620119442156641831e+00 2.754738829421811181e-06
1.504297994269341077e+00 8.948838700165647753e-01 9.337707811362937205e-02 2.018909638296237929e+01 4.769575666378456980e+00 -4.801360847015608613e+01 3.620119390361771661e+00 2.782722706003221314e-06
1.524355300859598916e+00 8.938714147215574002e-01 9.422377085030672617e-02 2.014163270278998752e+01 4.756086122970539343e+00 -4.801360720482966116e+01 3.620119402362472094e+00 2.810165911027034658e-06
1.544412607449856756e+00 8.928915741630809588e-01 9.506204970579672231e-02 2.009615903352339572e+01 4.742592604355474251e+00 -4.801360594602774512e+01 3.620119388641819480e+00 2.837111452239914828e-06
1.564469914040114817e+00 8.919547350084563453e-01 9.590157773301238864e-02 2.005269323521237723e+01 4.729106407423019576e+00 -4.801360468860679021e+01 3.620119384412718411e+00 2.864043161178619125e-06
1.584527220630372657e+00 8.910664630955339449e-01 9.674686579607501280e-02 2.001124926787527514e+01 4.715642649140456832e+00 -4.801360341966007184e+01 3.620119360642514827e+00 2.890753873534894730e-06
1.604584527220630497e+00 8.902270166069383706e-01 9.759612750012583438e-02 1.997184171554275167e+01 4.702222528106360322e+00 -4.801360214334702192e+01 3.620119354845183768e+00 2.917835776626553247e-06
1.624641833810888336e+00 8.894317105035942639e-01 9.844218259964954143e-02 1.993448965643713677e+01 4.688874674874091042e+00 -4.801360091353744508e+01 3.620119347949328770e+00 2.943426128780217265e-06
1.644699140401146176e+00 8.886718893427091315e-01 9.927558355596682871e-02 1.989921893119752028e+01 4.675635327296655319e+00 -4.801359964339441433e+01 3.620119335952162842e+00 2.969809624487962236e-06
1.664756446991404237e+00 8.879362223058974157e-01 1.000887561599462516e-01 1.986606231965290803e+01 4.662547362429532605e+00 -4.801359837712340806e+01 3.620119285405426712e+00 2.995931899604666083e-06
1.684813753581662077e+00 8.872120647717638420e-01 1.008791645336629822e-01 1.983505775623268619e+01 4.649658495169219030e+00 -4.801359714921185429e+01 3.620119274671888210e+00 3.021111699015787795e-06
1.704871060171919916e+00 8.864867359959076598e-01 1.016500305816957633e-01 1.980624516346971120e+01 4.637019066405428269e+00 -4.801359588672607970e+01 3.620119246961741588e+00 3.046929062559899121e-06
1.724928366762177756e+00 8.857486570006820603e-01 1.024086363749120571e-01 1.977966270631141299e+01 4.624679855816029139e+00 -4.801359464690445833e+01 3.620119189819585692e+00 3.071958728312262275e-06
1.744985673352435596e+00 8.849883432429970220e-01 1.031635492392793257e-01 1.975534324475862746e+01 4.612690264410513663e+00 -4.801359342230396265e+01 3.620119186505827980e+00 3.096709281475032203e-06
1.765042979942693435e+00 8.841992643865761448e-01 1.039223418343501182e-01 1.973331157728108565e+01 4.601097095164137230e+00 -4.801359215494439781e+01 3.620119168266856313e+00 3.121901433303283250e-06
1.785100286532951497e+00 8.833785435733620961e-01 1.046904871267821668e-01 1.971358284733546284e+01 4.589944029772419221e+00 -4.801359091654423139e+01 3.620119088592042900e+00 3.146749726615402943e-06
1.805157593123209336e+00 8.825274113591144998e-01 1.054709831292212213e-01 1.969616225222929629e+01 4.579271750162764221e+00 -4.801358968032209162e+01 3.620119083156911444e+00 3.171178113647262697e-06
1.825214899713467176e+00 8.816513033365851459e-01 1.062638698628211725e-01 1.968104595944727819e+01 4.569118494491945626e+00 -4.801358843179365010e+01 3.620119044551528553e+00 3.195618323042968739e-06
1.845272206303725016e+00 8.807594845619132196e-01 1.070653954183889006e-01 1.966822293380939257e+01 4.559520724086249643e+00 -4.801358719895941363e+01 3.620118994997864714e+00 3.219838244954069001e-06
1.865329512893982855e+00 8.798641406469887016e-01 1.078675429579493278e-01 1.965767721799749168e+01 4.550513522823222523e+00 -4.801358594224705456e+01 3.620118951756060799e+00 3.244119045397454902e-06
1.885386819484240917e+00 8.789789756639464491e-01 1.086589929430493567e-01 1.964939019363577799e+01 4.542130478389132975e+00 -4.801358468890342124e+01 3.620118908564987414e+00 3.268440775741268300e-06
1.905444126074498756e+00 8.781174644126760187e-01 1.094278868005596067e-01 1.964334241802954040e+01 4.534402957201872475e+00 -4.801358342668908818e+01 3.620118886134922054e+00 3.292837098005420321e-06
1.925501432664756596e+00 8.772910109126218492e-01 1.101654751903065194e-01 1.963951482421853711e+01 4.527358934737875096e+00 -4.801358222269678322e+01 3.620118847386530891e+00 3.315928439669434513e-06
1.945558739255014435e+00 8.765073096379126794e-01 1.108688381378068050e-01 1.963788923694008304e+01 4.521021692823430804e+00 -4.801358097259841173e+01 3.620118762042199290e+00 3.339776112915642977e-06
1.965616045845272275e+00 8.757692027789542033e-01 1.115411298527128336e-01 1.963844827943952254e+01 4.515408745251556333e+00 -4.801357970006773002e+01 3.620118742505839204e+00 3.363920899661336850e-06
1.985673352435530337e+00 8.750742328078708887e-01 1.121891297742934057e-01 1.964117480607799138e+01 4.510531296623797815e+00 -4.801357847357522246e+01 3.620118685500163913e+00 3.387255743067857319e-06
2.005730659025787954e+00 8.744149719520347697e-01 1.128194489077718743e-01 1.964605098473584022e+01 4.506394404949954691e+00 -4.801357718236465644e+01 3.620118650544559724e+00 3.411513344662401775e-06
2.025787965616046016e+00 8.737800705137470647e-01 1.134354704933829006e-01 1.965305715010744692e+01 4.502997830708398652e+00 -4.801357591222275545e+01 3.620118573475489487e+00 3.435568705922513389e-06
2.045845272206304077e+00 8.731558215751207275e-01 1.140365830721230683e-01 1.966217056834241816e+01 4.500337361488601751e+00 -4.801357466090205861e+01 3.620118537273299353e+00 3.459147574636700733e-06
2.065902578796561695e+00 8.725279757203477926e-01 1.146198391113421866e-01 1.967336425550864476e+01 4.498406224719287749e+00 -4.801357341515647903e+01 3.620118497616994446e+00 3.482356830198445630e-06
2.085959885386819757e+00 8.718835072002799613e-01 1.151828225105650250e-01 1.968660597668566226e+01 4.497196135154932328e+00 -4.801357215781790444e+01 3.620118435401132206e+00 3.505909809550099698e-06
2.106017191977077374e+00 8.712120773255030981e-01 1.157260289221278965e-01 1.970185753114729721e+01 4.496697607350784054e+00 -4.801357087129923684e+01 3.620118397565150303e+00 3.529912069680353721e-06
2.126074498567335436e+00 8.705070275788653333e-01 1.162535890832002705e-01 1.971907438437040128e+01 4.496899419257714747e+00 -4.801356958668017683e+01 3.620118372492805214e+00 3.553745618990889689e-06
2.146131805157593497e+00 8.697658404076163974e-01 1.167722208890909219e-01 1.973820567883369037e+01 4.497787448103739649e+00 -4.801356830274557552e+01 3.620118303677057003e+00 3.577604975395897484e-06
2.166189111747851115e+00 8.689901042323444624e-01 1.172892004189254600e-01 1.975919464442022289e+01 4.499343370907568307e+00 -4.801356702164675738e+01 3.620118252468222941e+00 3.601554496687314360e-06
2.186246418338109176e+00 8.681850725243993594e-01 1.178104876953357527e-01 1.978197937858437427e+01 4.501543766565758276e+00 -4.801356575951883343e+01 3.620118245832467441e+00 3.624886133254445525e-06
2.206303724928366794e+00 8.673589231365267382e-01 1.183398947588680111e-01 1.980649388578410708e+01 4.504359993192676548e+00 -4.801356442599892205e+01 3.620118150291689041e+00 3.649735146918100055e-06
2.226361031518624856e+00 8.665218038242564758e-01 1.188795301956951378e-01 1.983266917066336532e+01 4.507758862302075009e+00 -4.801356309999043503e+01 3.620118100395507188e+00 3.674268439977131795e-06
2.246418338108882473e+00 8.656847095346972276e-01 1.194310324744172203e-01 1.986043413678164171e+01 4.511703833849004752e+00 -4.801356181743048523e+01 3.620118061373748475e+00 3.698143831147392706e-06
2.266475644699140535e+00 8.648582376882532063e-01 1.199966819475237062e-01 1.988971607776074535e+01 4.516156248778970372e+00 -4.801356051404044223e+01 3.620118011091336907e+00 3.722403900786638538e-06
2.286532951289398596e+00 8.640512921531955381e-01 1.205795785762781430e-01 1.992044070414685564e+01 4.521076151500774465e+00 -4.801355920462440707e+01 3.620117953429045077e+00 3.746762604221684766e-06
2.306590257879656214e+00 8.632698600615423823e-01 1.211826666654761686e-01 1.995253183688335596e+01 4.526422459798052245e+00 -4.801355790448659633e+01 3.620117888187558197e+00 3.770917360704500224e-06
2.326647564469914276e+00 8.625160566765105452e-01 1.218071434827752292e-01 1.998591102851563051e+01 4.532152566382701586e+00 -4.801355656616419765e+01 3.620117863415850401e+00 3.795821124792803899e-06
2.346704871060171893e+00 8.617876602758224314e-01 1.224512088178228292e-01 2.002049740745707140e+01 4.538221765846850886e+00 -4.801355524282941190e+01 3.620117780703257182e+00 3.820760875050947728e-06
2.366762177650429955e+00 8.610783157013826017e-01 1.231099855517551744e-01 2.005620793116491285e+01 4.544583043439013537e+00 -4.801355390698282832e+01 3.620117709314021770e+00 3.845682515479106055e-06
2.386819484240688016e+00 8.603784874562899754e-01 1.237768384098429097e-01 2.009295802741367964e+01 4.551187653156176793e+00 -4.801355259483349869e+01 3.620117667409005868e+00 3.870264245829379750e-06
2.406876790830945634e+00 8.596770856756371648e-01 1.244456158860370587e-01 2.013066240831285469e+01 4.557986611879344174e+00 -4.801355126000482443e+01 3.620117628786497566e+00 3.895429547586581049e-06
2.426934097421203695e+00 8.589635570810396636e-01 1.251128811504529925e-01 2.016923570763313123e+01 4.564932828477336280e+00 -4.801354988790615863e+01 3.620117570030866094e+00 3.921272088242569501e-06
2.446991404011461313e+00 8.582301413712604132e-01 1.257792582750485444e-01 2.020859259795854612e+01 4.571983306869455532e+00 -4.801354855585065451e+01 3.620117514204488351e+00 3.946476509385403010e-06
2.467048710601719375e+00 8.574739825554180683e-01 1.264495320428782599e-01 2.024864717729978381e+01 4.579100752557478060e+00 -4.801354719203068555e+01 3.620117471851983737e+00 3.972281786210577326e-06
2.487106017191977436e+00 8.566988416596743594e-01 1.271317632744886905e-01 2.028931162486600570e+01 4.586254066105116323e+00 -4.801354587022290588e+01 3.620117429301931367e+00 3.997691745736005439e-06
2.507163323782235054e+00 8.559162038126971739e-01 1.278360017723119968e-01 2.033049440949520914e+01 4.593417525156438863e+00 -4.801354447219070209e+01 3.620117354344808636e+00 4.024322693987605478e-06
2.527220630372493115e+00 8.551456316766137267e-01 1.285730661592468516e-01 2.037209854562077993e+01 4.600568819739164539e+00 -4.801354310170907524e+01 3.620117305938727714e+00 4.050485543494295586e-06
2.547277936962750733e+00 8.544141854799137681e-01 1.293535322385923614e-01 2.041402054537525856e+01 4.607686393234333266e+00 -4.801354173606326725e+01 3.620117248785475805e+00 4.076835536183950809e-06
2.567335243553008794e+00 8.537547229096237311e-01 1.301868420089888068e-01 2.045615070470996244e+01 4.614746678310983619e+00 -4.801354037487992343e+01 3.620117143638682755e+00 4.103196062777690870e-06
2.587392550143266856e+00 8.532028752826408269e-01 1.310804109298977504e-01 2.049837518679343873e+01 4.621721844304910398e+00 -4.801353898634917527e+01 3.620117092364353528e+00 4.130043949464776641e-06
2.607449856733524474e+00 8.527925877988647985e-01 1.320386748564381096e-01 2.054058004272894777e+01 4.628578630916274861e+00 -4.801353761854196733e+01 3.620117033115139105e+00 4.156701694001300145e-06
2.627507163323782535e+00 8.525502987207139727e-01 1.330621540662436098e-01 2.058265685843974069e+01 4.635278695186049625e+00 -4.801353621393158022e+01 3.620116996507011908e+00 4.184317655663719870e-06
2.647564469914040153e+00 8.524881288600141271e-01 1.341467446621346926e-01 2.062450921544827409e+01 4.641780641884986736e+00 -4.801353483039331138e+01 3.620116934827969146e+00 4.211504256989713549e-06
2.667621776504298214e+00 8.525967768274717029e-01 1.352834790424835842e-01 2.066605873832640938e+01 4.648043552531508915e+00 -4.801353345862667510e+01 3.620116866026883873e+00 4.238706698477875781e-06
2.687679083094556276e+00 8.528391281944998070e-01 1.364587921025832984e-01 2.070724927823403760e+01 4.654031426153411033e+00 -4.801353205622005760e+01 3.620116824262205490e+00 4.266429543536572977e-06
2.707736389684813894e+00 8.531457927766402660e-01 1.376549957354230858e-01 2.074804787952971452e+01 4.659717693438482300e+00 -4.801353066732016117e+01 3.620116779231554283e+00 4.293996338855380398e-06
2.727793696275071955e+00 8.534138462817458803e-01 1.388505026403320797e-01 2.078844158979849155e+01 4.665088869296401874e+00 -4.801352929113112822e+01 3.620116720438649516e+00 4.321595337016851480e-06
2.747851002865329573e+00 8.535099428655940068e-01 1.400195991642614046e-01 2.082842985609217479e+01 4.670146566343713168e+00 -4.801352785949901403e+01 3.620116658233944573e+00 4.350515354828815496e-06
2.767908309455587634e+00 8.532786408637594855e-01 1.411321380073184972e-01 2.086801309822986639e+01 4.674907399953970533e+00 -4.801352647560114661e+01 3.620116602173995890e+00 4.378387326278726628e-06
2.787965616045845696e+00 8.525562352353017737e-01 1.421540004153374337e-01 2.090717890557820624e+01 4.679400736170236108e+00 -4.801352506736753867e+01 3.620116548922689859e+00 4.406877769984337238e-06
2.808022922636103313e+00 8.511896422916702676e-01 1.430491902927312209e-01 2.094588798182081391e+01 4.683664611660707244e+00 -4.801352367465575099e+01 3.620116488806086164e+00 4.435315144155225142e-06
2.828080229226361375e+00 8.490589246894892916e-01 1.437839563266823939e-01 2.098406232977118790e+01 4.687740458832351464e+00 -4.801352224785296130e+01 3.620116444316197502e+00 4.464564391163018793e-06
2.848137535816618993e+00 8.461010564879861695e-01 1.443326849500785325e-01 2.102157803447475715e+01 4.691667386430203202e+00 -4.801352085773186928e+01 3.620116377992499856e+00 4.493232858853325554e-06
2.868194842406877054e+00 8.423316156249498476e-01 1.446846694204387829e-01 2.105826440858368187e+01 4.695476775957200033e+00 -4.801351944188538567e+01 3.620116337916506666e+00 4.522414317186382240e-06
2.888252148997135116e+00 8.378605575595048371e-01 1.448503591872911389e-01 2.109391022309258901e+01 4.699187868685237746e+00 -4.801351801603811253e+01 3.620116270492523380e+00 4.552081466658332118e-06
2.908309455587392733e+00 8.328982306793050183e-01 1.448653962721076494e-01 2.112827652652592647e+01 4.702804898392409783e+00 -4.801351662037600221e+01 3.620116235858742648e+00 4.581395612534899242e-06
2.928366762177650795e+00 8.277485618296607228e-01 1.447908413480982481e-01 2.116111434483181597e+01 4.706316151893076061e+00 -4.801351519493607611e+01 3.620116152541537069e+00 4.611251302963225499e-06
2.948424068767908413e+00 8.227878669540497070e-01 1.447087086046403015e-01 2.119218465335335821e+01 4.709695070935215000e+00 -4.801351377600979475e+01 3.620116053741381457e+00 4.641255481650218604e-06
2.968481375358166474e+00 8.184298803106009323e-01 1.447130444264840554e-01 2.122127767124636932e+01 4.712903218150093387e+00 -4.801351234580724281e+01 3.620116008879342928e+00 4.671648386241076861e-06
2.988538681948424092e+00 8.150800527786797867e-01 1.448978732375682255e-01 2.124822880025905647e+01 4.715894634984334921e+00 -4.801351095257533075e+01 3.620115936408946578e+00 4.701404188616096981e-06
3.008595988538682153e+00 8.130844698444502638e-01 1.453438378875154813e-01 2.127292939079634237e+01 4.718620944228577585e+00 -4.801350953282045708e+01 3.620115878569882817e+00 4.731770440964920961e-06
3.028653295128940215e+00 8.126804355773751265e-01 1.461053505120103457e-01 2.129533166849677883e+01 4.721036489784631307e+00 -4.801350810211852149e+01 3.620115813933754367e+00 4.762564724920725960e-06
3.048710601719197832e+00 8.139564068492178839e-01 1.471999321655635407e-01 2.131544818668066199e+01 4.723102849333044695e+00 -4.801350667545851536e+01 3.620115749699400531e+00 4.793417171192328419e-06
3.068767908309455894e+00 8.168283374244500461e-01 1.486015613469756080e-01 2.133334679765663111e+01 4.724792140194183254e+00 -4.801350529365392816e+01 3.620115710503238216e+00 4.823495453784019608e-06
3.088825214899713512e+00 8.210375469039582486e-01 1.502399536759923548e-01 2.134914223567226088e+01 4.726088697645160153e+00 -4.801350384027767859e+01 3.620115638528211388e+00 4.855182040145963025e-06
3.108882521489971573e+00 8.261722332572527527e-01 1.520071101040718631e-01 2.136298513253667153e+01 4.726988922323609010e+00 -4.801350244113331911e+01 3.620115593321838521e+00 4.885886254246402303e-06
3.128939828080229635e+00 8.317111039019475793e-01 1.537709225680384817e-01 2.137504898690551158e+01 4.727499406774745339e+00 -4.801350100552752309e+01 3.620115506680888107e+00 4.917481389497744586e-06
3.148997134670487252e+00 8.370839875187041645e-01 1.553937238386614572e-01 2.138551551965766961e+01 4.727633740045510180e+00 -4.801349959789159527e+01 3.620115468024788008e+00 4.948716968670608986e-06
3.169054441260745314e+00 8.417412558727978000e-01 1.567522964897138937e-01 2.139455912358727474e+01 4.727408600259917826e+00 -4.801349819373255201e+01 3.620115412668841515e+00 4.980028139883270153e-06
3.189111747851002931e+00 8.452221041125472789e-01 1.577554805423769524e-01 2.140233157397340236e+01 4.726839818501256119e+00 -4.801349679421776528e+01 3.620115359433477398e+00 5.011168748144691131e-06
3.209169054441260993e+00 8.472115302062327435e-01 1.583560183201426497e-01 2.140894859494531843e+01 4.725939063919580185e+00 -4.801349535635808508e+01 3.620115303428515396e+00 5.043402322007647459e-06
3.229226361031519055e+00 8.475773852936601127e-01 1.585545286058167580e-01 2.141447993831153340e+01 4.724711644709124414e+00 -4.801349395319146396e+01 3.620115237823541499e+00 5.075093260383700444e-06
3.249283667621776672e+00 8.463818973472397866e-01 1.583954098942169930e-01 2.141894424866613278e+01 4.723155682903058761e+00 -4.801349259230399724e+01 3.620115226335946179e+00 5.106016061569901167e-06
3.269340974212034734e+00 8.438661326846497168e-01 1.579566334476512346e-01 2.142230920979540798e+01 4.721262642658268227e+00 -4.801349112450282064e+01 3.620115147625808216e+00 5.139381307628950269e-06
3.289398280802292351e+00 8.404101988813535984e-01 1.573367983499708578e-01 2.142449667328367724e+01 4.719018967094383399e+00 -4.801348974642085921e+01 3.620115108661872139e+00 5.170806052566342365e-06
3.309455587392550413e+00 8.364758191289831668e-01 1.566425859210428817e-01 2.142539191330003234e+01 4.716408515906263865e+00 -4.801348834843815894e+01 3.620115069183640788e+00 5.202868558928969262e-06
3.329512893982808475e+00 8.325405791992347426e-01 1.559781132940301629e-01 2.142485593146039946e+01 4.713415550702280576e+00 -4.801348690498793559e+01 3.620115023220759287e+00 5.236108835003124396e-06
3.349570200573066092e+00 8.290341126578532061e-01 1.554358764887449063e-01 2.142273978912433918e+01 4.710028130492234233e+00 -4.801348553411084197e+01 3.620114977023749958e+00 5.267863498641863290e-06
3.369627507163324154e+00 8.262857114128853153e-01 1.550884142672896704e-01 2.141889995190463125e+01 4.706241788187140784e+00 -4.801348411601694721e+01 3.620114921551825571e+00 5.300716363618005492e-06
3.389684813753581771e+00 8.244905141360381329e-01 1.549807119535747124e-01 2.141321350967459125e+01 4.702063210992232456e+00 -4.801348274233602353e+01 3.620114857384970630e+00 5.332759375690299365e-06
3.409742120343839833e+00 8.236979918052772520e-01 1.551247765133812462e-01 2.140559188699074156e+01 4.697513418104253269e+00 -4.801348130286891092e+01 3.620114810137512240e+00 5.366402714416234831e-06
3.429799426934097895e+00 8.238226582222143435e-01 1.554985232168486498e-01 2.139599142540106413e+01 4.692629657928240050e+00 -4.801347991285013705e+01 3.620114786916296179e+00 5.398964907975403508e-06
3.449856733524355512e+00 8.246733672722253994e-01 1.560504374160312235e-01 2.138441927886643867e+01 4.687465247185071959e+00 -4.801347850389262106e+01 3.620114699220262633e+00 5.432085706374490709e-06
3.469914040114613574e+00 8.259948927273850217e-01 1.567097029941983966e-01 2.137093348384264146e+01 4.682086774501034832e+00 -4.801347710258111334e+01 3.620114659341035601e+00 5.465265212054274924e-06
3.489971346704871191e+00 8.275140382539766248e-01 1.573995333970948929e-01 2.135563692762021404e+01 4.676568664952265308e+00 -4.801347570615769200e+01 3.620114601749490735e+00 5.498295498099922698e-06
3.510028653295129253e+00 8.289825079952554132e-01 1.580503925098256934e-01 2.133866595729258009e+01 4.670985756732873639e+00 -4.801347432077776034e+01 3.620114539788287900e+00 5.531221662516533073e-06
3.530085959885386870e+00 8.302100443320428180e-01 1.586100848758041915e-01 2.132017531742021532e+01 4.665405142251390913e+00 -4.801347289509023142e+01 3.620114460521357547e+00 5.565137298091079621e-06
3.550143266475644932e+00 8.310836162749324352e-01 1.590490626505030036e-01 2.130032170114717260e+01 4.659878805589567463e+00 -4.801347149546506188e+01 3.620114422539633559e+00 5.598592723289875882e-06
3.570200573065902994e+00 8.315712281681229001e-01 1.593608367052808117e-01 2.127924834173781221e+01 4.654438492416757001e+00 -4.801347015850372912e+01 3.620114365193372485e+00 5.630537290785397836e-06
3.590257879656160611e+00 8.317117066375713241e-01 1.595584308636231463e-01 2.125707278974649839e+01 4.649093833227484929e+00 -4.801346877001567037e+01 3.620114308102257539e+00 5.663927624336420667e-06
3.610315186246418673e+00 8.315940944720583428e-01 1.596681969408664525e-01 2.123387944142586647e+01 4.643834106095233061e+00 -4.801346735444285940e+01 3.620114246824803317e+00 5.697860413063211083e-06
3.630372492836676290e+00 8.313316659770040307e-01 1.597223542516369721e-01 2.120971761317968785e+01 4.638633351601713528e+00 -4.801346599019731798e+01 3.620114193745060049e+00 5.730939398744741468e-06
3.650429799426934352e+00 8.310359311968499307e-01 1.597516688144272612e-01 2.118460509276917136e+01 4.633457939116372160e+00 -4.801346462437119555e+01 3.620114147134587235e+00 5.763710624896697851e-06
3.670487106017192414e+00 8.307953276279966826e-01 1.597796977585039246e-01 2.115853623142671580e+01 4.628275209904489707e+00 -4.801346325691918793e+01 3.620114098920814705e+00 5.796855238716890543e-06
3.690544412607450031e+00 8.306618405826637908e-01 1.598197454544486584e-01 2.113149295390062221e+01 4.623061632758434847e+00 -4.801346187038728885e+01 3.620114040768847019e+00 5.830474275907765507e-06
3.710601719197708093e+00 8.306469169779604478e-01 1.598748774981349763e-01 2.110345661431783881e+01 4.617808969744549685e+00 -4.801346052509709494e+01 3.620113979900397183e+00 5.863132208713643656e-06
3.730659025787965710e+00 8.307261227736314479e-01 1.599403308014481773e-01 2.107441860517022292e+01 4.612527428340339242e+00 -4.801345913790037656e+01 3.620113933911831339e+00 5.896815812340867439e-06
3.750716332378223772e+00 8.308504180288172059e-01 1.600070109409404695e-01 2.104438798967874291e+01 4.607245424709051740e+00 -4.801345779000534009e+01 3.620113859076541374e+00 5.929712908808849527e-06
3.770773638968481833e+00 8.309609125897654547e-01 1.600648588263828276e-01 2.101339514048587276e+01 4.602006354813216404e+00 -4.801345643770820004e+01 3.620113805155853015e+00 5.962627013729540095e-06
3.790830945558739451e+00 8.310036907051062682e-01 1.601055291917541923e-01 2.098149119740429569e+01 4.596863358146678458e+00 -4.801345505943083225e+01 3.620113744020577062e+00 5.996267667238994799e-06
3.810888252148997513e+00 8.309416789296711903e-01 1.601244037992252400e-01 2.094874395425474134e+01 4.591873374730020885e+00 -4.801345371683939334e+01 3.620113695676850707e+00 6.029034745652887427e-06
3.830945558739255130e+00 8.307614755206611523e-01 1.601220177925711252e-01 2.091523137156454126e+01 4.587091718677294594e+00 -4.801345238480224253e+01 3.620113632962235872e+00 6.061604921180269019e-06
3.851002865329513192e+00 8.304743131662616351e-01 1.601046768916929430e-01 2.088103419014205997e+01 4.582568025439673676e+00 -4.801345101610763066e+01 3.620113566168350339e+00 6.095144026342759217e-06
3.871060171919771253e+00 8.301116080755260862e-01 1.600839086570397529e-01 2.084622910103983884e+01 4.578343916506765865e+00 -4.801344964430102635e+01 3.620113515960479589e+00 6.128677971572766329e-06
3.891117478510028871e+00 8.297166047032692449e-01 1.600747154186510646e-01 2.081088362245536771e+01 4.574452233295593473e+00 -4.801344834637734493e+01 3.620113462587920328e+00 6.160594491275221720e-06
3.911174785100286933e+00 8.293342712262193883e-01 1.600930912741427015e-01 2.077505340314970894e+01 4.570917433801497509e+00 -4.801344698617689488e+01 3.620113387700850893e+00 6.193831835471402914e-06
3.931232091690544550e+00 8.290017368306538126e-01 1.601534631406546505e-01 2.073878213514688440e+01 4.567756652327492617e+00 -4.801344565171919498e+01 3.620113363583649768e+00 6.226652500751192113e-06
3.951289398280802612e+00 8.287411937016461172e-01 1.602664907604864908e-01 2.070210388872170526e+01 4.564981040880163654e+00 -4.801344432662950368e+01 3.620113304291152634e+00 6.259185716209619053e-06
3.971346704871060673e+00 8.285564936208106301e-01 1.604373536048724347e-01 2.066504729111541394e+01 4.562597109737716927e+00 -4.801344301514485835e+01 3.620113215353367497e+00 6.291424969412855575e-06
3.991404011461318291e+00 8.284337655473520412e-01 1.606646398513570384e-01 2.062764080468155470e+01 4.560607930125766707e+00 -4.801344166619207954e+01 3.620113168903765111e+00 6.324560079049510880e-06
4.011461318051575908e+00 8.283455276903937126e-01 1.609401835261028979e-01 2.058991819417532199e+01 4.559014166018568126e+00 -4.801344033984879900e+01 3.620113121306945736e+00 6.357178258868982535e-06
4.031518624641834414e+00 8.282570994964472133e-01 1.612502802470900387e-01 2.055192326226016775e+01 4.557814973222300559e+00 -4.801343903031843752e+01 3.620113081660377485e+00 6.389412334607626953e-06
4.051575931232092032e+00 8.281337867098750305e-01 1.615783608713437514e-01 2.051371298275574162e+01 4.557008789323229614e+00 -4.801343772645282826e+01 3.620113005125151773e+00 6.421440463868198579e-06
4.071633237822349649e+00 8.279473262582939252e-01 1.619085689188106969e-01 2.047535837090110533e+01 4.556593912533426050e+00 -4.801343640978334548e+01 3.620112951245467059e+00 6.453763190173693032e-06
4.091690544412608155e+00 8.276804207237725697e-01 1.622291945728020768e-01 2.043694282203547274e+01 4.556568638632152890e+00 -4.801343511289774568e+01 3.620112885077793941e+00 6.485729220774764220e-06
4.111747851002865772e+00 8.273287354682223871e-01 1.625348852576282976e-01 2.039855813829323949e+01 4.556930677624304593e+00 -4.801343379180959658e+01 3.620112820448734947e+00 6.518240836282243258e-06
4.131805157593123390e+00 8.269003487478063796e-01 1.628269649518412632e-01 2.036029900605377918e+01 4.557675741209951781e+00 -4.801343250837361154e+01 3.620112783117111821e+00 6.549630706767750814e-06
4.151862464183381007e+00 8.264131545965122116e-01 1.631118295382123773e-01 2.032225706622704919e+01 4.558795504788444752e+00 -4.801343119153261796e+01 3.620112726131285985e+00 6.581982765369769578e-06
4.171919770773639513e+00 8.258910466530025030e-01 1.633979672743272327e-01 2.028451576947383472e+01 4.560275437928568820e+00 -4.801342990826288570e+01 3.620112663235641293e+00 6.613484232333539397e-06
4.191977077363897131e+00 8.253597776460411817e-01 1.636925110520905668e-01 2.024714699072298174e+01 4.562093118504844114e+00 -4.801342861064912881e+01 3.620112623582732336e+00 6.645354488084066339e-06
4.212034383954154748e+00 8.248432619462539028e-01 1.639982755338444675e-01 2.021020986263742714e+01 4.564217527131050112e+00 -4.801342732222844489e+01 3.620112556988852592e+00 6.676872845022511637e-06
4.232091690544413254e+00 8.243608107987153710e-01 1.643120531642515703e-01 2.017375180056033912e+01 4.566609573910442421e+00 -4.801342603599570680e+01 3.620112506625154047e+00 6.708364016450846760e-06
4.252148997134670871e+00 8.239254946605157892e-01 1.646246308402825320e-01 2.013781125530733007e+01 4.569223842303982153e+00 -4.801342476446178864e+01 3.620112450010757765e+00 6.739526585288006235e-06
4.272206303724928489e+00 8.235435785335825098e-01 1.649226333674354839e-01 2.010242147900380871e+01 4.572011331749207486e+00 -4.801342348371872504e+01 3.620112412040138672e+00 6.770908162338096174e-06
4.292263610315186995e+00 8.232148376454188066e-01 1.651918604163533089e-01 2.006761448354087207e+01 4.574922823906837799e+00 -4.801342220219293466e+01 3.620112355355306288e+00 6.802157528116272163e-06
4.312320916905444612e+00 8.229335175552072723e-01 1.654212885330898775e-01 2.003342441285888142e+01 4.577912356893878432e+00 -4.801342094845238506e+01 3.620112306390328438e+00 6.832663532976218270e-06
4.332378223495702230e+00 8.226897308926005570e-01 1.656065040227766849e-01 1.999988971891903233e+01 4.580940182489635859e+00 -4.801341966001616868e+01 3.620112263522148321e+00 6.864179420762085449e-06
4.352435530085959847e+00 8.224711355201355101e-01 1.657513293956999756e-01 1.996705380915090089e+01 4.583974613915361651e+00 -4.801341840538221817e+01 3.620112197985016156e+00 6.894683093663810196e-06
4.372492836676218353e+00 8.222647569003425083e-01 1.658669829554764441e-01 1.993496418162489192e+01 4.586992375250596332e+00 -4.801341716544573757e+01 3.620112168697503296e+00 6.924832466261888183e-06
4.392550143266475970e+00 8.220588229061757124e-01 1.659690780647329056e-01 1.990367035218853076e+01 4.589977417351017941e+00 -4.801341585759650599e+01 3.620112141097894476e+00 6.956496014384829470e-06
4.412607449856733588e+00 8.218444468193365493e-01 1.660735997204527692e-01 1.987322111262021807e+01 4.592918528416191748e+00 -4.801341463636673978e+01 3.620112102812461430e+00 6.986167555332474263e-06
4.432664756446992094e+00 8.216169646634412516e-01 1.661932040871548777e-01 1.984366175943713984e+01 4.595806336683017079e+00 -4.801341337971686585e+01 3.620112068681523798e+00 7.016496411446579778e-06
4.452722063037249711e+00 8.213767560415269342e-01 1.663347266750112574e-01 1.981503190492271216e+01 4.598630379227565790e+00 -4.801341212479533027e+01 3.620112024670683493e+00 7.046852175751885818e-06
4.472779369627507329e+00 8.211294011862060316e-01 1.664980508485903732e-01 1.978736438192023783e+01 4.601376908524482445e+00 -4.801341084597560638e+01 3.620111967458229163e+00 7.077666150036958845e-06
4.492836676217764946e+00 8.208851179911924589e-01 1.666760402386289752e-01 1.976068551064355461e+01 4.604027918972439792e+00 -4.801340964571235759e+01 3.620111924287815253e+00 7.106588838222734326e-06
4.512893982808023452e+00 8.206575042390955588e-01 1.668552824713128990e-01 1.973501666604355265e+01 4.606561629327911689e+00 -4.801340839927240722e+01 3.620111917815719504e+00 7.136505367622065098e-06
4.532951289398281070e+00 8.204617141617837062e-01 1.670177703076368980e-01 1.971037671713245842e+01 4.608954273943230540e+00 -4.801340709209351587e+01 3.620111848809085320e+00 7.167914660905838888e-06
4.553008595988538687e+00 8.203122637602233702e-01 1.671438697700274312e-01 1.968678466387767045e+01 4.611182671129797406e+00 -4.801340586082743300e+01 3.620111804045466730e+00 7.197433742042042174e-06
4.573065902578797193e+00 8.202207312377999271e-01 1.672166137420928456e-01 1.966426172618546175e+01 4.613226770223222140e+00 -4.801340463547030168e+01 3.620111813382384636e+00 7.226721616185951943e-06
4.593123209169054810e+00 8.201936766615806063e-01 1.672265202118453087e-01 1.964283234726564586e+01 4.615071391634175235e+00 -4.801340337569293837e+01 3.620111773375213282e+00 7.256845296839448307e-06
4.613180515759312428e+00 8.202311172494615166e-01 1.671752913189669398e-01 1.962252398503012785e+01 4.616706648513369871e+00 -4.801340214396949335e+01 3.620111745371632050e+00 7.286191742838829133e-06
4.633237822349570934e+00 8.203258726736322171e-01 1.670765921660203879e-01 1.960336600575696409e+01 4.618127029888936974e+00 -4.801340089888387297e+01 3.620111720521443921e+00 7.315782554894976217e-06
4.653295128939828551e+00 8.204640118533604864e-01 1.669530337873980641e-01 1.958538823889102076e+01 4.619329576370347468e+00 -4.801339966446099794e+01 3.620111688858552945e+00 7.345063269267174356e-06
4.673352435530086169e+00 8.206264551027906418e-01 1.668301413678048850e-01 1.956861979589942635e+01 4.620311830582637391e+00 -4.801339840836422468e+01 3.620111660823488897e+00 7.374783486909280252e-06
4.693409742120343786e+00 8.207915649836244887e-01 1.667295741363558070e-01 1.955308852338123415e+01 4.621070228687368164e+00 -4.801339716086746279e+01 3.620111630567719008e+00 7.404351903806699263e-06
4.713467048710602292e+00 8.209383217736587746e-01 1.666642496620387159e-01 1.953882116229586785e+01 4.621599366316223367e+00 -4.801339595181490694e+01 3.620111603715120641e+00 7.432938107212225667e-06
4.733524355300859909e+00 8.210495023870910680e-01 1.666369975658971714e-01 1.952584399596494791e+01 4.621892263783054844e+00 -4.801339468216198014e+01 3.620111581322620342e+00 7.462830368464266363e-06
4.753581661891117527e+00 8.211142275015564929e-01 1.666425682097845695e-01 1.951418361848078931e+01 4.621941480917127976e+00 -4.801339347519316902e+01 3.620111524877943854e+00 7.491245722643606975e-06
4.773638968481376033e+00 8.211293231552367899e-01 1.666713555872877672e-01 1.950386742724940703e+01 4.621740736922711257e+00 -4.801339223041621551e+01 3.620111516928587569e+00 7.520378243258315388e-06
4.793696275071633650e+00 8.210991999460980351e-01 1.667129170417979978e-01 1.949492348020130450e+01 4.621286556503579668e+00 -4.801339099082948536e+01 3.620111496457319333e+00 7.549437610779720022e-06
4.813753581661891268e+00 8.210342608693449451e-01 1.667582278129425277e-01 1.948737952298773735e+01 4.620579502686287476e+00 -4.801338976153881788e+01 3.620111457332388483e+00 7.578197503688021647e-06
4.833810888252149773e+00 8.209482007416630811e-01 1.668007708819557455e-01 1.948126119089386421e+01 4.619624666564455140e+00 -4.801338852074083974e+01 3.620111419134806496e+00 7.607188728351228530e-06
4.853868194842407391e+00 8.208548132366558781e-01 1.668371510620422493e-01 1.947658965690478539e+01 4.618431384450917498e+00 -4.801338729685356554e+01 3.620111401466294510e+00 7.635646091626345090e-06
4.873925501432665008e+00 8.207650407911456503e-01 1.668676568948104233e-01 1.947337921258954552e+01 4.617012417321681994e+00 -4.801338607611303644e+01 3.620111338023393355e+00 7.664093592046266283e-06
4.893982808022922626e+00 8.206849411750626322e-01 1.668965268233992827e-01 1.947163534514527328e+01 4.615382976651507541e+00 -4.801338483754270214e+01 3.620111360172586501e+00 7.692771386739157824e-06
4.914040114613181132e+00 8.206150238161312727e-01 1.669312878454813909e-01 1.947135376716252253e+01 4.613559927301565722e+00 -4.801338359519802168e+01 3.620111309762193308e+00 7.721531726998612661e-06
4.934097421203438749e+00 8.205510653649917829e-01 1.669807943454554855e-01 1.947252059723640727e+01 4.611561300984473810e+00 -4.801338234647026582e+01 3.620111288704837005e+00 7.750499777041480146e-06
4.954154727793696367e+00 8.204861503101034126e-01 1.670522846893013891e-01 1.947511358452543107e+01 4.609406072937309418e+00 -4.801338112422060078e+01 3.620111245478896844e+00 7.778664178521536848e-06
4.974212034383954872e+00 8.204133741681256531e-01 1.671484373896004183e-01 1.947910405525190924e+01 4.607114078847591720e+00 -4.801337988213334995e+01 3.620111249619972327e+00 7.807303298563715338e-06
4.994269340974212490e+00 8.203284814457084684e-01 1.672655707899143585e-01 1.948445916051215221e+01 4.604706005811439518e+00 -4.801337865559712270e+01 3.620111226498138102e+00 7.835489996248463045e-06
5.014326647564470107e+00 8.202317311117632848e-01 1.673937398017960876e-01 1.949114404915306054e+01 4.602203480888056752e+00 -4.801337741470928933e+01 3.620111187995259439e+00 7.863970536082087935e-06
5.034383954154728613e+00 8.201284956353535049e-01 1.675187588817622919e-01 1.949912370243302817e+01 4.599629339108916248e+00 -4.801337616576083889e+01 3.620111171328960875e+00 7.892607245743016835e-06
5.054441260744986231e+00 8.200284405185461756e-01 1.676254626717850749e-01 1.950836428474584849e+01 4.597008105476601436e+00 -4.801337491793222512e+01 3.620111131854705899e+00 7.921151430056556244e-06
5.074498567335243848e+00 8.199435158639001298e-01 1.677011411920120432e-01 1.951883399094711535e+01 4.594366661000456986e+00 -4.801337368333953037e+01 3.620111123867592262e+00 7.949405535617329397e-06
5.094555873925501466e+00 8.198853105585456325e-01 1.677381112517832840e-01 1.953050342631616232e+01 4.591734957607129353e+00 -4.801337245493203199e+01 3.620111104847898886e+00 7.977493856437681418e-06
5.114613180515759971e+00 8.198624745597314911e-01 1.677347985400863550e-01 1.954334560709521895e+01 4.589146581023732629e+00 -4.801337121479185299e+01 3.620111051587493911e+00 8.005702989232237803e-06
5.134670487106017589e+00 8.198788662368226010e-01 1.676953075699732509e-01 1.955733569149064977e+01 4.586638912372246857e+00 -4.801336996651408384e+01 3.620111059276459820e+00 8.034102302489140314e-06
5.154727793696275207e+00 8.199328493170343624e-01 1.676279792638690758e-01 1.957245056927351001e+01 4.584252630460929012e+00 -4.801336869785420447e+01 3.620111011908577758e+00 8.062958477286139342e-06
5.174785100286533712e+00 8.200178238133187802e-01 1.675436314520861447e-01 1.958866844395532425e+01 4.582030385822386087e+00 -4.801336746402137123e+01 3.620111017305838175e+00 8.090960558278527710e-06
5.194842406876791330e+00 8.201237329156595424e-01 1.674539124917132915e-01 1.960596853679060558e+01 4.580014673494713584e+00 -4.801336623202060139e+01 3.620110985554036986e+00 8.118779867672541630e-06
5.214899713467048947e+00 8.202390707247947388e-01 1.673697692352070776e-01 1.962433097098838886e+01 4.578245155111671849e+00 -4.801336499844102690e+01 3.620110956513011402e+00 8.146739106288402487e-06
5.234957020057306565e+00 8.203528472918296677e-01 1.672997864899793408e-01 1.964373678530618861e+01 4.576755887896536201e+00 -4.801336372669659625e+01 3.620110942455357694e+00 8.175410188389423195e-06
5.255014326647565071e+00 8.204560916126178993e-01 1.672484517920795333e-01 1.966416789628281947e+01 4.575572931468988358e+00 -4.801336248487422864e+01 3.620110926397290818e+00 8.203409060486686847e-06
5.275071633237822688e+00 8.205426870033389886e-01 1.672149153660742182e-01 1.968560673841754749e+01 4.574712717380461591e+00 -4.801336120012698672e+01 3.620110897734515554e+00 8.232459068653938785e-06
5.295128939828080306e+00 8.206095821442462857e-01 1.671930313742369389e-01 1.970803537015495621e+01 4.574181393260411177e+00 -4.801335995579355398e+01 3.620110895333282564e+00 8.260496103888108848e-06
5.315186246418338811e+00 8.206565687687310540e-01 1.671730090977867622e-01 1.973143402184440021e+01 4.573975214207806061e+00 -4.801335866250921924e+01 3.620110838872226733e+00 8.289531252681014777e-06
5.335243553008596429e+00 8.206858803165389959e-01 1.671441349348091188e-01 1.975577929945493949e+01 4.574081920067020413e+00 -4.801335735695909790e+01 3.620110807579281165e+00 8.318925925495222902e-06
5.355300859598854046e+00 8.207017723555696254e-01 1.670974096000571452e-01 1.978104246839607683e+01 4.574482936335517280e+00 -4.801335610519581110e+01 3.620110789065610568e+00 8.347009127518504072e-06
5.375358166189112552e+00 8.207101242903760419e-01 1.670270732431974048e-01 1.980718827455306652e+01 4.575156098429109086e+00 -4.801335482850062419e+01 3.620110754271825382e+00 8.375639856209554743e-06
5.395415472779370170e+00 8.207179808298263879e-01 1.669307040354611471e-01 1.983417465438382266e+01 4.576078529701105957e+00 -4.801335355166963126e+01 3.620110717052821947e+00 8.404174314008134626e-06
5.415472779369627787e+00 8.207328870412460287e-01 1.668083412182519432e-01 1.986195347779977993e+01 4.577229291507107334e+00 -4.801335224971624882e+01 3.620110698213720557e+00 8.433359567066073636e-06
5.435530085959885405e+00 8.207619305593233383e-01 1.666614305514449723e-01 1.989047222299267403e+01 4.578591516221075963e+00 -4.801335098395460221e+01 3.620110660779255252e+00 8.461625206448131854e-06
5.455587392550143910e+00 8.208105139327439570e-01 1.664922226498346813e-01 1.991967627955024511e+01 4.580153861558000195e+00 -4.801334969417217735e+01 3.620110621996153188e+00 8.490382821478354550e-06
5.475644699140401528e+00 8.208810290592786219e-01 1.663037985636390825e-01 1.994951142367561303e+01 4.581911245555088108e+00 -4.801334839475612171e+01 3.620110610746284596e+00 8.519426644371247550e-06
5.495702005730659145e+00 8.209717044342635939e-01 1.661004654666439484e-01 1.997992597051250030e+01 4.583864928482547008e+00 -4.801334709141759305e+01 3.620110563476398369e+00 8.548618561275361598e-06
5.515759312320917651e+00 8.210759265239664373e-01 1.658880078599281327e-01 2.001087214341135123e+01 4.586022064012548860e+00 -4.801334579535046032e+01 3.620110517617096235e+00 8.577483173079853486e-06
5.535816618911175269e+00 8.211822747554259339e-01 1.656733148007591416e-01 2.004230634635000285e+01 4.588394853828542175e+00 -4.801334452998898428e+01 3.620110475126598448e+00 8.605634806916324136e-06
5.555873925501432886e+00 8.212753873442746322e-01 1.654631901271547967e-01 2.007418822789565382e+01 4.590999378558387356e+00 -4.801334318712660831e+01 3.620110436699800260e+00 8.635435501679175870e-06
5.575931232091691392e+00 8.213376399810680129e-01 1.652626291887985821e-01 2.010647863983041717e+01 4.593854092871836770e+00 -4.801334192722818983e+01 3.620110415575059193e+00 8.663626624428172996e-06
5.595988538681949009e+00 8.213514882745385215e-01 1.650732689500294670e-01 2.013913678992162914e+01 4.596977937504689748e+00 -4.801334060726767206e+01 3.620110345248076289e+00 8.692860480753124126e-06
5.616045845272206627e+00 8.213022841851418399e-01 1.648928973731025316e-01 2.017211700253296414e+01 4.600388053075048056e+00 -4.801333933322469960e+01 3.620110317130651456e+00 8.721312309005174854e-06
5.636103151862464244e+00 8.211813152846877406e-01 1.647166129507894317e-01 2.020536561233385697e+01 4.604097225890801504e+00 -4.801333800473481972e+01 3.620110268710378332e+00 8.750742726343134855e-06
5.656160458452722750e+00 8.209888348814755599e-01 1.645395658733525557e-01 2.023881851113310049e+01 4.608111339351818714e+00 -4.801333671573382134e+01 3.620110208997060042e+00 8.779415249303885676e-06
5.676217765042980368e+00 8.207367886124572465e-01 1.643604048138676277e-01 2.027239987992656722e+01 4.612427234709832291e+00 -4.801333539214555657e+01 3.620110180124654242e+00 8.808888174388152995e-06
5.696275071633237985e+00 8.204508940428740793e-01 1.641840374116210477e-01 2.030602251822930882e+01 4.617031370093225284e+00 -4.801333407661088160e+01 3.620110130066533038e+00 8.838143071564346915e-06
5.716332378223496491e+00 8.201716168682413599e-01 1.640224173129436747e-01 2.033959004052823616e+01 4.621899596378600705e+00 -4.801333273414724090e+01 3.620110045254214093e+00 8.867914036024914553e-06
5.736389684813754108e+00 8.199535323472931791e-01 1.638928590831544296e-01 2.037300090549083365e+01 4.626998151503119772e+00 -4.801333141303182117e+01 3.620109991933756710e+00 8.897343716185047161e-06
5.756446991404011726e+00 8.198625738023842535e-01 1.638144928032184977e-01 2.040615395250368636e+01 4.632285765422623491e+00 -4.801333007739653169e+01 3.620109956262310913e+00 8.927054703170696781e-06
5.776504297994270232e+00 8.199708537453931356e-01 1.638043107726522285e-01 2.043895480027288869e+01 4.637716492986673877e+00 -4.801332877780043873e+01 3.620109870611097680e+00 8.955945952199446529e-06
5.796561604584527849e+00 8.203490698081761234e-01 1.638742792440259777e-01 2.047132228691115685e+01 4.643242738243603895e+00 -4.801332744421760168e+01 3.620109797187717859e+00 8.985571162131006555e-06
5.816618911174785467e+00 8.210569810362440268e-01 1.640301921737912505e-01 2.050319409739276821e+01 4.648817873097608633e+00 -4.801332610313876614e+01 3.620109772477675847e+00 9.015341895411303885e-06
5.836676217765043084e+00 8.221329240061256982e-01 1.642718404238719399e-01 2.053453085629239894e+01 4.654398022840056548e+00 -4.801332478647012181e+01 3.620109683585382321e+00 9.044705751862177251e-06
5.856733524355301590e+00 8.235837589023998762e-01 1.645933895748042941e-01 2.056531815939895225e+01 4.659942858437609914e+00 -4.801332341949398597e+01 3.620109626786137458e+00 9.075107218888776715e-06
5.876790830945559208e+00 8.253768505320916438e-01 1.649830303674458265e-01 2.059556622307827922e+01 4.665415538914688298e+00 -4.801332209007017582e+01 3.620109578113317017e+00 9.104722168224193733e-06
5.896848137535816825e+00 8.274356391365508268e-01 1.654218232741885009e-01 2.062530702014045403e+01 4.670782158924726701e+00 -4.801332073534430123e+01 3.620109497780794161e+00 9.134906342045852345e-06
5.916905444126075331e+00 8.296400546880022819e-01 1.658825646720666624e-01 2.065458891217145165e+01 4.676011080675522180e+00 -4.801331936123540345e+01 3.620109455706986168e+00 9.165607870968190771e-06
5.936962750716332948e+00 8.318324802212127000e-01 1.663298026587907152e-01 2.068346900757087070e+01 4.681072437748706072e+00 -4.801331802939024840e+01 3.620109381341888088e+00 9.195229294853006467e-06
5.957020057306590566e+00 8.338293062706011449e-01 1.667217194468520458e-01 2.071200372519508193e+01 4.685937963436940024e+00 -4.801331670045657063e+01 3.620109337610179168e+00 9.225009100190082831e-06
5.977077363896848183e+00 8.354374004439858448e-01 1.670138153875267706e-01 2.074023837263264269e+01 4.690581175474678233e+00 -4.801331531787677420e+01 3.620109250750980667e+00 9.255872695257767716e-06
5.997134670487106689e+00 8.364741403305406831e-01 1.671637896743024543e-01 2.076819684961061796e+01 4.694977876265852501e+00 -4.801331398242867721e+01 3.620109206222541509e+00 9.285791721081618433e-06
6.017191977077364307e+00 8.367890671588092966e-01 1.671368638639742221e-01 2.079587282067643272e+01 4.699106858911307860e+00 -4.801331260773405063e+01 3.620109136058495380e+00 9.316525450568291627e-06
6.037249283667621924e+00 8.362848029818448214e-01 1.669109240474775657e-01 2.082322371038121389e+01 4.702950610121604313e+00 -4.801331129950709453e+01 3.620109071709637583e+00 9.345885793180186974e-06
6.057306590257880430e+00 8.349346051023530668e-01 1.664808348586946374e-01 2.085016869880048418e+01 4.706495770871503836e+00 -4.801330993300562255e+01 3.620109006805989793e+00 9.376380260803896622e-06
6.077363896848138047e+00 8.327939654932717817e-01 1.658611916550488952e-01 2.087659137956108779e+01 4.709733134102321195e+00 -4.801330853958179290e+01 3.620108963779248956e+00 9.407837853664486271e-06
6.097421203438395665e+00 8.300039611902945147e-01 1.650868207230738738e-01 2.090234702963042679e+01 4.712657115132807384e+00 -4.801330716371392526e+01 3.620108884726435328e+00 9.438687429553873124e-06
6.117478510028654171e+00 8.267847633901106441e-01 1.642108089888052180e-01 2.092727359124356923e+01 4.715264819856850309e+00 -4.801330583652299566e+01 3.620108792154458577e+00 9.468520077096273706e-06
6.137535816618911788e+00 8.234187665550913859e-01 1.633005003777565634e-01 2.095120473213637169e+01 4.717554969498668704e+00 -4.801330444820128207e+01 3.620108767502517644e+00 9.499806758433116145e-06
6.157593123209169406e+00 8.202241643866885479e-01 1.624322980280179796e-01 2.097398298473020262e+01 4.719526950212157068e+00 -4.801330307715080181e+01 3.620108657377158146e+00 9.530803213789543961e-06
6.177650429799427023e+00 8.175212896760866155e-01 1.616858202472201689e-01 2.099547108086993674e+01 4.721180137835689905e+00 -4.801330172470190405e+01 3.620108591610143201e+00 9.561349903128388717e-06
6.197707736389685529e+00 8.155954529581490586e-01 1.611372534030104942e-01 2.101556015340037575e+01 4.722513525080471730e+00 -4.801330036813678959e+01 3.620108547015370437e+00 9.592003643507442619e-06
6.217765042979943146e+00 8.146610298759529023e-01 1.608512846348412184e-01 2.103417426805425094e+01 4.723525620767622613e+00 -4.801329898815167496e+01 3.620108449549186869e+00 9.623305387818590427e-06
6.237822349570200764e+00 8.148319367278180625e-01 1.608714907576878073e-01 2.105127146951860695e+01 4.724214579179763618e+00 -4.801329764025728508e+01 3.620108404028090643e+00 9.653868335387001760e-06
6.257879656160459270e+00 8.161032080070709238e-01 1.612104540026944310e-01 2.106684200009404506e+01 4.724578559334582373e+00 -4.801329625292217429e+01 3.620108309382225720e+00 9.685329731090694150e-06
6.277936962750716887e+00 8.183471411544198659e-01 1.618423858712165209e-01 2.108090445784430500e+01 4.724616242482838402e+00 -4.801329490976597469e+01 3.620108284244947683e+00 9.715920926351027720e-06
6.297994269340974505e+00 8.213255015252931557e-01 1.627014934534625756e-01 2.109350056281575192e+01 4.724327354992729155e+00 -4.801329351856293925e+01 3.620108189722587078e+00 9.747621107617496418e-06
6.318051575931233010e+00 8.247169248233197081e-01 1.636882094911795149e-01 2.110468897769545293e+01 4.723712937445710303e+00 -4.801329215320174626e+01 3.620108147674953258e+00 9.778777040827783292e-06
6.338108882521490628e+00 8.281562359525576067e-01 1.646830367852598065e-01 2.111453853853390683e+01 4.722775179264789180e+00 -4.801329079346291451e+01 3.620108072540290323e+00 9.809913079519906698e-06
6.358166189111748245e+00 8.312804150215991061e-01 1.655652909925399430e-01 2.112312123557471111e+01 4.721516812060534640e+00 -4.801328939643833138e+01 3.620107987068130306e+00 9.841829490136723381e-06
6.378223495702005863e+00 8.337746902571151475e-01 1.662324602003548979e-01 2.113050541359086765e+01 4.719940295674381225e+00 -4.801328806784228220e+01 3.620107948994273794e+00 9.872337667689383875e-06
6.398280802292264369e+00 8.354120115422060122e-01 1.666157624314155705e-01 2.113674973946021396e+01 4.718047172153638336e+00 -4.801328669158638007e+01 3.620107856955465664e+00 9.903972800053683224e-06
6.418338108882521986e+00 8.360800506181802483e-01 1.666886419916324691e-01 2.114189843425521431e+01 4.715837925780607343e+00 -4.801328531334593919e+01 3.620107807446624193e+00 9.935753200863926466e-06
6.438395415472779604e+00 8.357917179586460410e-01 1.664669482608324702e-01 2.114597809654991067e+01 4.713312493590975372e+00 -4.801328395998734067e+01 3.620107745786867337e+00 9.966981993720729999e-06
6.458452722063038109e+00 8.346777658714150672e-01 1.660017652106861863e-01 2.114899614940534534e+01 4.710471319216340547e+00 -4.801328262448351580e+01 3.620107672529085274e+00 9.997868186014546125e-06
6.478510028653295727e+00 8.329628771056397651e-01 1.653676165385640773e-01 2.115094075577682275e+01 4.707316666863043508e+00 -4.801328123760538347e+01 3.620107624973477378e+00 1.002995181369836015e-05
6.498567335243553345e+00 8.309292596649997531e-01 1.646493808370650680e-01 2.115178199123977265e+01 4.703853833504024529e+00 -4.801327991963409403e+01 3.620107543802855599e+00 1.006054205041140595e-05
6.518624641833810962e+00 8.288737004615686077e-01 1.639305892054337410e-01 2.115147421366367197e+01 4.700091999976512724e+00 -4.801327854936274520e+01 3.620107494860555608e+00 1.009242041003675218e-05
6.538681948424069468e+00 8.270649663659916939e-01 1.632842276689881744e-01 2.114995972509822408e+01 4.696044614241834836e+00 -4.801327719253776394e+01 3.620107429807821742e+00 1.012396444635612395e-05
6.558739255014327085e+00 8.257081469724868450e-01 1.627658349588078646e-01 2.114717389882774867e+01 4.691729448728608531e+00 -4.801327583251687514e+01 3.620107371127351925e+00 1.015573456061831206e-05
6.578796561604584703e+00 8.249211582569851986e-01 1.624083651393760652e-01 2.114305171409700534e+01 4.687168606531389337e+00 -4.801327447306051965e+01 3.620107309325576228e+00 1.018739264344351806e-05
6.598853868194843209e+00 8.247263650568432691e-01 1.622190824071156334e-01 2.113753522002225083e+01 4.682388782434276031e+00 -4.801327313040379607e+01 3.620107267122714134e+00 1.021877198113415329e-05
6.618911174785100826e+00 8.250576120350791021e-01 1.621797032656476234e-01 2.113058095741614295e+01 4.677421920307097913e+00 -4.801327177596191831e+01 3.620107146652487007e+00 1.025048747525744797e-05
6.638968481375358444e+00 8.257803603208457854e-01 1.622510375778707936e-01 2.112216606242720829e+01 4.672306128254682278e+00 -4.801327040287247883e+01 3.620107129797184964e+00 1.028262995033587740e-05
6.659025787965616949e+00 8.267205749333911280e-01 1.623820601539242015e-01 2.111229183640912765e+01 4.667086467698885244e+00 -4.801326903891224873e+01 3.620107042551659049e+00 1.031464792661912083e-05
6.679083094555874567e+00 8.276968565152786894e-01 1.625214584897101688e-01 2.110098398306922718e+01 4.661815098072278118e+00 -4.801326771213609135e+01 3.620106992863032502e+00 1.034579543508518671e-05
6.699140401146132184e+00 8.285501980162556235e-01 1.626283965439448420e-01 2.108828938203277303e+01 4.656550339664419447e+00 -4.801326636148420590e+01 3.620106942946996309e+00 1.037760604355075307e-05
6.719197707736389802e+00 8.291666398018064932e-01 1.626794527675444746e-01 2.107426996381753170e+01 4.651354477456066228e+00 -4.801326498567299694e+01 3.620106888747188112e+00 1.040996042554998038e-05
6.739255014326648308e+00 8.294897396351672558e-01 1.626702295757080363e-01 2.105899478976569483e+01 4.646290446826701448e+00 -4.801326366465120543e+01 3.620106819343776205e+00 1.044111210196846066e-05
6.759312320916905925e+00 8.295218279196897582e-01 1.626122104777107114e-01 2.104253172228250435e+01 4.641417902620239566e+00 -4.801326231412622292e+01 3.620106746069833292e+00 1.047288140769109686e-05
6.779369627507163543e+00 8.293150752432230099e-01 1.625269462325828751e-01 2.102494006063649579e+01 4.636789384035227890e+00 -4.801326097061460274e+01 3.620106706840617861e+00 1.050464677656717711e-05
6.799426934097422048e+00 8.289550620106204137e-01 1.624399661019407526e-01 2.100626531736848079e+01 4.632447388866782312e+00 -4.801325963695447285e+01 3.620106677897847902e+00 1.053616124260548184e-05
6.819484240687679666e+00 8.285405842316014846e-01 1.623759529392475309e-01 2.098653688945111995e+01 4.628423008381842507e+00 -4.801325829681832147e+01 3.620106605709540570e+00 1.056783380956325657e-05
6.839541547277937283e+00 8.281636930953039100e-01 1.623554086142052211e-01 2.096576888668334959e+01 4.624736454211802794e+00 -4.801325695649384784e+01 3.620106549466967749e+00 1.059947247718973021e-05
6.859598853868195789e+00 8.278934932262418389e-01 1.623922046371433781e-01 2.094396382492223552e+01 4.621399317644340421e+00 -4.801325563056973067e+01 3.620106498011884888e+00 1.063086668245216248e-05
6.879656160458453407e+00 8.277661770913269379e-01 1.624915424438632128e-01 2.092111835861767233e+01 4.618417917960759844e+00 -4.801325429714729864e+01 3.620106438210595634e+00 1.066256307555822286e-05
6.899713467048711024e+00 8.277823925462434174e-01 1.626486598768198399e-01 2.089722987524061892e+01 4.615796820914290777e+00 -4.801325294277710753e+01 3.620106417625405637e+00 1.069467611118901087e-05
6.919770773638968642e+00 8.279116067766527642e-01 1.628492397056966468e-01 2.087230265116261307e+01 4.613541602865875113e+00 -4.801325159754940586e+01 3.620106321737202926e+00 1.072663677527049322e-05
6.939828080229227147e+00 8.281019023402661494e-01 1.630722079454095252e-01 2.084635246487540172e+01 4.611660271383035692e+00 -4.801325027836801951e+01 3.620106273286099796e+00 1.075784621391295114e-05
6.959885386819484765e+00 8.282928091686942995e-01 1.632944840121108021e-01 2.081940895912000400e+01 4.610163194513916984e+00 -4.801324898849502176e+01 3.620106208378930379e+00 1.078852893186245333e-05
6.979942693409742382e+00 8.284284486886224208e-01 1.634961213512139688e-01 2.079151554827917892e+01 4.609061811586079749e+00 -4.801324761839924804e+01 3.620106138908886440e+00 1.082104039472722609e-05
7.000000000000000000e+00 8.284684534835633496e-01 1.636639464132625676e-01 2.076272711424963902e+01 4.608366576695330785e+00 -4.801324576657679444e+01 3.620106070072650617e+00 1.086509999808899071e-05


==> Figure7/energies_GS-fTWA_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# time | kinet | harmo | coupl
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 7.843982260094731540e-06 1.121305664595600290e-06 -8.965288983334821862e-06
2.000000000000000042e-02 2.398950942282118416e-05 3.673482012226372979e-06 -2.766300301341444127e-05
2.999999999999999889e-02 4.838434385862321199e-05 7.650024382070535141e-06 -5.603443830499637510e-05
4.000000000000000083e-02 8.094640520471210353e-05 1.304075296797152805e-05 -9.398721313708047404e-05
5.000000000000000278e-02 1.215639447304388455e-04 1.983186020817816352e-05 -1.413957236813548563e-04
5.999999999999999778e-02 1.700959002262608492e-04 2.800597327322154481e-05 -1.981017678332311122e-04
7.000000000000000666e-02 2.263720263963095295e-04 3.754223111021558754e-05 -2.639153343420175962e-04
8.000000000000000167e-02 2.901823562231469486e-04 4.841637291527670745e-05 -3.386155807231093127e-04
8.999999999999999667e-02 3.613341609922521834e-04 6.060085651517068751e-05 -4.219517749675053150e-04
1.000000000000000056e-01 4.395793297677795444e-04 7.406495933579628236e-05 -5.136447520168167151e-04
1.100000000000000006e-01 5.246196968307184931e-04 8.877491049157390068e-05 -6.133882864406542661e-04
1.199999999999999956e-01 6.161345091768562297e-04 1.046940382009801642e-04 -7.208505298349178947e-04
1.300000000000000044e-01 7.137971037036584636e-04 1.217829246536561129e-04 -8.356755979289997400e-04
1.400000000000000133e-01 8.172818450507576653e-04 1.399995685291086371e-04 -9.574852953902251908e-04
1.499999999999999944e-01 9.262631131991036059e-04 1.592995551376412942e-04 -1.085880963022567728e-03
1.600000000000000033e-01 1.040408669718763781e-03 1.796362339228197531e-04 -1.220445429500555904e-03
1.700000000000000122e-01 1.159370061337392692e-03 2.009609028475397045e-04 -1.360745047988550210e-03
1.799999999999999933e-01 1.282772831962350740e-03 2.232229989981875844e-04 -1.506331796984968332e-03
1.900000000000000022e-01 1.410209209015617039e-03 2.463702945989981242e-04 -1.656745424501117683e-03
2.000000000000000111e-01 1.541235610287930826e-03 2.703490975443410631e-04 -1.811515615221284594e-03
2.099999999999999922e-01 1.675376793739498729e-03 2.951044555413014840e-04 -1.970164161568175448e-03
2.200000000000000011e-01 1.812137759637431206e-03 3.205803630153881457e-04 -2.132207121575699707e-03
2.300000000000000100e-01 1.951023632030656841e-03 3.467199700715201810e-04 -2.297156949098369191e-03
2.399999999999999911e-01 2.091566720030892546e-03 3.734657930186738566e-04 -2.464524585099399107e-03
2.500000000000000000e-01 2.233358817538295699e-03 4.007599262527208341e-04 -2.633821502484649107e-03
2.600000000000000089e-01 2.376085575945045564e-03 4.285442556360525234e-04 -2.804561701103254565e-03
2.700000000000000178e-01 2.519512656441487333e-03 4.567606628112507740e-04 -2.976263808390070421e-03
2.800000000000000266e-01 2.663098166469147089e-03 4.853511292500863506e-04 -3.148454339720317598e-03
2.899999999999999800e-01 2.806410372399534888e-03 5.142580177953307149e-04 -3.320668235449231002e-03
2.999999999999999889e-01 2.949043426103906650e-03 5.434242493764746907e-04 -3.492451058480305816e-03
3.099999999999999978e-01 3.090584394080144338e-03 5.727934746487447224e-04 -3.663360829662337149e-03
3.200000000000000067e-01 3.230638050351610554e-03 6.023102506627644147e-04 -3.832969571031497134e-03
3.300000000000000155e-01 3.368840904229169087e-03 6.319202079282170781e-04 -4.000864787441402691e-03
3.400000000000000244e-01 3.504865705319114549e-03 6.615702082375514393e-04 -4.166650874281575129e-03
3.500000000000000333e-01 3.638418358862049486e-03 6.912084934187210424e-04 -4.329950437090601505e-03
3.599999999999999867e-01 3.769229674343909080e-03 7.207848249884256939e-04 -4.490405507765957149e-03
3.699999999999999956e-01 3.897044648223763844e-03 7.502506144958720957e-04 -4.647678641774655693e-03
3.800000000000000044e-01 4.021612042433427361e-03 7.795590441979302360e-04 -4.801453881278399012e-03
3.900000000000000133e-01 4.142676863954023424e-03 8.086651776051113601e-04 -4.951437570388974273e-03
4.000000000000000222e-01 4.259977982780175677e-03 8.375260593973501066e-04 -5.097359010836626826e-03
4.100000000000000311e-01 4.373252556990459179e-03 8.661008042393818695e-04 -5.238970949122122821e-03
4.199999999999999845e-01 4.482248180455239601e-03 8.943506741346136111e-04 -5.376049889677666539e-03
4.299999999999999933e-01 4.586742752378142850e-03 9.222391441457125551e-04 -5.508396232614456815e-03
4.400000000000000022e-01 4.686571014122644513e-03 9.497319565775593419e-04 -5.635834239205126349e-03
4.500000000000000111e-01 4.781655537684668597e-03 9.767971640555692114e-04 -5.758211833248121601e-03
4.600000000000000200e-01 4.872038715201625764e-03 1.003405162327100728e-03 -5.875400251788520829e-03
4.700000000000000289e-01 4.957783375752214394e-03 1.029528707718153652e-03 -5.987294218642227363e-03
4.799999999999999822e-01 5.038676815110815395e-03 1.055142917433802337e-03 -6.093813093984099157e-03
4.899999999999999911e-01 5.114689962847328297e-03 1.080225287035827810e-03 -6.194898055849783029e-03
5.000000000000000000e-01 5.185789599268028974e-03 1.104755667324269644e-03 -6.290512385318581569e-03
5.100000000000000089e-01 5.251949489280079673e-03 1.128716245106046664e-03 -6.380640702748044575e-03
5.200000000000000178e-01 5.313170497334791277e-03 1.152091513186458875e-03 -6.465288070656999807e-03
5.300000000000000266e-01 5.369490090116626167e-03 1.174868229922390291e-03 -6.544479066223487379e-03
5.400000000000000355e-01 5.420982673080327122e-03 1.197035369630288339e-03 -6.618256823181290806e-03
5.500000000000000444e-01 5.467752856619964401e-03 1.218584064947882128e-03 -6.686682041166063829e-03
5.600000000000000533e-01 5.509924191793582129e-03 1.239507542056917083e-03 -6.749831959520881559e-03
5.700000000000000622e-01 5.547626144631644281e-03 1.259801049501264696e-03 -6.807799292230972722e-03
5.799999999999999600e-01 5.580982088018014708e-03 1.279461781195576726e-03 -6.860691121015270212e-03
5.899999999999999689e-01 5.610100882236818132e-03 1.298488794129509533e-03 -6.908627744635137055e-03
5.999999999999999778e-01 5.635074196340735669e-03 1.316882921242517723e-03 -6.951741484161871182e-03
6.099999999999999867e-01 5.655981104914211029e-03 1.334646679985084178e-03 -6.990175446225244636e-03
6.199999999999999956e-01 5.672900696048296942e-03 1.351784177197716541e-03 -7.024082249093380539e-03
6.300000000000000044e-01 5.685932468781964948e-03 1.368301011131865547e-03 -7.053622719741879654e-03
6.400000000000000133e-01 5.695223209329598052e-03 1.384204171701926321e-03 -7.078964573780958600e-03
6.500000000000000222e-01 5.700997845745636033e-03 1.399501940386246781e-03 -7.100281094137525853e-03
6.600000000000000311e-01 5.703590525069150187e-03 1.414203791574061234e-03 -7.117749828645492105e-03
6.700000000000000400e-01 5.703260520873767656e-03 1.428320282718070810e-03 -7.131552306756893528e-03
6.800000000000000488e-01 5.700031271624964209e-03 1.441862947372645745e-03 -7.141873782156272013e-03
6.900000000000000577e-01 5.694090031888584397e-03 1.454844211721992644e-03 -7.148900318862210640e-03
7.000000000000000666e-01 5.685589500813099766e-03 1.467277280167087567e-03 -7.152818688792542991e-03
7.099999999999999645e-01 5.674673386439519143e-03 1.479176042920916185e-03 -7.153815361317720535e-03
7.199999999999999734e-01 5.661495014540738301e-03 1.490554983265380846e-03 -7.152075574368012278e-03
7.299999999999999822e-01 5.646225539481962083e-03 1.501429085469487045e-03 -7.147782504562006853e-03
7.399999999999999911e-01 5.629053317121377083e-03 1.511813744484623995e-03 -7.141116531945088976e-03
7.500000000000000000e-01 5.610176622406809824e-03 1.521724678305996130e-03 -7.132254592446485297e-03
7.600000000000000089e-01 5.589792308617232142e-03 1.531177843670829047e-03 -7.121369609403587278e-03
7.700000000000000178e-01 5.568083202572681432e-03 1.540189355568598621e-03 -7.108629994484737605e-03
7.800000000000000266e-01 5.545207007404419873e-03 1.548775410883418717e-03 -7.094199208071433164e-03
7.900000000000000355e-01 5.521289243349859766e-03 1.556952216386786646e-03 -7.078235369629776001e-03
8.000000000000000444e-01 5.496422305882993353e-03 1.564735921262947480e-03 -7.060890909784119790e-03
8.100000000000000533e-01 5.470672071710092066e-03 1.572142554387412176e-03 -7.042312257672122579e-03
8.200000000000000622e-01 5.444092655933666959e-03 1.579187966695976648e-03 -7.022639559654572476e-03
8.300000000000000711e-01 5.416748940403981992e-03 1.585887779177724312e-03 -7.002006428521575718e-03
8.399999999999999689e-01 5.388745382879210448e-03 1.592257337294857326e-03 -6.980539725900162043e-03
8.499999999999999778e-01 5.360258409750846657e-03 1.598311672965343220e-03 -6.958359384549800755e-03
8.599999999999999867e-01 5.331568427663853187e-03 1.604065475625560426e-03 -6.935578281535604260e-03
8.699999999999999956e-01 5.302811323097566219e-03 1.609533008140844349e-03 -6.912303136843634364e-03
8.800000000000000044e-01 5.273942191951364739e-03 1.614728059263415526e-03 -6.888634710420086724e-03
8.900000000000000133e-01 5.245053211228161219e-03 1.619663982617917074e-03 -6.864666786787571896e-03
9.000000000000000222e-01 5.216196159442910464e-03 1.624353635015899711e-03 -6.840486930632968914e-03
9.100000000000000311e-01 5.187411745475284212e-03 1.628809363813331617e-03 -6.816176554568811191e-03
9.200000000000000400e-01 5.158748027172919623e-03 1.633042994415027449e-03 -6.791811048414389713e-03
9.300000000000000488e-01 5.130268521227018472e-03 1.637065818932790118e-03 -6.767459964557228334e-03
9.400000000000000577e-01 5.102051635960780374e-03 1.640888586849680248e-03 -6.743187250304558643e-03
9.500000000000000666e-01 5.074183659815575780e-03 1.644521498321047537e-03 -6.719051516027341707e-03
9.599999999999999645e-01 5.046747930260535135e-03 1.647974200527434468e-03 -6.695106326576230615e-03
9.699999999999999734e-01 5.019812982141303413e-03 1.651255787300786324e-03 -6.671400502925191149e-03
9.799999999999999822e-01 4.993422428633097730e-03 1.654374802089997624e-03 -6.647978421273965065e-03
9.899999999999999911e-01 4.967589064535910155e-03 1.657339244229043751e-03 -6.624880297901163465e-03
1.000000000000000000e+00 4.942295209073209461e-03 1.660156578432851618e-03 -6.602142449872297481e-03
1.010000000000000009e+00 4.917500637224707025e-03 1.662833747481668855e-03 -6.579797524232306946e-03
1.020000000000000018e+00 4.893158603892111547e-03 1.665377188168258756e-03 -6.557874691487218174e-03
1.030000000000000027e+00 4.869239467753583295e-03 1.667792850774875652e-03 -6.536399802939221217e-03
1.040000000000000036e+00 4.845760299665763729e-03 1.670086222612487351e-03 -6.515395515697671412e-03
1.050000000000000044e+00 4.822817646286215593e-03 1.672262356484513013e-03 -6.494881393854108273e-03
1.060000000000000053e+00 4.800617788014395135e-03 1.674325904884415173e-03 -6.474874004765753151e-03
1.070000000000000062e+00 4.779161386369837686e-03 1.676281060696418763e-03 -6.455388208941819847e-03
1.080000000000000071e+00 4.758356690417494921e-03 1.678131596690022502e-03 -6.436436917965671599e-03
1.090000000000000080e+00 4.738216778338755382e-03 1.679880945591977898e-03 -6.418030585917957297e-03
1.100000000000000089e+00 4.718722687625885766e-03 1.681532186596392756e-03 -6.400177826463523435e-03
1.110000000000000098e+00 4.699851307037782901e-03 1.683088073402393874e-03 -6.382885428006989693e-03
1.120000000000000107e+00 4.681592208880473727e-03 1.684551058700965590e-03 -6.366158396468537053e-03
1.130000000000000115e+00 4.663954368858090442e-03 1.685923316162506961e-03 -6.350000022350212568e-03
1.140000000000000124e+00 4.646964490361848305e-03 1.687206760770326849e-03 -6.334411966128039410e-03
1.150000000000000133e+00 4.630659222510684868e-03 1.688403068132931367e-03 -6.319394354103313391e-03
1.159999999999999920e+00 4.615073923714234361e-03 1.689513693205588109e-03 -6.304945875700907788e-03
1.169999999999999929e+00 4.600230767439829858e-03 1.690539888674705456e-03 -6.291063872824746890e-03
1.179999999999999938e+00 4.586128912246855392e-03 1.691482723122612582e-03 -6.277744412263209714e-03
1.189999999999999947e+00 4.572739167470489009e-03 1.692343099008910895e-03 -6.264982333262059978e-03
1.199999999999999956e+00 4.560005088124176147e-03 1.693121770488784658e-03 -6.252771264213555398e-03
1.209999999999999964e+00 4.547851741998237482e-03 1.693819361146356580e-03 -6.241103604901204228e-03
1.219999999999999973e+00 4.536202528157011644e-03 1.694436381855910726e-03 -6.229970473829911544e-03
1.229999999999999982e+00 4.525003413262654664e-03 1.694973249194973476e-03 -6.219361623788289758e-03
1.239999999999999991e+00 4.514252819349375521e-03 1.695430305114347140e-03 -6.209265332850226818e-03
1.250000000000000000e+00 4.504034176150650132e-03 1.695807838910963830e-03 -6.199668282435172664e-03
1.260000000000000009e+00 4.494531717371639049e-03 1.696106109664058392e-03 -6.190555500444607992e-03
1.270000000000000018e+00 4.485653189212306449e-03 1.696325282619218222e-03 -6.181911903805124495e-03
1.280000000000000027e+00 4.477323433397337182e-03 1.696465495160472386e-03 -6.173721145497555914e-03
1.290000000000000036e+00 4.469522878084536584e-03 1.696526881486940365e-03 -6.165965498437393603e-03
1.300000000000000044e+00 4.462206451216228255e-03 1.696509567593883694e-03 -6.158626216486916445e-03
1.310000000000000053e+00 4.455329136521748827e-03 1.696413686280351038e-03 -6.151683473098940036e-03
1.320000000000000062e+00 4.448860677326315488e-03 1.696239389162975926e-03 -6.145116354891832881e-03
1.330000000000000071e+00 4.442790530036367508e-03 1.695986856698300212e-03 -6.138902905104022013e-03
1.340000000000000080e+00 4.437124898541614133e-03 1.695656306996122997e-03 -6.133020209092556081e-03
1.350000000000000089e+00 4.431878211055754677e-03 1.695248003984328386e-03 -6.127444511997148791e-03
1.360000000000000098e+00 4.427061719981512274e-03 1.694762265276899887e-03 -6.122151357419253204e-03
1.370000000000000107e+00 4.422672007153194591e-03 1.694199469918050184e-03 -6.117115735477067495e-03
1.380000000000000115e+00 4.418682060016643730e-03 1.693560066041288528e-03 -6.112312228891379762e-03
1.390000000000000124e+00 4.415037253657254183e-03 1.692844578406733089e-03 -6.107715146814914065e-03
1.400000000000000133e+00 4.411658038867083756e-03 1.692053615773582301e-03 -6.103298637909778876e-03
1.409999999999999920e+00 4.408450413299653571e-03 1.691187878134200150e-03 -6.099036776656847729e-03
1.419999999999999929e+00 4.405324361013450429e-03 1.690248163985277278e-03 -6.094903619989667717e-03
1.429999999999999938e+00 4.402219411220154033e-03 1.689235378037294696e-03 -6.090873235011948390e-03
1.439999999999999947e+00 4.399135318617905695e-03 1.688150540059708349e-03 -6.086919702699584815e-03
1.449999999999999956e+00 4.396164638703761902e-03 1.686994795912889018e-03 -6.083017107010661208e-03
1.459999999999999964e+00 4.393462771549226306e-03 1.685769421981864104e-03 -6.079139793601533344e-03
1.469999999999999973e+00 4.390866817600288033e-03 1.684475768082853561e-03 -6.075264234505615805e-03
1.479999999999999982e+00 4.388336674547719390e-03 1.683115327786583468e-03 -6.071367221429859080e-03
1.489999999999999991e+00 4.385838019384035585e-03 1.681689722314752599e-03 -6.067426500383619851e-03
1.500000000000000000e+00 4.383320298668950260e-03 1.680200699874588154e-03 -6.063421008547518858e-03
1.510000000000000009e+00 4.380739676754662540e-03 1.678650140466184755e-03 -6.059330906820747757e-03
1.520000000000000018e+00 4.378071316838184901e-03 1.677040057881604108e-03 -6.055137651651043389e-03
1.530000000000000027e+00 4.375312288455496593e-03 1.675372599814074553e-03 -6.050824098806734282e-03
1.540000000000000036e+00 4.372477077342934622e-03 1.673650046784586455e-03 -6.046374629313073200e-03
1.550000000000000044e+00 4.369588153313458054e-03 1.671874810381991823e-03 -6.041775286117533408e-03
1.560000000000000053e+00 4.366664318779305172e-03 1.670049431117221405e-03 -6.037013909195419400e-03
1.570000000000000062e+00 4.363709609068362055e-03 1.668176576028661132e-03 -6.032080256767222495e-03
1.580000000000000071e+00 4.360705346848170287e-03 1.666259036059229183e-03 -6.026966101064653962e-03
1.590000000000000080e+00 4.357607571926012079e-03 1.664299723169123703e-03 -6.021665288629857692e-03
1.600000000000000089e+00 4.354351486220289086e-03 1.662301667161671754e-03 -6.016173757425572442e-03
1.610000000000000098e+00 4.350863787996764147e-03 1.660268012289771748e-03 -6.010489506019119771e-03
1.620000000000000107e+00 4.347082841354864627e-03 1.658202013879088964e-03 -6.004612513715111566e-03
1.630000000000000115e+00 4.342985562623784095e-03 1.656107035448260191e-03 -5.998544614671980600e-03
1.640000000000000124e+00 4.338618734824190894e-03 1.653986547118556924e-03 -5.992289333654681610e-03
1.650000000000000133e+00 4.334131218965505197e-03 1.651844126471891088e-03 -5.985851696049643636e-03
1.660000000000000142e+00 4.329656651828711969e-03 1.649683436734696680e-03 -5.979238679187136654e-03
1.669999999999999929e+00 4.325043632538108467e-03 1.647508171472272364e-03 -5.972460376167327070e-03
1.679999999999999938e+00 4.320308317641323968e-03 1.645322119139570232e-03 -5.965527905211899344e-03
1.689999999999999947e+00 4.315442174492761448e-03 1.643129119979863401e-03 -5.958454140271845535e-03
1.699999999999999956e+00 4.310427806770777276e-03 1.640933059724312320e-03 -5.951253545304409365e-03
1.709999999999999964e+00 4.305258860441139521e-03 1.638737861744832746e-03 -5.943941976599049354e-03
1.719999999999999973e+00 4.299949518665609552e-03 1.636547476103509396e-03 -5.936536516797345439e-03
1.729999999999999982e+00 4.294535074088164789e-03 1.634365866509716447e-03 -5.929055335088733586e-03
1.739999999999999991e+00 4.289065698507585865e-03 1.632196995989213667e-03 -5.921517565867327228e-03
1.750000000000000000e+00 4.283595955910704176e-03 1.630044811867040590e-03 -5.913943196717784921e-03
1.760000000000000009e+00 4.278172816055351990e-03 1.627913230484379341e-03 -5.906352955980988077e-03
1.770000000000000018e+00 4.272824918310945234e-03 1.625806121923859720e-03 -5.898768190333390088e-03
1.780000000000000027e+00 4.267555611534177597e-03 1.623727294923000674e-03 -5.891210723785217547e-03
1.790000000000000036e+00 4.262341862026399267e-03 1.621680482122775640e-03 -5.883702691232987718e-03
1.800000000000000044e+00 4.257140491163459266e-03 1.619669325837566360e-03 -5.876266342146520966e-03
1.810000000000000053e+00 4.251902394832714378e-03 1.617697364648312602e-03 -5.868923813073838140e-03
1.820000000000000062e+00 4.246594431010501831e-03 1.615768021313540191e-03 -5.861696871335988178e-03
1.830000000000000071e+00 4.241227567400029062e-03 1.613884592758276382e-03 -5.854606636475476536e-03
1.840000000000000080e+00 4.235888688752251566e-03 1.612050243229923470e-03 -5.847673290621773455e-03
1.850000000000000089e+00 4.230772177190611841e-03 1.610268002081996670e-03 -5.840915793967506667e-03
1.860000000000000098e+00 4.225922587245190855e-03 1.608540702061869027e-03 -5.834352783077285422e-03
1.870000000000000107e+00 4.221237663613861858e-03 1.606870962691909739e-03 -5.828002433814753747e-03
1.880000000000000115e+00 4.216740696779419824e-03 1.605261236334193506e-03 -5.821881218886406500e-03
1.890000000000000124e+00 4.212421960028120416e-03 1.603713765536198986e-03 -5.816004430942398572e-03
1.900000000000000133e+00 4.208266601934157469e-03 1.602230580804934589e-03 -5.810385967427954962e-03
1.910000000000000142e+00 4.204271619388219410e-03 1.600813495982183251e-03 -5.805038171521081404e-03
1.919999999999999929e+00 4.200452792664568884e-03 1.599464102443311090e-03 -5.799971725946460183e-03
1.929999999999999938e+00 4.196843259438752180e-03 1.598183763124825033e-03 -5.795195593332457332e-03
1.939999999999999947e+00 4.193485980461054627e-03 1.596973607155301308e-03 -5.790716994504602373e-03
1.949999999999999956e+00 4.190422716787869581e-03 1.595834525642790113e-03 -5.786541414630368314e-03
1.959999999999999964e+00 4.187682289783217250e-03 1.594767168974990657e-03 -5.782672626465157513e-03
1.969999999999999973e+00 4.185270827893333365e-03 1.593771945833126350e-03 -5.779112720098478553e-03
1.979999999999999982e+00 4.183166422064601465e-03 1.592849024019169380e-03 -5.775862129548422000e-03
1.989999999999999991e+00 4.181320123135865742e-03 1.591998333161943847e-03 -5.772919648270943491e-03
2.000000000000000000e+00 4.179664533699061976e-03 1.591219569407569760e-03 -5.770282428093180538e-03
2.010000000000000231e+00 4.178130392979737678e-03 1.590512202319009942e-03 -5.767945959187730995e-03
2.020000000000000018e+00 4.176670550615151078e-03 1.589875484406297551e-03 -5.765904032403325330e-03
2.030000000000000249e+00 4.175289601519448397e-03 1.589308463979082365e-03 -5.764148689472045617e-03
2.040000000000000036e+00 4.174076242553013787e-03 1.588810002344497605e-03 -5.762670171225353459e-03
2.049999999999999822e+00 4.173213680786496023e-03 1.588378791469534541e-03 -5.761456962442634139e-03
2.060000000000000053e+00 4.172604374165821486e-03 1.588013273037863684e-03 -5.760497411093372724e-03
2.069999999999999840e+00 4.172189339034983874e-03 1.587711719236025235e-03 -5.759778542599773392e-03
2.080000000000000071e+00 4.171952672554034638e-03 1.587472247776216573e-03 -5.759286166993539402e-03
2.089999999999999858e+00 4.171855170988531848e-03 1.587292817198777961e-03 -5.759005263846439689e-03
2.100000000000000089e+00 4.171859144674919598e-03 1.587171243181375495e-03 -5.758920002976950121e-03
2.109999999999999876e+00 4.171942474299574974e-03 1.587105212002382559e-03 -5.759013814492667215e-03
2.120000000000000107e+00 4.172103058798028868e-03 1.587092292145947858e-03 -5.759269501870211208e-03
2.129999999999999893e+00 4.172355519485729594e-03 1.587129944831336490e-03 -5.759669388988449337e-03
2.140000000000000124e+00 4.172722539850005213e-03 1.587215534041854685e-03 -5.760195490046055022e-03
2.149999999999999911e+00 4.173223523995680390e-03 1.587346336435377933e-03 -5.760829690140448558e-03
2.160000000000000142e+00 4.173863343302961458e-03 1.587519551354566296e-03 -5.761553923973550435e-03
2.169999999999999929e+00 4.174623809448930328e-03 1.587732311035785354e-03 -5.762350340675237437e-03
2.180000000000000160e+00 4.175460167757444850e-03 1.587981691054137336e-03 -5.763201444077279204e-03
2.189999999999999947e+00 4.176304358118768621e-03 1.588264721048773895e-03 -5.764090199890018959e-03
2.200000000000000178e+00 4.177076056727078816e-03 1.588578395853996279e-03 -5.765000104080578516e-03
2.209999999999999964e+00 4.177701611967884164e-03 1.588919687320792130e-03 -5.765915210255487429e-03
2.220000000000000195e+00 4.178139946665872413e-03 1.589285557347490602e-03 -5.766820117933503000e-03
2.229999999999999982e+00 4.178413346676057398e-03 1.589672972940477406e-03 -5.767699928161631150e-03
2.240000000000000213e+00 4.178639825372327393e-03 1.590078924483290896e-03 -5.768540177874341077e-03
2.250000000000000000e+00 4.178970510362246989e-03 1.590500426705453857e-03 -5.769327182621373194e-03
2.260000000000000231e+00 4.179246779653458289e-03 1.590934445966323994e-03 -5.770049646548919622e-03
2.270000000000000018e+00 4.179458879618930256e-03 1.591378007965535630e-03 -5.770696688716577330e-03
2.280000000000000249e+00 4.179586155780556748e-03 1.591828172465363381e-03 -5.771258597276011232e-03
2.290000000000000036e+00 4.179595334532966791e-03 1.592282039817203123e-03 -5.771726876932207866e-03
2.300000000000000266e+00 4.179461857272297187e-03 1.592736761389453633e-03 -5.772094185922198827e-03
2.310000000000000053e+00 4.179180711024329913e-03 1.593189547389142757e-03 -5.772354311014434199e-03
2.319999999999999840e+00 4.178768147557579242e-03 1.593637673080658228e-03 -5.772502173861518600e-03
2.330000000000000071e+00 4.178256337534522885e-03 1.594078484180414586e-03 -5.772533859543827438e-03
2.339999999999999858e+00 4.177683457103231746e-03 1.594509401983379340e-03 -5.772446656460952959e-03
2.350000000000000089e+00 4.177081941522519694e-03 1.594927928571748246e-03 -5.772239095886783945e-03
2.359999999999999876e+00 4.176467659433863965e-03 1.595331652284085648e-03 -5.771910979507780329e-03
2.370000000000000107e+00 4.175832563774886999e-03 1.595718253499570603e-03 -5.771463384103706420e-03
2.379999999999999893e+00 4.175142966947761186e-03 1.596085510729569222e-03 -5.770898634176509050e-03
2.390000000000000124e+00 4.174344981396873461e-03 1.596431307016773268e-03 -5.770220235746774048e-03
2.399999999999999911e+00 4.173377878843038090e-03 1.596753636727336239e-03 -5.769432767657071276e-03
2.410000000000000142e+00 4.172195174672269774e-03 1.597050612984464869e-03 -5.768541730477820886e-03
2.419999999999999929e+00 4.170792164849335994e-03 1.597320476229711428e-03 -5.767553357417002161e-03
2.430000000000000160e+00 4.169237462417119469e-03 1.597561604702766756e-03 -5.766474396392553062e-03
2.439999999999999947e+00 4.167704832540520404e-03 1.597772527987024885e-03 -5.765311877526929987e-03
2.450000000000000178e+00 4.166273561110314314e-03 1.597951899864704251e-03 -5.764073958206069812e-03
2.459999999999999964e+00 4.164817176401151844e-03 1.598098476688657784e-03 -5.762770408360793489e-03
2.470000000000000195e+00 4.163358326696904588e-03 1.598211185531444147e-03 -5.761410846623364092e-03
2.479999999999999982e+00 4.161887055596612782e-03 1.598289093615168051e-03 -5.760005492778785992e-03
2.490000000000000213e+00 4.160387697521256666e-03 1.598331415412879587e-03 -5.758564963713640877e-03
2.500000000000000000e+00 4.158856730164072271e-03 1.598337516145089147e-03 -5.757100108275979566e-03
2.510000000000000231e+00 4.157310484068217800e-03 1.598306912327651002e-03 -5.755621886059923177e-03
2.520000000000000018e+00 4.155784326754501101e-03 1.598239270222618367e-03 -5.754141283039137210e-03
2.530000000000000249e+00 4.154325531590724076e-03 1.598134402832299171e-03 -5.752669254705361154e-03
2.540000000000000036e+00 4.152982426427603672e-03 1.597992265875672509e-03 -5.751216685936114299e-03
2.550000000000000266e+00 4.151792586607399443e-03 1.597812953009095137e-03 -5.749794356235678021e-03
2.560000000000000053e+00 4.150772787977692266e-03 1.597596690417788000e-03 -5.748412899267858582e-03
2.569999999999999840e+00 4.149913171136057448e-03 1.597343830822490216e-03 -5.747082746709024186e-03
2.580000000000000071e+00 4.149177596435873333e-03 1.597054846930022302e-03 -5.745814048364251969e-03
2.589999999999999858e+00 4.148511504007804801e-03 1.596730324414636628e-03 -5.744616563156979515e-03
2.600000000000000089e+00 4.147857752809391667e-03 1.596370954652941501e-03 -5.743499518960238498e-03
2.609999999999999876e+00 4.147179921454967853e-03 1.595977527649053733e-03 -5.742471443205583205e-03
2.620000000000000107e+00 4.146491439232732196e-03 1.595550925872160890e-03 -5.741539970692440854e-03
2.629999999999999893e+00 4.145887710185176302e-03 1.595092120075789367e-03 -5.740711639921944331e-03
2.640000000000000124e+00 4.145565193144240546e-03 1.594602166245192828e-03 -5.739991747565556177e-03
2.649999999999999911e+00 4.145464097567440852e-03 1.594082129908241854e-03 -5.739385895825001478e-03
2.660000000000000142e+00 4.145526855451359127e-03 1.593533118398443235e-03 -5.738898827883071214e-03
2.669999999999999929e+00 4.145754916089982277e-03 1.592956278040440253e-03 -5.738534109774267797e-03
2.680000000000000160e+00 4.146124334867634653e-03 1.592352767187148665e-03 -5.738294479532114224e-03
2.689999999999999947e+00 4.146611128071301527e-03 1.591723749294723890e-03 -5.738181719920190486e-03
2.700000000000000178e+00 4.147205836860931409e-03 1.591070383152004032e-03 -5.738196583318650422e-03
2.709999999999999964e+00 4.147918401358997691e-03 1.590393811482966819e-03 -5.738338763736423008e-03
2.720000000000000195e+00 4.148775171815504044e-03 1.589695148923756700e-03 -5.738606908014528413e-03
2.729999999999999982e+00 4.149810410881926877e-03 1.588975470153436865e-03 -5.738998656195135051e-03
2.740000000000000213e+00 4.151054957607069537e-03 1.588235798745392651e-03 -5.739510699786321522e-03
2.750000000000000000e+00 4.152524823390109018e-03 1.587477097120928819e-03 -5.740138846267854068e-03
2.760000000000000231e+00 4.154212371641357454e-03 1.586700257842560153e-03 -5.740878078654004790e-03
2.770000000000000018e+00 4.156082401278218298e-03 1.585906096396546769e-03 -5.741722600235352192e-03
2.780000000000000249e+00 4.158074918958826020e-03 1.585095345592000670e-03 -5.742665856723553307e-03
2.790000000000000036e+00 4.160115661747315619e-03 1.584268651755916168e-03 -5.743700530870123923e-03
2.800000000000000266e+00 4.162134540916267132e-03 1.583426573032154687e-03 -5.744818508151398190e-03
2.810000000000000053e+00 4.164091144102466911e-03 1.582569580296910600e-03 -5.746010816226122461e-03
2.819999999999999840e+00 4.166005286347230184e-03 1.581698061476399146e-03 -5.747267545483338534e-03
2.830000000000000071e+00 4.167989373596017386e-03 1.580812330383187187e-03 -5.748577762998377527e-03
2.839999999999999858e+00 4.170200939381535875e-03 1.579912623463066487e-03 -5.749929765153450126e-03
2.850000000000000089e+00 4.172484659657771724e-03 1.578999021238565144e-03 -5.751312655914572400e-03
2.859999999999999876e+00 4.174821712377719748e-03 1.578071545529421450e-03 -5.752714504889388895e-03
2.870000000000000107e+00 4.177187327706345307e-03 1.577130133516131032e-03 -5.754123008384404159e-03
2.879999999999999893e+00 4.179541586625788903e-03 1.576174640671581173e-03 -5.755525586825741696e-03
2.890000000000000124e+00 4.181851221433172464e-03 1.575204849874687523e-03 -5.756909351825691135e-03
2.899999999999999911e+00 4.184100888021515322e-03 1.574220478461398195e-03 -5.758261118172802034e-03
2.910000000000000142e+00 4.186295270597390449e-03 1.573221184153305099e-03 -5.759567454327937409e-03
2.919999999999999929e+00 4.188454041944091738e-03 1.572206570586001445e-03 -5.760814762370482234e-03
2.930000000000000160e+00 4.190602161414747756e-03 1.571176192944611543e-03 -5.761989376545073246e-03
2.939999999999999947e+00 4.192758238565156767e-03 1.570129564017845201e-03 -5.763077668636336533e-03
2.950000000000000178e+00 4.194923718125946437e-03 1.569066160820548972e-03 -5.764066148349690152e-03
2.959999999999999964e+00 4.197075452686003898e-03 1.567985431822409900e-03 -5.764941547691972493e-03
2.970000000000000195e+00 4.199163829463092509e-03 1.566886804769470872e-03 -5.765690879993987800e-03
2.979999999999999982e+00 4.201118018369127613e-03 1.565769695105350507e-03 -5.766301466654250550e-03
2.990000000000000213e+00 4.202859127680374715e-03 1.564633515095288424e-03 -5.766760927846215773e-03
3.000000000000000000e+00 4.204321112400388923e-03 1.563477683930810389e-03 -5.767057137243381502e-03
3.010000000000000231e+00 4.205478206217472259e-03 1.562301639340989102e-03 -5.767178145187030341e-03
3.020000000000000018e+00 4.206376470647959359e-03 1.561104851550700620e-03 -5.767112079546032541e-03
3.030000000000000249e+00 4.207165809139533710e-03 1.559886840791514665e-03 -5.766847038683025825e-03
3.040000000000000036e+00 4.207915859522924629e-03 1.558647151269856260e-03 -5.766371942774724778e-03
3.050000000000000266e+00 4.208476174607231508e-03 1.557385323015975402e-03 -5.765677201278521929e-03
3.060000000000000053e+00 4.208849468474289493e-03 1.556100976887924000e-03 -5.764753100890389857e-03
3.070000000000000284e+00 4.209006523515241086e-03 1.554793783811778563e-03 -5.763590662180561978e-03
3.080000000000000071e+00 4.208912190200327259e-03 1.553463476051494818e-03 -5.762181558507758171e-03
3.089999999999999858e+00 4.208543585884575583e-03 1.552109855627726957e-03 -5.760518071576263208e-03
3.100000000000000089e+00 4.207898131145518771e-03 1.550732800331042086e-03 -5.758593093250042455e-03
3.109999999999999876e+00 4.206993024748336210e-03 1.549332268216892759e-03 -5.756400166010870040e-03
3.120000000000000107e+00 4.205858355256323310e-03 1.547908301248237042e-03 -5.753933552010075808e-03
3.129999999999999893e+00 4.204526436712330457e-03 1.546461028536584613e-03 -5.751188319084717809e-03
3.140000000000000124e+00 4.203020129953443859e-03 1.544990669440372485e-03 -5.748160431403140196e-03
3.149999999999999911e+00 4.201342866755146226e-03 1.543497536626413022e-03 -5.744846832576326091e-03
3.160000000000000142e+00 4.199472833923094742e-03 1.541982039099464670e-03 -5.741245510100940509e-03
3.169999999999999929e+00 4.197363307107913714e-03 1.540444685169107836e-03 -5.737355531853962319e-03
3.180000000000000160e+00 4.194950462364647678e-03 1.538886085359820934e-03 -5.733177047987525303e-03
3.189999999999999947e+00 4.192169156841283814e-03 1.537306955384643362e-03 -5.728711254909440824e-03
3.200000000000000178e+00 4.188976181225914988e-03 1.535708119494478326e-03 -5.723960321999563457e-03
3.209999999999999964e+00 4.185379374517948260e-03 1.534090514779040682e-03 -5.718927286210979781e-03
3.220000000000000195e+00 4.181469787369529977e-03 1.532455197321410138e-03 -5.713615924630812901e-03
3.229999999999999982e+00 4.177442027105174836e-03 1.530803349421814901e-03 -5.708030671963948248e-03
3.240000000000000213e+00 4.173241539573713244e-03 1.529136217810982091e-03 -5.702178310705094920e-03
3.250000000000000000e+00 4.168811721217744945e-03 1.527455152149078755e-03 -5.696066846872445931e-03
3.260000000000000231e+00 4.164159493830405130e-03 1.525761612998244006e-03 -5.689705198298184927e-03
3.270000000000000018e+00 4.159268141655677459e-03 1.524057153885134122e-03 -5.683103612897693648e-03
3.280000000000000249e+00 4.154122789943759386e-03 1.522343421822850741e-03 -5.676273555818213412e-03
3.290000000000000036e+00 4.148725075555178242e-03 1.520622154273847722e-03 -5.669227641068901730e-03
3.300000000000000266e+00 4.143098101632877901e-03 1.518895173631677536e-03 -5.661979601308661861e-03
3.310000000000000053e+00 4.137283496811573931e-03 1.517164380088970596e-03 -5.654544286571823626e-03
3.320000000000000284e+00 4.131332928907017858e-03 1.515431743544267415e-03 -5.646937680663346310e-03
3.330000000000000071e+00 4.125296741999075548e-03 1.513699294997283406e-03 -5.639176922787135851e-03
3.339999999999999858e+00 4.119212487694483456e-03 1.511969117706512666e-03 -5.631280321694129461e-03
3.350000000000000089e+00 4.113096005061281368e-03 1.510243338250111386e-03 -5.623267350246353991e-03
3.359999999999999876e+00 4.106937373957179199e-03 1.508524117554051582e-03 -5.615158609764186494e-03
3.370000000000000107e+00 4.100703532988195059e-03 1.506813641941133139e-03 -5.606975755816910080e-03
3.379999999999999893e+00 4.094348631410658391e-03 1.505114114317973595e-03 -5.598741380173119508e-03
3.390000000000000124e+00 4.087832294517919178e-03 1.503427745757703743e-03 -5.590478847376076713e-03
3.399999999999999911e+00 4.081144949078249241e-03 1.501756747951602054e-03 -5.582212088761770961e-03
3.410000000000000142e+00 4.074338209243965302e-03 1.500103327287686129e-03 -5.573965361593694393e-03
3.419999999999999929e+00 4.067557096221223120e-03 1.498469681655046530e-03 -5.565762986237481579e-03
3.430000000000000160e+00 4.060994322626794266e-03 1.496857987130946520e-03 -5.557629437269022768e-03
3.439999999999999947e+00 4.054530648915055137e-03 1.495270323417631584e-03 -5.549590943475594604e-03
3.450000000000000178e+00 4.048182158769852296e-03 1.493708739763713669e-03 -5.541673260626937131e-03
3.459999999999999964e+00 4.041960308920504452e-03 1.492175218928265155e-03 -5.533902175006994405e-03
3.470000000000000195e+00 4.035861472498080554e-03 1.490671666534763200e-03 -5.526303423525783659e-03
3.479999999999999982e+00 4.029888615015798405e-03 1.489199904959497608e-03 -5.518902458522753629e-03
3.490000000000000213e+00 4.024062434392437076e-03 1.487761664855653159e-03 -5.511724256758578772e-03
3.500000000000000000e+00 4.018423322542442541e-03 1.486358575367807775e-03 -5.504793166898271257e-03
3.510000000000000231e+00 4.013026169929980944e-03 1.484992153873110517e-03 -5.498132787196659613e-03
3.520000000000000018e+00 4.007930495008465467e-03 1.483663795868961311e-03 -5.491765863362461399e-03
3.530000000000000249e+00 4.003188627521805758e-03 1.482374765429930654e-03 -5.485714195718516088e-03
3.540000000000000036e+00 3.998834703737246150e-03 1.481126186493832240e-03 -5.479998544800478849e-03
3.550000000000000266e+00 3.994877043388769117e-03 1.479919035123573434e-03 -5.474638525428271625e-03
3.560000000000000053e+00 3.991296079094360481e-03 1.478754132839271143e-03 -5.469652481011983911e-03
3.570000000000000284e+00 3.988049410572326592e-03 1.477632141134450471e-03 -5.465057332369655831e-03
3.580000000000000071e+00 3.985084775595073257e-03 1.476553557386003695e-03 -5.460868398570082119e-03
3.589999999999999858e+00 3.982360788785770968e-03 1.475518712541716484e-03 -5.457099191193767393e-03
3.600000000000000089e+00 3.979874225133264894e-03 1.474527771217365359e-03 -5.453761187830954461e-03
3.609999999999999876e+00 3.977691447808693985e-03 1.473580735149922867e-03 -5.450863595503323104e-03
3.620000000000000107e+00 3.975980333490069379e-03 1.472677451319121542e-03 -5.448413119887324067e-03
3.629999999999999893e+00 3.974827171649201150e-03 1.471817580010803539e-03 -5.446414710237467913e-03
3.640000000000000124e+00 3.974094828220208625e-03 1.471000560179313394e-03 -5.444872159704463969e-03
3.649999999999999911e+00 3.973796939650233416e-03 1.470225685878058693e-03 -5.443786371219541155e-03
3.660000000000000142e+00 3.973912664074512845e-03 1.469492072716474746e-03 -5.443156152963002717e-03
3.669999999999999929e+00 3.974412537148900096e-03 1.468798666424839250e-03 -5.442978092552566531e-03
3.680000000000000160e+00 3.975276667606037102e-03 1.468144250003962197e-03 -5.443246480510598867e-03
3.689999999999999947e+00 3.976502776736159581e-03 1.467527449885484489e-03 -5.443953294122820356e-03
3.700000000000000178e+00 3.978105682455389085e-03 1.466946741999458625e-03 -5.445088234535089104e-03
3.709999999999999964e+00 3.980110426134859415e-03 1.466400458419507081e-03 -5.446638807393333788e-03
3.720000000000000195e+00 3.982541630526853851e-03 1.465886795035264414e-03 -5.448590435650353149e-03
3.729999999999999982e+00 3.985411851709845348e-03 1.465403820503818422e-03 -5.450926592363569689e-03
3.740000000000000213e+00 3.988711643924177687e-03 1.464949486571503470e-03 -5.453628941386659025e-03
3.750000000000000000e+00 3.992403796559565107e-03 1.464521639749167582e-03 -5.456677474798935466e-03
3.760000000000000231e+00 3.996423734971494071e-03 1.464118034279832592e-03 -5.460050637683412297e-03
3.770000000000000018e+00 4.000687415394056992e-03 1.463736346366043255e-03 -5.463725433406213701e-03
3.780000000000000249e+00 4.005107206996985462e-03 1.463374189729572472e-03 -5.467677505799682300e-03
3.790000000000000036e+00 4.009615265402379988e-03 1.463029132759230281e-03 -5.471881198526678224e-03
3.800000000000000266e+00 4.014192789116208769e-03 1.462698717757614317e-03 -5.476309596310164826e-03
3.810000000000000053e+00 4.018902345733171670e-03 1.462380483115605133e-03 -5.480934557542551863e-03
3.820000000000000284e+00 4.023908463259424396e-03 1.462071987513455891e-03 -5.485726800897042059e-03
3.830000000000000071e+00 4.029125246188277817e-03 1.461770763201190870e-03 -5.490657668969318658e-03
3.839999999999999858e+00 4.034462745839825608e-03 1.461474371658829513e-03 -5.495698237001076999e-03
3.850000000000000089e+00 4.039893583220498068e-03 1.461180432486279285e-03 -5.500819205639882400e-03
3.859999999999999876e+00 4.045365534625540438e-03 1.460886623278287270e-03 -5.505991485528900081e-03
3.870000000000000107e+00 4.050827256714247850e-03 1.460590698469064162e-03 -5.511186277122536240e-03
3.879999999999999893e+00 4.056243189381845450e-03 1.460290504814399423e-03 -5.516375196243187944e-03
3.890000000000000124e+00 4.061598725216675372e-03 1.459983994437454675e-03 -5.521530438408968171e-03
3.899999999999999911e+00 4.066897464363144164e-03 1.459669236154047083e-03 -5.526624971986351595e-03
3.910000000000000142e+00 4.072152904793897681e-03 1.459344425580535879e-03 -5.531632748113195393e-03
3.919999999999999929e+00 4.077377238117999361e-03 1.459007894327380393e-03 -5.536528914128953718e-03
3.930000000000000160e+00 4.082570024336467512e-03 1.458658118410337138e-03 -5.541290016948679370e-03
3.939999999999999947e+00 4.087709403395653820e-03 1.458293725884015702e-03 -5.545894183420801114e-03
3.950000000000000178e+00 4.092748172534202422e-03 1.457913503631979137e-03 -5.550321266187540313e-03
3.959999999999999964e+00 4.097616525193887617e-03 1.457516403244732157e-03 -5.554552945880419923e-03
3.970000000000000195e+00 4.102232525725271403e-03 1.457101545988391143e-03 -5.558572783569753692e-03
3.979999999999999982e+00 4.106520504020715577e-03 1.456668227015640599e-03 -5.562366221174047838e-03
3.990000000000000213e+00 4.110436521149079050e-03 1.456215919194472344e-03 -5.565920531930421827e-03
4.000000000000000000e+00 4.113998910085644653e-03 1.455744277222923138e-03 -5.569224727928783446e-03
4.009999999999999787e+00 4.117320667814012257e-03 1.455253143046542378e-03 -5.572269437006179861e-03
4.020000000000000462e+00 4.120566582589578128e-03 1.454742542396962601e-03 -5.575047107044893424e-03
4.030000000000000249e+00 4.123590025483827616e-03 1.454212629333921430e-03 -5.577553709167808529e-03
4.040000000000000036e+00 4.126379281692856872e-03 1.453663746188186548e-03 -5.579786655926370284e-03
4.049999999999999822e+00 4.128921236500201174e-03 1.453096397783041607e-03 -5.581745386721765657e-03
4.060000000000000497e+00 4.131189152214873907e-03 1.452511246218583579e-03 -5.583431377973072790e-03
4.070000000000000284e+00 4.133164615005905512e-03 1.451909108637945353e-03 -5.584847981372605998e-03
4.080000000000000071e+00 4.134848903626434091e-03 1.451290952102707050e-03 -5.586000296780070824e-03
4.089999999999999858e+00 4.136265127062617453e-03 1.450657886627773965e-03 -5.586895073823467013e-03
4.099999999999999645e+00 4.137453146206480220e-03 1.450011157199420980e-03 -5.587540633692266411e-03
4.110000000000000320e+00 4.138459759340400168e-03 1.449352135374548699e-03 -5.587946800889640950e-03
4.120000000000000107e+00 4.139326882273582781e-03 1.448682310850349982e-03 -5.588124833875151090e-03
4.129999999999999893e+00 4.140080486791781339e-03 1.448003283217911587e-03 -5.588087343581077046e-03
4.139999999999999680e+00 4.140722876233716987e-03 1.447316753985349340e-03 -5.587848189708507878e-03
4.150000000000000355e+00 4.141230480893352134e-03 1.446624518889066784e-03 -5.587422346470020951e-03
4.160000000000000142e+00 4.141558760106644338e-03 1.445928460515497234e-03 -5.586825731994886704e-03
4.169999999999999929e+00 4.141655019300163193e-03 1.445230541335970230e-03 -5.586074998883402108e-03
4.179999999999999716e+00 4.141479010922272629e-03 1.444532797417000160e-03 -5.585187287309152301e-03
4.190000000000000391e+00 4.141030114476020214e-03 1.443837333302806043e-03 -5.584179946526445643e-03
4.200000000000000178e+00 4.140378713735638413e-03 1.443146318869619263e-03 -5.583070235537869463e-03
4.209999999999999964e+00 4.139698142205216168e-03 1.442461989307547475e-03 -5.581875018896033207e-03
4.219999999999999751e+00 4.139094315428150025e-03 1.441786615775846568e-03 -5.580611396103296075e-03
4.230000000000000426e+00 4.138436993498359646e-03 1.441122468396247112e-03 -5.579297347838598625e-03
4.240000000000000213e+00 4.137752757818779700e-03 1.440471868134896678e-03 -5.577949786616989876e-03
4.250000000000000000e+00 4.137035785379988319e-03 1.439837149976779494e-03 -5.576585282695923317e-03
4.259999999999999787e+00 4.136272396339784642e-03 1.439220660089334924e-03 -5.575219829629917030e-03
4.270000000000000462e+00 4.135459492721590274e-03 1.438624750630307153e-03 -5.573868645946245329e-03
4.280000000000000249e+00 4.134612784026664954e-03 1.438051772483309610e-03 -5.572546031407885243e-03
4.290000000000000036e+00 4.133766380523073644e-03 1.437504066812415448e-03 -5.571265270969988359e-03
4.299999999999999822e+00 4.132965939642616916e-03 1.436983956115079220e-03 -5.570038577070884379e-03
4.310000000000000497e+00 4.132257948310088733e-03 1.436493735248464167e-03 -5.568877059298589331e-03
4.320000000000000284e+00 4.131677905830098696e-03 1.436035662722154934e-03 -5.567790709754882016e-03
4.330000000000000071e+00 4.131240135017117711e-03 1.435611952407026340e-03 -5.566788392598601663e-03
4.339999999999999858e+00 4.130931696064829052e-03 1.435224765717849288e-03 -5.565877827267909882e-03
4.350000000000000533e+00 4.130712416402464518e-03 1.434876204298625836e-03 -5.565065556720623710e-03
4.360000000000000320e+00 4.130522393455180949e-03 1.434568303282678483e-03 -5.564356894637968211e-03
4.370000000000000107e+00 4.130297494775848552e-03 1.434303025317391032e-03 -5.563755848842054028e-03
4.379999999999999893e+00 4.129992394661462229e-03 1.434082255737702217e-03 -5.563265022096835176e-03
4.389999999999999680e+00 4.129609576069627995e-03 1.433907799536184111e-03 -5.562885495899260076e-03
4.400000000000000355e+00 4.129231523283158692e-03 1.433781381101239616e-03 -5.562616707714646697e-03
4.410000000000000142e+00 4.129044947146891416e-03 1.433704646778875954e-03 -5.562456369620829948e-03
4.419999999999999929e+00 4.129000883940745978e-03 1.433679107304503594e-03 -5.562402043221048413e-03
4.429999999999999716e+00 4.129021671867212986e-03 1.433706163484928806e-03 -5.562450273358954429e-03
4.440000000000000391e+00 4.129102412087508160e-03 1.433787117787843667e-03 -5.562596184992465304e-03
4.450000000000000178e+00 4.129211066712398445e-03 1.433923156293185567e-03 -5.562833998930544720e-03
4.459999999999999964e+00 4.129314583022437000e-03 1.434115350723178060e-03 -5.563156990383384334e-03
4.469999999999999751e+00 4.129394165734086818e-03 1.434364658359201178e-03 -5.563557502299153884e-03
4.480000000000000426e+00 4.129450750836294835e-03 1.434671920892382308e-03 -5.564027007277747884e-03
4.490000000000000213e+00 4.129502473605922881e-03 1.435037863023238712e-03 -5.564556208803311463e-03
4.500000000000000000e+00 4.129576463950302909e-03 1.435463091389944761e-03 -5.565135170348007969e-03
4.509999999999999787e+00 4.129697632280166474e-03 1.435948094181291063e-03 -5.565753459601400881e-03
4.520000000000000462e+00 4.129877221838886350e-03 1.436493241595073866e-03 -5.566400294682923890e-03
4.530000000000000249e+00 4.130103797811286205e-03 1.437098787151402587e-03 -5.567064679692942594e-03
4.540000000000000036e+00 4.130339023382205259e-03 1.437764869776792485e-03 -5.567735518325415446e-03
4.549999999999999822e+00 4.130520048431569023e-03 1.438491516550113088e-03 -5.568401696459149633e-03
4.560000000000000497e+00 4.130569622283706936e-03 1.439278646052694630e-03 -5.569052127607002772e-03
4.570000000000000284e+00 4.130414158401173909e-03 1.440126072396432071e-03 -5.569675758758594643e-03
4.580000000000000071e+00 4.130008950857873458e-03 1.441033510212699764e-03 -5.570261538412395359e-03
4.589999999999999858e+00 4.129368599051010634e-03 1.442000581166332646e-03 -5.570798353357192534e-03
4.600000000000000533e+00 4.128599471517940302e-03 1.443026822899994054e-03 -5.571274945914968073e-03
4.610000000000000320e+00 4.127870532909460981e-03 1.444111691682716620e-03 -5.571680102569987088e-03
4.620000000000000107e+00 4.127038296736718938e-03 1.445254509898687492e-03 -5.572004451405111400e-03
4.629999999999999893e+00 4.126078793320830940e-03 1.446454531207160086e-03 -5.572238539824784023e-03
4.639999999999999680e+00 4.124973400735570256e-03 1.447710923908920779e-03 -5.572373389636071928e-03
4.650000000000000355e+00 4.123687214368673866e-03 1.449022771693026217e-03 -5.572400637294622379e-03
4.660000000000000142e+00 4.122191686478557035e-03 1.450389079165041988e-03 -5.572312465259887312e-03
4.669999999999999929e+00 4.120476636242004047e-03 1.451808774844011397e-03 -5.572101575216844085e-03
4.679999999999999716e+00 4.118552935753382917e-03 1.453280712603405257e-03 -5.571761196732315929e-03
4.690000000000000391e+00 4.116447856448779592e-03 1.454803672323923703e-03 -5.571285122274990953e-03
4.700000000000000178e+00 4.114195536902657060e-03 1.456376360318169944e-03 -5.570667757752330133e-03
4.709999999999999964e+00 4.111825295890983098e-03 1.457997409895467550e-03 -5.569904176824885984e-03
4.719999999999999751e+00 4.109350559436895575e-03 1.459665382274575023e-03 -5.568990167251649387e-03
4.730000000000000426e+00 4.106760997394685170e-03 1.461378767937917406e-03 -5.567922258382178823e-03
4.740000000000000213e+00 4.104020080192033459e-03 1.463135988465555674e-03 -5.566697720609223125e-03
4.750000000000000000e+00 4.101069680712462681e-03 1.464935398900121810e-03 -5.565314530079619113e-03
4.759999999999999787e+00 4.097842576820725710e-03 1.466775290782266995e-03 -5.563771295165240681e-03
4.770000000000000462e+00 4.094282778481250253e-03 1.468653896160398379e-03 -5.562067145040219818e-03
4.780000000000000249e+00 4.090372535745510560e-03 1.470569393117051628e-03 -5.560201585101819284e-03
4.790000000000000036e+00 4.086163711095120582e-03 1.472519913657961395e-03 -5.558174328804019529e-03
4.799999999999999822e+00 4.081809954874881033e-03 1.474503555166307945e-03 -5.555985120630830242e-03
4.810000000000000497e+00 4.077425852301359670e-03 1.476518367564999719e-03 -5.553634350265147616e-03
4.820000000000000284e+00 4.072862899597536231e-03 1.478562319047442217e-03 -5.551124063465222823e-03
4.830000000000000071e+00 4.068135669575663645e-03 1.480633366822114647e-03 -5.548455989706340200e-03
4.839999999999999858e+00 4.063229704245828119e-03 1.482729432606786669e-03 -5.545632383753632162e-03
4.850000000000000533e+00 4.058122163319988554e-03 1.484848412675678552e-03 -5.542655911184041911e-03
4.860000000000000320e+00 4.052801053514101977e-03 1.486988186710082793e-03 -5.539529542265287862e-03
4.870000000000000107e+00 4.047274151736968487e-03 1.489146624927592966e-03 -5.536256493138319926e-03
4.879999999999999893e+00 4.041569156982334314e-03 1.491321594344439862e-03 -5.532840207058539392e-03
4.889999999999999680e+00 4.035727224024680988e-03 1.493510964801800277e-03 -5.529284365998084032e-03
4.900000000000000355e+00 4.029792443618755368e-03 1.495712615170056558e-03 -5.525592921327602929e-03
4.910000000000000142e+00 4.023800030161579951e-03 1.497924439950829543e-03 -5.521770131597264833e-03
4.919999999999999929e+00 4.017765955256301542e-03 1.500144356340864932e-03 -5.517820595620391219e-03
4.929999999999999716e+00 4.011680526554889208e-03 1.502370311718163702e-03 -5.513749270109262295e-03
4.940000000000000391e+00 4.005507963099612379e-03 1.504600291471369644e-03 -5.509561462983078584e-03
4.950000000000000178e+00 3.999193374403414367e-03 1.506832327126351448e-03 -5.505262796110118283e-03
4.959999999999999964e+00 3.992677728535832388e-03 1.509064504834288587e-03 -5.500859134588922776e-03
4.969999999999999751e+00 3.985920418270996399e-03 1.511294974472813038e-03 -5.496356483634476202e-03
4.980000000000000426e+00 3.978927930904099623e-03 1.513521959871440671e-03 -5.491760858616851274e-03
4.990000000000000213e+00 3.971785928777557713e-03 1.515743770994352081e-03 -5.487078138693811911e-03
5.000000000000000000e+00 3.964688245965674977e-03 1.517958818947963504e-03 -5.482313931429681590e-03
5.009999999999999787e+00 3.957627617666496962e-03 1.520165580293292773e-03 -5.477474957568991519e-03
5.020000000000000462e+00 3.950522062025727150e-03 1.522362616617827088e-03 -5.472568491739136093e-03
5.030000000000000249e+00 3.943384525155500114e-03 1.524548606882917103e-03 -5.467601607073484249e-03
5.040000000000000036e+00 3.936199447828398965e-03 1.526722335461864989e-03 -5.462581723818694425e-03
5.049999999999999822e+00 3.928949648387615456e-03 1.528882702088558802e-03 -5.457516493574718353e-03
5.060000000000000497e+00 3.921632302405213266e-03 1.531028728731095682e-03 -5.452413732888469235e-03
5.070000000000000284e+00 3.914265010282922189e-03 1.533159564410136767e-03 -5.447281400987566066e-03
5.080000000000000071e+00 3.906883697275682389e-03 1.535274488755422736e-03 -5.442127613410834008e-03
5.089999999999999858e+00 3.899534646785273416e-03 1.537372914862219359e-03 -5.436960681105066674e-03
5.100000000000000533e+00 3.892263313960360720e-03 1.539454391788632782e-03 -5.431789163244374850e-03
5.110000000000000320e+00 3.885102696134316511e-03 1.541518606841036591e-03 -5.426621921597551274e-03
5.120000000000000107e+00 3.878063947430111531e-03 1.543565387644095640e-03 -5.421468164712681462e-03
5.129999999999999893e+00 3.871131620731266178e-03 1.545594703898188179e-03 -5.416337471480026262e-03
5.139999999999999680e+00 3.864265410850589201e-03 1.547606668701231305e-03 -5.411239785731897928e-03
5.150000000000000355e+00 3.857409572032636548e-03 1.549601539362847414e-03 -5.406185376382173675e-03
5.160000000000000142e+00 3.850510311520558178e-03 1.551579717769560780e-03 -5.401184761125336214e-03
5.169999999999999929e+00 3.843540442711200489e-03 1.553541750569394043e-03 -5.396248595816294930e-03
5.179999999999999716e+00 3.836529445647229170e-03 1.555488329727250331e-03 -5.391387536239460043e-03
5.190000000000000391e+00 3.829595861885600958e-03 1.557420294346994159e-03 -5.386612083933902187e-03
5.200000000000000178e+00 3.822936843772906882e-03 1.559338629326829755e-03 -5.381932618966754449e-03
5.209999999999999964e+00 3.816444992380064842e-03 1.561244413728145103e-03 -5.377361137950288118e-03
5.219999999999999751e+00 3.810103640822902569e-03 1.563138862367265862e-03 -5.372909469181963611e-03
5.230000000000000426e+00 3.803915626243835595e-03 1.565023309234398526e-03 -5.368589573728306183e-03
5.240000000000000213e+00 3.797864692057136612e-03 1.566899196981341247e-03 -5.364413710273801747e-03
5.250000000000000000e+00 3.791938971274164735e-03 1.568768072081364647e-03 -5.360394319192523203e-03
5.259999999999999787e+00 3.786143780560759751e-03 1.570631577251052364e-03 -5.356543953739172775e-03
5.270000000000000462e+00 3.780504966455653423e-03 1.572491442120066982e-03 -5.352875252082288197e-03
5.280000000000000249e+00 3.775064739707923236e-03 1.574349472930506883e-03 -5.349400941144167622e-03
5.290000000000000036e+00 3.769872426582837697e-03 1.576207541841544331e-03 -5.346133861305219295e-03
5.299999999999999822e+00 3.764972846321607090e-03 1.578067576222631297e-03 -5.343086999997641480e-03
5.310000000000000497e+00 3.760395086380196542e-03 1.579931548156275492e-03 -5.340273522057421146e-03
5.320000000000000284e+00 3.756144291442995494e-03 1.581801464252698434e-03 -5.337706785410641259e-03
5.330000000000000071e+00 3.752198714063381766e-03 1.583679355817337346e-03 -5.335400332208393298e-03
5.339999999999999858e+00 3.748513705171830843e-03 1.585567269417687344e-03 -5.333367847847034215e-03
5.350000000000000533e+00 3.745033567677013946e-03 1.587467257974690613e-03 -5.331623083354489721e-03
5.360000000000000320e+00 3.741711277268669391e-03 1.589381372658182695e-03 -5.330179740311451024e-03
5.370000000000000107e+00 3.738535017527017459e-03 1.591311656093004779e-03 -5.329051321719224625e-03
5.379999999999999893e+00 3.735559311151691059e-03 1.593260137674711897e-03 -5.328250956921713397e-03
5.389999999999999680e+00 3.732937289769386411e-03 1.595228832138479835e-03 -5.327791213725128865e-03
5.400000000000000355e+00 3.730815563556866277e-03 1.597219724415018622e-03 -5.327684534736014214e-03
5.410000000000000142e+00 3.729050283642546763e-03 1.599234729545347903e-03 -5.327944520624300004e-03
5.419999999999999929e+00 3.727659172914067100e-03 1.601275739144073949e-03 -5.328583818318488943e-03
5.429999999999999716e+00 3.726636008186387083e-03 1.603344593994999057e-03 -5.329614910481401090e-03
5.440000000000000391e+00 3.725963491047942430e-03 1.605443083372520060e-03 -5.331050013573240126e-03
5.450000000000000178e+00 3.725633319108357256e-03 1.607572944137431901e-03 -5.332900940158118684e-03
5.459999999999999964e+00 3.725655864089585066e-03 1.609735858442673659e-03 -5.335179004094607255e-03
5.469999999999999751e+00 3.726060931482725377e-03 1.611933450836458516e-03 -5.337894961294422681e-03
5.480000000000000426e+00 3.726891710437226814e-03 1.614167285318397066e-03 -5.341058976330984899e-03
5.490000000000000213e+00 3.728194450983383663e-03 1.616438862679036269e-03 -5.344680603649278224e-03
5.500000000000000000e+00 3.730006619729811426e-03 1.618749618251148466e-03 -5.348768771486829554e-03
5.509999999999999787e+00 3.732346280280099144e-03 1.621100920037895363e-03 -5.353331756858688804e-03
5.520000000000000462e+00 3.735205223368168702e-03 1.623494067072983518e-03 -5.358377141067328063e-03
5.530000000000000249e+00 3.738547940515197891e-03 1.625930287823478849e-03 -5.363911737132732310e-03
5.540000000000000036e+00 3.742317906920665082e-03 1.628410738475850189e-03 -5.369941483244021659e-03
5.549999999999999822e+00 3.746451831849161637e-03 1.630936501055249089e-03 -5.376471299743401829e-03
5.560000000000000497e+00 3.750901570889790364e-03 1.633508581517338718e-03 -5.383504911179087804e-03
5.570000000000000284e+00 3.755662301378734358e-03 1.636127908216782403e-03 -5.391044639511908057e-03
5.580000000000000071e+00 3.760804371085235426e-03 1.638795331486913188e-03 -5.399091179517947342e-03
5.589999999999999858e+00 3.766504613325700069e-03 1.641511625410695249e-03 -5.407643374349320811e-03
5.600000000000000533e+00 3.772780661838835790e-03 1.644277457782764365e-03 -5.416699307932646042e-03
5.610000000000000320e+00 3.779517715411284499e-03 1.647093387547443220e-03 -5.426256115119909226e-03
5.620000000000000107e+00 3.786718531528655406e-03 1.649959883085575256e-03 -5.436308802164667962e-03
5.629999999999999893e+00 3.794353214246808537e-03 1.652877301019022071e-03 -5.446850830595440993e-03
5.639999999999999680e+00 3.802386805420048844e-03 1.655845885153949459e-03 -5.457873935874998396e-03
5.650000000000000355e+00 3.810796018264545667e-03 1.658865762634586594e-03 -5.469368000458237240e-03
5.660000000000000142e+00 3.819575972322399211e-03 1.661936938451854563e-03 -5.481320977755663355e-03
5.669999999999999929e+00 3.828738621847618470e-03 1.665059289243477026e-03 -5.493718860259765198e-03
5.679999999999999716e+00 3.838305140917723426e-03 1.668232557096739578e-03 -5.506545682908766705e-03
5.690000000000000391e+00 3.848294891141551544e-03 1.671456343846969327e-03 -5.519783551421538967e-03
5.700000000000000178e+00 3.858713743969024133e-03 1.674730106169912197e-03 -5.533412684847607149e-03
5.709999999999999964e+00 3.869544457375368850e-03 1.678053151610543877e-03 -5.547411461928128916e-03
5.719999999999999751e+00 3.880741519346976500e-03 1.681424635588296343e-03 -5.561756462030166895e-03
5.730000000000000426e+00 3.892232377036157747e-03 1.684843559381062842e-03 -5.576422493355439117e-03
5.740000000000000213e+00 3.903926284844924828e-03 1.688308769126016257e-03 -5.591382603777980513e-03
5.750000000000000000e+00 3.915731146482725675e-03 1.691818955988294917e-03 -5.606608072961140506e-03
5.759999999999999787e+00 3.927577719308286350e-03 1.695372657838959416e-03 -5.622068388257493027e-03
5.770000000000000462e+00 3.939449422693202738e-03 1.698968263045676306e-03 -5.637731211207930478e-03
5.780000000000000249e+00 3.951414777806701306e-03 1.702604017302904475e-03 -5.653562346122278405e-03
5.790000000000000036e+00 3.963631104818543180e-03 1.706278031155194618e-03 -5.669525844719099268e-03
5.799999999999999822e+00 3.975965754458437272e-03 1.709988240089840980e-03 -5.685585753965437771e-03
5.810000000000000497e+00 3.988343759830174570e-03 1.713732449439539333e-03 -5.701704781150448292e-03
5.820000000000000284e+00 4.000723939224803266e-03 1.717508335506503407e-03 -5.717844566040272518e-03
5.830000000000000071e+00 4.013043182558290525e-03 1.721313447486297506e-03 -5.733966084307191499e-03
5.839999999999999858e+00 4.025240874756037812e-03 1.725145218767923025e-03 -5.750029724737811682e-03
5.850000000000000533e+00 4.037272594911427148e-03 1.729000976771602688e-03 -5.765995422459642243e-03
5.860000000000000320e+00 4.049114273236243886e-03 1.732877952180785462e-03 -5.781822841162671464e-03
5.870000000000000107e+00 4.060758695090820221e-03 1.736773288212992367e-03 -5.797471594409230392e-03
5.879999999999999893e+00 4.072206748572134924e-03 1.740684050361286043e-03 -5.812901494087307185e-03
5.889999999999999680e+00 4.083456107382530884e-03 1.744607236839944807e-03 -5.828072812892794857e-03
5.900000000000000355e+00 4.094490118648053296e-03 1.748539789800094375e-03 -5.842946547430362229e-03
5.910000000000000142e+00 4.105269525318805748e-03 1.752478607257893515e-03 -5.857484669086905280e-03
5.919999999999999929e+00 4.115729299991376620e-03 1.756420555613170129e-03 -5.871650351228939121e-03
5.929999999999999716e+00 4.125782311847124226e-03 1.760362482639038018e-03 -5.885408163458001433e-03
5.940000000000000391e+00 4.135330806996751971e-03 1.764301230900405370e-03 -5.898724226568338030e-03
5.950000000000000178e+00 4.144285775325232991e-03 1.768233651713307366e-03 -5.911566325412636116e-03
5.959999999999999964e+00 4.152593230130757762e-03 1.772156619985123128e-03 -5.923903981008387699e-03
5.969999999999999751e+00 4.160265269644411630e-03 1.776067050570476289e-03 -5.935708487809260477e-03
5.980000000000000426e+00 4.167412555630412019e-03 1.779961917126330435e-03 -5.946952927015007433e-03
5.990000000000000213e+00 4.174165679710480255e-03 1.783838259095538040e-03 -5.957612662708957306e-03
6.000000000000000000e+00 4.180353623484770256e-03 1.787693151729746743e-03 -5.967666924806517767e-03
6.009999999999999787e+00 4.185962383853361092e-03 1.791523774888589219e-03 -5.977096882649250015e-03
6.020000000000000462e+00 4.190963562259646634e-03 1.795327402214865571e-03 -5.985886510142490909e-03
6.030000000000000249e+00 4.195318914123937100e-03 1.799101414158598474e-03 -5.994022646268951440e-03
6.040000000000000036e+00 4.199001224437086052e-03 1.802843310927959315e-03 -6.001494966588844134e-03
6.049999999999999822e+00 4.202004717016006967e-03 1.806550722761241781e-03 -6.008295982159572723e-03
6.060000000000000497e+00 4.204346420334443765e-03 1.810221418316032733e-03 -6.014421058188779146e-03
6.070000000000000284e+00 4.206060559477676174e-03 1.813853311747739856e-03 -6.019868442408285621e-03
6.080000000000000071e+00 4.207188486016285103e-03 1.817444468829328315e-03 -6.024639291693370882e-03
6.089999999999999858e+00 4.207766885848224572e-03 1.820993112263897965e-03 -6.028737684867613300e-03
6.100000000000000533e+00 4.207817015194068207e-03 1.824497626177027125e-03 -6.032170609924084222e-03
6.110000000000000320e+00 4.207337508201867970e-03 1.827956559662297130e-03 -6.034947915037051046e-03
6.120000000000000107e+00 4.206302882901385119e-03 1.831368629202583366e-03 -6.037082214697117762e-03
6.129999999999999893e+00 4.204669257646661239e-03 1.834732719811823370e-03 -6.038588745022124837e-03
6.140000000000000568e+00 4.202387995147634572e-03 1.838047884842292307e-03 -6.039485165706901144e-03
6.150000000000000355e+00 4.199427038261423911e-03 1.841313344581992952e-03 -6.039791310094028663e-03
6.160000000000000142e+00 4.195798617552814157e-03 1.844528484022088912e-03 -6.039528889378279093e-03
6.169999999999999929e+00 4.191590826560918914e-03 1.847692850495996717e-03 -6.038721161892876207e-03
6.179999999999999716e+00 4.186999279576169783e-03 1.850806152264917234e-03 -6.037392583807814524e-03
6.190000000000000391e+00 4.182100481025122739e-03 1.853868231918881504e-03 -6.035569630284693537e-03
6.200000000000000178e+00 4.176795625913883730e-03 1.856879050699044220e-03 -6.033280860111209926e-03
6.209999999999999964e+00 4.171124299060127369e-03 1.859838705977321250e-03 -6.030555248458891425e-03
6.219999999999999751e+00 4.165094316299845952e-03 1.862747402997154411e-03 -6.027422724356563608e-03
6.230000000000000426e+00 4.158709074823637754e-03 1.865605446514803645e-03 -6.023913821801413042e-03
6.240000000000000213e+00 4.151984801098500960e-03 1.868413229091235323e-03 -6.020059375879617709e-03
6.250000000000000000e+00 4.144957719011722885e-03 1.871171217108133153e-03 -6.015890264880644628e-03
6.259999999999999787e+00 4.137682784914245744e-03 1.873879935471955928e-03 -6.011437192605710578e-03
6.270000000000000462e+00 4.130226220352793166e-03 1.876539951755086403e-03 -6.006730502921981893e-03
6.280000000000000249e+00 4.122654449472402775e-03 1.879151860314874807e-03 -6.001800017286336268e-03
6.290000000000000036e+00 4.115022208449426420e-03 1.881716266746363136e-03 -5.996674885462380949e-03
6.299999999999999822e+00 4.107362536493283645e-03 1.884233772877814397e-03 -5.991383439972335773e-03
6.310000000000000497e+00 4.099681084817635539e-03 1.886704962423783362e-03 -5.985953045933910775e-03
6.320000000000000284e+00 4.091956700104809955e-03 1.889130387380276227e-03 -5.980409939790050367e-03
6.330000000000000071e+00 4.084149566212861779e-03 1.891510555288321727e-03 -5.974779052989385823e-03
6.339999999999999858e+00 4.076217341093211002e-03 1.893845917610854608e-03 -5.969083819847411342e-03
6.350000000000000533e+00 4.068138729133606579e-03 1.896136859662415778e-03 -5.963345972529634186e-03
6.360000000000000320e+00 4.059942810543609205e-03 1.898383692797143670e-03 -5.957585330254355598e-03
6.370000000000000107e+00 4.051741240939479502e-03 1.900586649886695356e-03 -5.951819594310902260e-03
6.379999999999999893e+00 4.043741759787626046e-03 1.902745883571831543e-03 -5.946064240874661400e-03
6.390000000000000568e+00 4.035880814395277280e-03 1.904861422865385383e-03 -5.940334080345196881e-03
6.400000000000000355e+00 4.028118688391404446e-03 1.906933197156085924e-03 -5.934641993459360831e-03
6.410000000000000142e+00 4.020463796383577301e-03 1.908961035698524683e-03 -5.928998831968985452e-03
6.419999999999999929e+00 4.012899646631634849e-03 1.910944659890999407e-03 -5.923413766533503107e-03
6.429999999999999716e+00 4.005409827136444112e-03 1.912883687230499926e-03 -5.917894236774808026e-03
6.440000000000000391e+00 3.997992241966096157e-03 1.914777634730268014e-03 -5.912445964467154258e-03
6.450000000000000178e+00 3.990663726190389268e-03 1.916625922638901186e-03 -5.907073023315640749e-03
6.459999999999999964e+00 3.983456886591423343e-03 1.918427879082594805e-03 -5.901777955874617718e-03
6.469999999999999751e+00 3.976411534955683058e-03 1.920182746033480313e-03 -5.896561926081653020e-03
6.480000000000000426e+00 3.969563389568274946e-03 1.921889686802380785e-03 -5.891424894658413465e-03
6.490000000000000213e+00 3.962932812430617312e-03 1.923547795079680756e-03 -5.886365804261036415e-03
6.500000000000000000e+00 3.956516223869960963e-03 1.925156105418228750e-03 -5.881382761740685389e-03
6.509999999999999787e+00 3.950282497359962515e-03 1.926713604980339950e-03 -5.876473206168617014e-03
6.520000000000000462e+00 3.944176095732251745e-03 1.928219246367282374e-03 -5.871634053350080137e-03
6.530000000000000249e+00 3.938127980938129803e-03 1.929671961420931789e-03 -5.866861810335870578e-03
6.540000000000000036e+00 3.932074433700720982e-03 1.931070676036073701e-03 -5.862152656870148366e-03
6.549999999999999822e+00 3.925982882090671942e-03 1.932414326246020353e-03 -5.857502494702245856e-03
6.560000000000000497e+00 3.919882688656029304e-03 1.933701876136106933e-03 -5.852906970142669058e-03
6.570000000000000284e+00 3.913897617430513350e-03 1.934932338487652071e-03 -5.848361480053897513e-03
6.580000000000000071e+00 3.908188362924025841e-03 1.936104787942509540e-03 -5.843861553369313587e-03
6.589999999999999858e+00 3.902605388032291157e-03 1.937218334866528920e-03 -5.839404478364895734e-03
6.600000000000000533e+00 3.897142823447755436e-03 1.938272190990735378e-03 -5.834987488156881917e-03
6.610000000000000320e+00 3.891785935168167766e-03 1.939265666500316438e-03 -5.830608518646770641e-03
6.620000000000000107e+00 3.886506492631560186e-03 1.940198185134464799e-03 -5.826266325541775912e-03
6.629999999999999893e+00 3.881284283149099689e-03 1.941069300256237752e-03 -5.821960478498101541e-03
6.640000000000000568e+00 3.876118120995255059e-03 1.941878708339788914e-03 -5.817691385601891398e-03
6.650000000000000355e+00 3.871027727461298206e-03 1.942626260619182950e-03 -5.813460340993174130e-03
6.660000000000000142e+00 3.866048515306176169e-03 1.943311973418218944e-03 -5.809269586125911412e-03
6.669999999999999929e+00 3.861221765205153766e-03 1.943936037457682847e-03 -5.805122373684390956e-03
6.679999999999999716e+00 3.856582922503360919e-03 1.944498826232524905e-03 -5.801023022556999441e-03
6.690000000000000391e+00 3.852150765700705463e-03 1.945000903381645212e-03 -5.796976952497276923e-03
6.700000000000000178e+00 3.847920004526167535e-03 1.945443028853075787e-03 -5.792990688158553177e-03
6.709999999999999964e+00 3.843859461503078626e-03 1.945826163609694045e-03 -5.789071824034141937e-03
6.719999999999999751e+00 3.839917388743255451e-03 1.946151472635153151e-03 -5.785228944417397483e-03
6.730000000000000426e+00 3.836034688027500309e-03 1.946420326092499278e-03 -5.781471495747288539e-03
6.740000000000000213e+00 3.832165859416411958e-03 1.946634298660397016e-03 -5.777809612545899490e-03
6.750000000000000000e+00 3.828306428254823167e-03 1.946795167320972478e-03 -5.774253902489634264e-03
6.759999999999999787e+00 3.824524423025664130e-03 1.946904908189836438e-03 -5.770815200885307840e-03
6.770000000000000462e+00 3.820992229658272052e-03 1.946965693350165196e-03 -5.767504309838944118e-03
6.780000000000000249e+00 3.817791966372554961e-03 1.946979871198179076e-03 -5.764332703273811198e-03
6.790000000000000036e+00 3.814795645730439336e-03 1.946949950210421750e-03 -5.761312918356416291e-03
6.799999999999999822e+00 3.812024213545236410e-03 1.946878606968727209e-03 -5.758456872702437564e-03
6.810000000000000497e+00 3.809465902709750860e-03 1.946768659353479347e-03 -5.755776491231862253e-03
6.820000000000000284e+00 3.807102362075886776e-03 1.946623054768703868e-03 -5.753283451866890788e-03
6.830000000000000071e+00 3.804926566409667140e-03 1.946444854625146992e-03 -5.750988967092412509e-03
6.839999999999999858e+00 3.802950587698028517e-03 1.946237216056478881e-03 -5.748903610080503997e-03
6.850000000000000533e+00 3.801204834237095070e-03 1.946003371807776159e-03 -5.747037179645155501e-03
6.860000000000000320e+00 3.799730958499944206e-03 1.945746609024701914e-03 -5.745398596147941427e-03
6.870000000000000107e+00 3.798571022295477249e-03 1.945470247467655017e-03 -5.743995819132029571e-03
6.879999999999999893e+00 3.797755679910801586e-03 1.945177617493718892e-03 -5.742835776925362540e-03
6.890000000000000568e+00 3.797294094332329378e-03 1.944872038005680251e-03 -5.741924298716670136e-03
6.900000000000000355e+00 3.797168040587272329e-03 1.944556794475530781e-03 -5.741266040642726241e-03
6.910000000000000142e+00 3.797332182180491230e-03 1.944235117121212138e-03 -5.740864399192531498e-03
6.919999999999999929e+00 3.797721844899155843e-03 1.943910159358143517e-03 -5.740721407678623343e-03
6.929999999999999716e+00 3.798268775681768860e-03 1.943584976765698209e-03 -5.740837614581427786e-03
6.940000000000000391e+00 3.798924386369773813e-03 1.943262507002637644e-03 -5.741211946158458410e-03
6.950000000000000178e+00 3.799688870856884285e-03 1.942945551369921033e-03 -5.741841559738116232e-03
6.959999999999999964e+00 3.800643381488176369e-03 1.942636759043402323e-03 -5.742721698485895969e-03
6.969999999999999751e+00 3.801970130448397746e-03 1.942338614570753496e-03 -5.743845610239125751e-03
6.980000000000000426e+00 3.803600493193930437e-03 1.942053399035609034e-03 -5.745206037375038058e-03
6.990000000000000213e+00 3.805459388665114167e-03 1.941783193187931024e-03 -5.746794241126318946e-03
7.000000000000000000e+00 3.807534158262375432e-03 1.941529867451490844e-03 -5.748599768340746131e-03
7.009999999999999787e+00 3.809786018687064818e-03 1.941295066708357588e-03 -5.750610885271268367e-03
7.020000000000000462e+00 3.812175702541477796e-03 1.941080205843647875e-03 -5.752814555711160439e-03
7.030000000000000249e+00 3.814678312124747655e-03 1.940886465276228092e-03 -5.755196478113697688e-03
7.040000000000000036e+00 3.817288467185328028e-03 1.940714787381096805e-03 -5.757741175455614695e-03
7.049999999999999822e+00 3.820017556511538879e-03 1.940565874486168589e-03 -5.760432128780251446e-03
7.060000000000000497e+00 3.822885434435242813e-03 1.940440188899947424e-03 -5.763251943335626244e-03
7.070000000000000284e+00 3.825909224183336559e-03 1.940337955212932501e-03 -5.766182535027575100e-03
7.080000000000000071e+00 3.829091994636425484e-03 1.940259164930637024e-03 -5.769205324543606739e-03
7.089999999999999858e+00 3.832413963683768427e-03 1.940203583355109814e-03 -5.772301426958171590e-03
7.100000000000000533e+00 3.835828555205176432e-03 1.940170758548471173e-03 -5.775451825877766371e-03
7.110000000000000320e+00 3.839265106720102499e-03 1.940160032196577020e-03 -5.778637523181205486e-03
7.120000000000000107e+00 3.842639306990906778e-03 1.940170552251112854e-03 -5.781839658101616160e-03
7.129999999999999893e+00 3.845871556763179235e-03 1.940201287367111348e-03 -5.785039592711759514e-03
7.140000000000000568e+00 3.848912416973980857e-03 1.940251043368174328e-03 -5.788218964731177245e-03
7.150000000000000355e+00 3.851773166058867787e-03 1.940318482257104814e-03 -5.791359712879807532e-03
7.160000000000000142e+00 3.854558264308726064e-03 1.940402144632653435e-03 -5.794444084655514526e-03
7.169999999999999929e+00 3.857426278542350814e-03 1.940500468228580208e-03 -5.797454936150386873e-03
7.179999999999999716e+00 3.860224271096286686e-03 1.940611765729734683e-03 -5.800377424260243914e-03
7.190000000000000391e+00 3.862928689553777207e-03 1.940734290317868002e-03 -5.803197274369872698e-03
7.200000000000000178e+00 3.865516766931302584e-03 1.940866240557684091e-03 -5.805901431515073270e-03
7.209999999999999964e+00 3.867951280983398989e-03 1.941005779926810405e-03 -5.808478228745275057e-03
7.219999999999999751e+00 3.870202722470297667e-03 1.941151059120442817e-03 -5.810917388011863603e-03
7.230000000000000426e+00 3.872260912235389423e-03 1.941300236141198362e-03 -5.813210053178819933e-03
7.240000000000000213e+00 3.874137394930197206e-03 1.941451494865570251e-03 -5.815348848238918039e-03
7.250000000000000000e+00 3.875860605944666474e-03 1.941603062564629337e-03 -5.817327951517300456e-03
7.259999999999999787e+00 3.877466274192724934e-03 1.941753226644205845e-03 -5.819143175147543749e-03
7.270000000000000462e+00 3.878985777518326791e-03 1.941900350676244646e-03 -5.820792038426174549e-03
7.280000000000000249e+00 3.880435203737165814e-03 1.942042889632775160e-03 -5.822273823785951985e-03
7.290000000000000036e+00 3.881807690421307938e-03 1.942179404123327074e-03 -5.823589605055219144e-03
7.299999999999999822e+00 3.883071225692143885e-03 1.942308573387264764e-03 -5.824742239354582102e-03
7.310000000000000497e+00 3.884173502664760823e-03 1.942429206815265942e-03 -5.825736316372870371e-03
7.320000000000000284e+00 3.885054648051617775e-03 1.942540253874179036e-03 -5.826578061798372635e-03
7.330000000000000071e+00 3.885667712844308955e-03 1.942640812489454657e-03 -5.827275195283006595e-03
7.339999999999999858e+00 3.886005746258959243e-03 1.942730136195055385e-03 -5.827836747398953791e-03
7.350000000000000533e+00 3.886133103342894086e-03 1.942807640684676923e-03 -5.828272844511610609e-03
7.360000000000000320e+00 3.886217396020112073e-03 1.942872910776230911e-03 -5.828594475235842308e-03
7.370000000000000107e+00 3.886367711840278075e-03 1.942925688730295745e-03 -5.828814075000918540e-03
7.379999999999999893e+00 3.886451922844052012e-03 1.942965855723116772e-03 -5.828946207648250805e-03
7.390000000000000568e+00 3.886496286411847065e-03 1.942993462371323584e-03 -5.829005746545014993e-03
7.400000000000000355e+00 3.886496850621429331e-03 1.943008705751887244e-03 -5.829008540795624534e-03
7.410000000000000142e+00 3.886442580155051105e-03 1.943011926064320627e-03 -5.828971191440912233e-03
7.419999999999999929e+00 3.886333916304016665e-03 1.943003599699332081e-03 -5.828910843469954119e-03
7.429999999999999716e+00 3.886191129789209105e-03 1.942984329281109137e-03 -5.828845016702616753e-03
7.440000000000000391e+00 3.886054026928016138e-03 1.942954831630466306e-03 -5.828791469594734459e-03
7.450000000000000178e+00 3.885975175827638753e-03 1.942915924387847654e-03 -5.828768087910574450e-03
7.459999999999999964e+00 3.886009219555677189e-03 1.942868511831543016e-03 -5.828792788878720335e-03
7.469999999999999751e+00 3.886201028792066539e-03 1.942813570242941674e-03 -5.828883430904722475e-03
7.480000000000000426e+00 3.886575414372729891e-03 1.942752133023507638e-03 -5.829057719149312485e-03
7.490000000000000213e+00 3.887130872856630649e-03 1.942685275669744395e-03 -5.829333098269925094e-03
7.500000000000000000e+00 3.887839383310250866e-03 1.942614100676400869e-03 -5.829726625329840345e-03
7.509999999999999787e+00 3.888653624408564945e-03 1.942539722471367742e-03 -5.830254818251175142e-03
7.520000000000000462e+00 3.889522155758867034e-03 1.942463252594111818e-03 -5.830933478162843471e-03
7.530000000000000249e+00 3.890412129537337230e-03 1.942385785512160557e-03 -5.831777487497634069e-03
7.540000000000000036e+00 3.891337995614206017e-03 1.942308385723489185e-03 -5.832800589638764861e-03
7.549999999999999822e+00 3.892393466965963795e-03 1.942232077105817290e-03 -5.834015160211619699e-03
7.560000000000000497e+00 3.893776964795008476e-03 1.942157835345026352e-03 -5.835432009740122543e-03
7.570000000000000284e+00 3.895462824405688390e-03 1.942086551658245112e-03 -5.837061662167364502e-03
7.580000000000000071e+00 3.897381305719331036e-03 1.942019036069384148e-03 -5.838913546145757354e-03
7.589999999999999858e+00 3.899541777787813180e-03 1.941956015429763477e-03 -5.840995425149696565e-03
7.600000000000000533e+00 3.901925411530748813e-03 1.941898117571633046e-03 -5.843313777992100583e-03
7.610000000000000320e+00 3.904511358918489380e-03 1.941845867875894617e-03 -5.845873651402553120e-03
7.620000000000000107e+00 3.907292112130012450e-03 1.941799684926504314e-03 -5.848678564820226564e-03
7.629999999999999893e+00 3.910279071524924883e-03 1.941759876118394779e-03 -5.851730462359166877e-03
7.640000000000000568e+00 3.913500091726482624e-03 1.941726633861871150e-03 -5.855029704224972917e-03
7.650000000000000355e+00 3.916991318395005549e-03 1.941700032800577121e-03 -5.858575087958956505e-03
7.660000000000000142e+00 3.920785962370651467e-03 1.941680028249738585e-03 -5.862363888779888871e-03
7.669999999999999929e+00 3.924902775857075712e-03 1.941666455881287676e-03 -5.866391907987854488e-03
7.679999999999999716e+00 3.929336895884675759e-03 1.941659032549137957e-03 -5.870653518878389890e-03
7.690000000000000391e+00 3.934055407530141248e-03 1.941657358074352566e-03 -5.875141700860557481e-03
7.700000000000000178e+00 3.938999462545747683e-03 1.941660917807216946e-03 -5.879848054438087737e-03
7.709999999999999964e+00 3.944094083320025777e-03 1.941669085858594790e-03 -5.884762792343578748e-03
7.719999999999999751e+00 3.949265907001345104e-03 1.941681129049621689e-03 -5.889874705343824818e-03
7.730000000000000426e+00 3.954468105108481860e-03 1.941696211864704083e-03 -5.895171104979534879e-03
7.740000000000000213e+00 3.959710578796056188e-03 1.941713403001428528e-03 -5.900637749675791306e-03
7.750000000000000000e+00 3.965092311722767313e-03 1.941731684479942920e-03 -5.906258765159856650e-03
7.759999999999999787e+00 3.970778786377852920e-03 1.941749958580244037e-03 -5.912016784940078186e-03
7.770000000000000462e+00 3.976625495368073943e-03 1.941767014801310627e-03 -5.917894510746759054e-03
7.780000000000000249e+00 3.982595367095755068e-03 1.941781575784169971e-03 -5.923873128765912502e-03
7.790000000000000036e+00 3.988660392251793321e-03 1.941792292377408653e-03 -5.929932761126743834e-03
7.799999999999999822e+00 3.994774067376665426e-03 1.941797748695757182e-03 -5.936052651311645931e-03
7.810000000000000497e+00 4.000894269719347182e-03 1.941796471473130042e-03 -5.942211156602728375e-03
7.820000000000000284e+00 4.006995542232042427e-03 1.941786938071387962e-03 -5.948385787849231644e-03
7.830000000000000071e+00 4.013072066552226744e-03 1.941767584045591679e-03 -5.954553290975398740e-03
7.839999999999999858e+00 4.019133282356843022e-03 1.941736810954275416e-03 -5.960689762268213746e-03
7.850000000000000533e+00 4.025194590915568381e-03 1.941692994886891474e-03 -5.966770787854394284e-03
7.860000000000000320e+00 4.031265848212880164e-03 1.941634495976733883e-03 -5.972771596910131549e-03
7.870000000000000107e+00 4.037340403564329029e-03 1.941559668991493315e-03 -5.978667218040809375e-03
7.879999999999999893e+00 4.043387273548905599e-03 1.941466874960717575e-03 -5.984432628904290223e-03
7.890000000000000568e+00 4.049348664002578105e-03 1.941354493722620899e-03 -5.990042890497512644e-03
7.900000000000000355e+00 4.055144475921021452e-03 1.941220937262323537e-03 -5.995473259537918362e-03
7.910000000000000142e+00 4.060684670861441220e-03 1.941064663776608922e-03 -6.000699274990375920e-03
7.919999999999999929e+00 4.065889449056767080e-03 1.940884192538542543e-03 -6.005696817948780360e-03
7.930000000000000604e+00 4.070716135283552854e-03 1.940678119847639559e-03 -6.010442147700485044e-03
7.940000000000000391e+00 4.075190503348116028e-03 1.940445136628816394e-03 -6.014911920792596206e-03
7.950000000000000178e+00 4.079439033583377207e-03 1.940184048575444627e-03 -6.019083204186721076e-03
7.959999999999999964e+00 4.083559987442105139e-03 1.939893784116212758e-03 -6.022934126738191743e-03
7.969999999999999751e+00 4.087382116876867207e-03 1.939573389042531255e-03 -6.026444991331746451e-03
7.980000000000000426e+00 4.090896559907954318e-03 1.939222077198946232e-03 -6.029596711146759450e-03
7.990000000000000213e+00 4.094068270539382749e-03 1.938839228528548442e-03 -6.032371693831775801e-03
8.000000000000000000e+00 4.096854186754678162e-03 1.938424406438469692e-03 -6.034753906939385910e-03
8.009999999999999787e+00 4.099222765072861423e-03 1.937977372843490255e-03 -6.036728934309192399e-03
8.019999999999999574e+00 4.101163232045061668e-03 1.937498100525816792e-03 -6.038284067239134065e-03
8.029999999999999361e+00 4.102686060895162530e-03 1.936986783366206671e-03 -6.039408422593157966e-03
8.040000000000000924e+00 4.103816800812988552e-03 1.936443844790847234e-03 -6.040093077849828865e-03
8.050000000000000711e+00 4.104585800715457485e-03 1.935869944577761929e-03 -6.040331211727203824e-03
8.060000000000000497e+00 4.105016569572503271e-03 1.935265983991471886e-03 -6.040118238433387320e-03
8.070000000000000284e+00 4.105115498541424615e-03 1.934633109081050671e-03 -6.039451923785013263e-03
8.080000000000000071e+00 4.104865437630830088e-03 1.933972711898428827e-03 -6.038332472387838469e-03
8.089999999999999858e+00 4.104225179360303927e-03 1.933286429382288394e-03 -6.036762576749580590e-03
8.099999999999999645e+00 4.103136266316289617e-03 1.932576139716496054e-03 -6.034747421550299903e-03
8.109999999999999432e+00 4.101537726865707098e-03 1.931843956115666385e-03 -6.032294639267428600e-03
8.120000000000000995e+00 4.099388376169503349e-03 1.931092218213093350e-03 -6.029414216873954860e-03
8.130000000000000782e+00 4.096695225880562542e-03 1.930323481523704872e-03 -6.026118357314350429e-03
8.140000000000000568e+00 4.093545356090988810e-03 1.929540505815824326e-03 -6.022421303825882012e-03
8.150000000000000355e+00 4.090135237530463999e-03 1.928746243537437458e-03 -6.018339148966733200e-03
8.160000000000000142e+00 4.086474966748571483e-03 1.927943804965825221e-03 -6.013890985443457772e-03
8.169999999999999929e+00 4.082487275949136900e-03 1.927136443684560312e-03 -6.009098418874089104e-03
8.179999999999999716e+00 4.078197452671258535e-03 1.926327545970099673e-03 -6.003984660459268409e-03
8.189999999999999503e+00 4.073603504948147824e-03 1.925520599105022329e-03 -5.998574926935983272e-03
8.199999999999999289e+00 4.068702958134576449e-03 1.924719171161686036e-03 -5.992896188875206434e-03
8.210000000000000853e+00 4.063508805970888517e-03 1.923926887735397410e-03 -5.986976948024341945e-03
8.220000000000000639e+00 4.058055567942755841e-03 1.923147406824914302e-03 -5.980847039932345698e-03
8.230000000000000426e+00 4.052397176614676994e-03 1.922384392858221503e-03 -5.974537455580340196e-03
8.240000000000000213e+00 4.046598974970034603e-03 1.921641490649715059e-03 -5.968080174030289918e-03
8.250000000000000000e+00 4.040726452248660956e-03 1.920922299869025915e-03 -5.961507997150073020e-03
8.259999999999999787e+00 4.034833479286432413e-03 1.920230350418635715e-03 -5.954854377278144366e-03
8.269999999999999574e+00 4.028952720153194597e-03 1.919569078972468848e-03 -5.948153229244947972e-03
8.279999999999999361e+00 4.023090598571076384e-03 1.918941806834854099e-03 -5.941438719443869337e-03
8.290000000000000924e+00 4.017228695343706517e-03 1.918351719250204965e-03 -5.934745026604419139e-03
8.300000000000000711e+00 4.011332760326696834e-03 1.917801846336624925e-03 -5.928106071511921212e-03
8.310000000000000497e+00 4.005369659494952515e-03 1.917295045935472073e-03 -5.921555216077625632e-03
8.320000000000000284e+00 3.999331568473753380e-03 1.916833988863329494e-03 -5.915124935816808496e-03
8.330000000000000071e+00 3.993265597132657739e-03 1.916421147316887171e-03 -5.908846473854676568e-03
8.339999999999999858e+00 3.987305817795380042e-03 1.916058787505009768e-03 -5.902749488958501829e-03
8.349999999999999645e+00 3.981664951240720951e-03 1.915748963743675029e-03 -5.896861868279073410e-03
8.359999999999999432e+00 3.976255063461156189e-03 1.915493471243633408e-03 -5.891211036832958922e-03
8.370000000000000995e+00 3.971070327374526081e-03 1.915293877813474240e-03 -5.885822254378880562e-03
8.380000000000000782e+00 3.966125290939141734e-03 1.915151513246217147e-03 -5.880718657035010656e-03
8.390000000000000568e+00 3.961413082331633265e-03 1.915067464749667684e-03 -5.875921258231880419e-03
8.400000000000000355e+00 3.956928757660945449e-03 1.915042580410023908e-03 -5.871448711800964990e-03
8.410000000000000142e+00 3.952682020987672434e-03 1.915077472372779619e-03 -5.867317132470177554e-03
8.419999999999999929e+00 3.948700544537648779e-03 1.915172520497492687e-03 -5.863539969516477594e-03
8.429999999999999716e+00 3.945025809378709461e-03 1.915327877022404441e-03 -5.860127926939765093e-03
8.439999999999999503e+00 3.941703879138467280e-03 1.915543472556578740e-03 -5.857088921858847816e-03
8.449999999999999289e+00 3.938773800370895875e-03 1.915819023517033618e-03 -5.854428071903537874e-03
8.460000000000000853e+00 3.936256387700334466e-03 1.916154040962468001e-03 -5.852147702186481087e-03
8.470000000000000639e+00 3.934145999649873299e-03 1.916547840657849755e-03 -5.850247362967117559e-03
8.480000000000000426e+00 3.932407547476767656e-03 1.916999554148375584e-03 -5.848723850340850801e-03
8.490000000000000213e+00 3.930980415348961539e-03 1.917508140637550710e-03 -5.847571224155518992e-03
8.500000000000000000e+00 3.929790221639824395e-03 1.918072399557311548e-03 -5.846780819821530313e-03
8.509999999999999787e+00 3.928768439183340754e-03 1.918690983891809844e-03 -5.846341253676780661e-03
8.519999999999999574e+00 3.927878842752582228e-03 1.919362414566398332e-03 -5.846238425016262764e-03
8.529999999999999361e+00 3.927148594679632024e-03 1.920085096531982689e-03 -5.846455521716288628e-03
8.540000000000000924e+00 3.926700547473203039e-03 1.920857337549412890e-03 -5.846973040480974576e-03
8.550000000000000711e+00 3.926651786278838666e-03 1.921677352357396623e-03 -5.847769317926175027e-03
8.560000000000000497e+00 3.926827968111923882e-03 1.922543239726747649e-03 -5.848821744303292318e-03
8.570000000000000284e+00 3.927212119569951400e-03 1.923453047716457620e-03 -5.850105318643887727e-03
8.580000000000000071e+00 3.927763202618338688e-03 1.924404762842695914e-03 -5.851593520317688660e-03
8.589999999999999858e+00 3.928427825814260685e-03 1.925396324986044811e-03 -5.853258482648124664e-03
8.599999999999999645e+00 3.929160595276947644e-03 1.926425641320167817e-03 -5.855071148995439137e-03
8.609999999999999432e+00 3.929934122316220031e-03 1.927490598001609188e-03 -5.857001477292643477e-03
8.620000000000000995e+00 3.930740147975713555e-03 1.928589070456452606e-03 -5.859018685391161052e-03
8.630000000000000782e+00 3.931583876679986198e-03 1.929718932885281148e-03 -5.861091527314200682e-03
8.640000000000000568e+00 3.932474039184586170e-03 1.930878067395502395e-03 -5.863188588992893600e-03
8.650000000000000355e+00 3.933411419443538434e-03 1.932064372975958325e-03 -5.865278591287210845e-03
8.660000000000000142e+00 3.934378577141895567e-03 1.933275774368300743e-03 -5.867330688070606162e-03
8.669999999999999929e+00 3.935333279359168671e-03 1.934510230777893719e-03 -5.869314747868284270e-03
8.679999999999999716e+00 3.936207727754903810e-03 1.935765744315766021e-03 -5.871201608956762991e-03
8.689999999999999503e+00 3.936915044688910591e-03 1.937040368082606394e-03 -5.872963299916200523e-03
8.700000000000001066e+00 3.937363680025110155e-03 1.938332213900171956e-03 -5.874573220323953647e-03
8.710000000000000853e+00 3.937479443050641119e-03 1.939639459867291112e-03 -5.876006279524931437e-03
8.720000000000000639e+00 3.937233777599818789e-03 1.940960358161624095e-03 -5.877238995136831352e-03
8.730000000000000426e+00 3.936675714380148509e-03 1.942293243816758551e-03 -5.878249557063746147e-03
8.740000000000000213e+00 3.935963174426822600e-03 1.943636545450067163e-03 -5.879017869565213508e-03
8.750000000000000000e+00 3.935105769646106769e-03 1.944988761669820456e-03 -5.879526721402929083e-03
8.759999999999999787e+00 3.933977128024975997e-03 1.946348467244018521e-03 -5.879761876355337966e-03
8.769999999999999574e+00 3.932575013473161608e-03 1.947714340644620930e-03 -5.879711172745182880e-03
8.779999999999999361e+00 3.930868531064311139e-03 1.949085148765706708e-03 -5.879365208751707872e-03
8.790000000000000924e+00 3.928825666080631995e-03 1.950459752095704165e-03 -5.878717298750012026e-03
8.800000000000000711e+00 3.926430203118538333e-03 1.951837106443452463e-03 -5.877763448581821253e-03
8.810000000000000497e+00 3.923688632106897903e-03 1.953216262159011753e-03 -5.876502346010325020e-03
8.820000000000000284e+00 3.920628716096652248e-03 1.954596361625156754e-03 -5.874935359038734907e-03
8.830000000000000071e+00 3.917291967443004876e-03 1.955976635592382006e-03 -5.873066533054117910e-03
8.839999999999999858e+00 3.913722643212501177e-03 1.957356398737423227e-03 -5.870902576794802784e-03
8.849999999999999645e+00 3.909956019427607982e-03 1.958735044658700426e-03 -5.868452826935960376e-03
8.859999999999999432e+00 3.906008635534418370e-03 1.960112040397263625e-03 -5.865729181636144575e-03
8.870000000000000995e+00 3.901872917786015395e-03 1.961486920502028032e-03 -5.862745994662211906e-03
8.880000000000000782e+00 3.897518102427592439e-03 1.962859280654966673e-03 -5.859519923676411932e-03
8.890000000000000568e+00 3.892898700276351768e-03 1.964228770942948957e-03 -5.856069728875481009e-03
8.900000000000000355e+00 3.887970892883062333e-03 1.965595089012236053e-03 -5.852416021357972724e-03
8.910000000000000142e+00 3.882716250871297726e-03 1.966957973567866596e-03 -5.848580964288597681e-03
8.919999999999999929e+00 3.877171045649271258e-03 1.968317198977914250e-03 -5.844587934044592585e-03
8.929999999999999716e+00 3.871458218446529459e-03 1.969672572100495452e-03 -5.840461152977113532e-03
8.939999999999999503e+00 3.865793858691521281e-03 1.971023929642488990e-03 -5.836225410027414372e-03
8.950000000000001066e+00 3.860113549161239572e-03 1.972371079602094988e-03 -5.831907375693078967e-03
8.960000000000000853e+00 3.854400082489254156e-03 1.973713832251028279e-03 -5.827534017616790504e-03
8.970000000000000639e+00 3.848676473581464502e-03 1.975051993315921506e-03 -5.823132342480537814e-03
8.980000000000000426e+00 3.842943693737041911e-03 1.976385348137685988e-03 -5.818729403054972993e-03
8.990000000000000213e+00 3.837204908574439518e-03 1.977713657954217451e-03 -5.814351954472154679e-03
9.000000000000000000e+00 3.831478997733680537e-03 1.979036654615380121e-03 -5.810026157784481914e-03
9.009999999999999787e+00 3.825804516665175410e-03 1.980354034704127734e-03 -5.805777327611551415e-03
9.019999999999999574e+00 3.820235970702572093e-03 1.981665453823320579e-03 -5.801629718291788883e-03
9.029999999999999361e+00 3.814834782272970379e-03 1.982970521591065610e-03 -5.797606341268016737e-03
9.040000000000000924e+00 3.809657632149596272e-03 1.984268797683860774e-03 -5.793728805464325171e-03
9.050000000000000711e+00 3.804744939238082369e-03 1.985559789093366626e-03 -5.790017172158372361e-03
9.060000000000000497e+00 3.800112109900696204e-03 1.986842948633987284e-03 -5.786489816306765802e-03
9.070000000000000284e+00 3.795745842232308310e-03 1.988117674667729852e-03 -5.783163287418203839e-03
9.080000000000000071e+00 3.791607223285491882e-03 1.989383312011874620e-03 -5.780052164851385080e-03
9.089999999999999858e+00 3.787642623550180592e-03 1.990639154069197281e-03 -5.777168904794723579e-03
9.099999999999999645e+00 3.783802493979150292e-03 1.991884446374176526e-03 -5.774523679101671754e-03
9.109999999999999432e+00 3.780067131391757086e-03 1.993118391978700252e-03 -5.772124209539568861e-03
9.120000000000000995e+00 3.776477328262262297e-03 1.994340159400840879e-03 -5.769975604780406414e-03
9.130000000000000782e+00 3.773166595262965328e-03 1.995548894217406485e-03 -5.768080211532261407e-03
9.140000000000000568e+00 3.770294909919404570e-03 1.996743721671551119e-03 -5.766437860619627771e-03
9.150000000000000355e+00 3.767712225993399226e-03 1.997923700235631605e-03 -5.765047193261534954e-03
9.160000000000000142e+00 3.765413506378202831e-03 1.999087891187905242e-03 -5.763903963507788220e-03
9.169999999999999929e+00 3.763379249819616672e-03 2.000235344765614442e-03 -5.763001697486388325e-03
9.179999999999999716e+00 3.761574168255303954e-03 2.001365107450836164e-03 -5.762331788196685747e-03
9.189999999999999503e+00 3.759968517607949375e-03 2.002476231907771194e-03 -5.761883522660207410e-03
9.200000000000001066e+00 3.758548977789363376e-03 2.003567785090833425e-03 -5.761644165304255320e-03
9.210000000000000853e+00 3.757320470591964025e-03 2.004638855314975522e-03 -5.761599090793491709e-03
9.220000000000000639e+00 3.756300956231967050e-03 2.005688558870114078e-03 -5.761731957212907866e-03
9.230000000000000426e+00 3.755511698306863728e-03 2.006716046553830637e-03 -5.762024908918320955e-03
9.240000000000000213e+00 3.754965722990800774e-03 2.007720510306705911e-03 -5.762458797525862007e-03
9.250000000000000000e+00 3.754657217112241166e-03 2.008701189978010209e-03 -5.763013409410264361e-03
9.259999999999999787e+00 3.754554412437903933e-03 2.009657380140766718e-03 -5.763667688714482241e-03
9.269999999999999574e+00 3.754598096510488453e-03 2.010588436826285432e-03 -5.764399946211582089e-03
9.279999999999999361e+00 3.754707285792191485e-03 2.011493784069079242e-03 -5.765188046368783896e-03
9.290000000000000924e+00 3.754792811498743488e-03 2.012372920248741912e-03 -5.766009567591184014e-03
9.300000000000000711e+00 3.754778625038951868e-03 2.013225424387280523e-03 -5.766841933808197415e-03
9.310000000000000497e+00 3.754629554341119228e-03 2.014050962804987948e-03 -5.767662519236231057e-03
9.320000000000000284e+00 3.754383065936134183e-03 2.014849296846419387e-03 -5.768448732224968831e-03
9.330000000000000071e+00 3.754181320672560652e-03 2.015620292744976783e-03 -5.769178088566844637e-03
9.339999999999999858e+00 3.754074031658577275e-03 2.016363905088597568e-03 -5.769829146014280284e-03
9.349999999999999645e+00 3.753904333068276266e-03 2.017080167177746561e-03 -5.770382124499003236e-03
9.359999999999999432e+00 3.753664179216845229e-03 2.017769231654821614e-03 -5.770817746552151829e-03
9.370000000000000995e+00 3.753314489204242869e-03 2.018431350919898393e-03 -5.771118072503879197e-03
9.380000000000000782e+00 3.752811282061333485e-03 2.019066883239902140e-03 -5.771266552284378543e-03
9.390000000000000568e+00 3.752123831821245568e-03 2.019676295735794123e-03 -5.771248094489931160e-03
9.400000000000000355e+00 3.751242676333599486e-03 2.020260164929200790e-03 -5.771049159205158922e-03
9.410000000000000142e+00 3.750179083271198716e-03 2.020819175658155210e-03 -5.770657867414747885e-03
9.419999999999999929e+00 3.748958169745895009e-03 2.021354118953534035e-03 -5.770064117925834991e-03
9.429999999999999716e+00 3.747608258648399936e-03 2.021865889258556408e-03 -5.769259701556929409e-03
9.439999999999999503e+00 3.746149226569452702e-03 2.022355481188807536e-03 -5.768238401939788061e-03
9.450000000000001066e+00 3.744582552508017841e-03 2.022823985885747588e-03 -5.766996072624552133e-03
9.460000000000000853e+00 3.742885516181349882e-03 2.023272586926941081e-03 -5.765530681257853562e-03
9.470000000000000639e+00 3.741011527579137311e-03 2.023702555732881641e-03 -5.763842313386203196e-03
9.480000000000000426e+00 3.738897909347204448e-03 2.024115246461779746e-03 -5.761933130878740469e-03
9.490000000000000213e+00 3.736481618714375137e-03 2.024512090515018237e-03 -5.759807283007400969e-03
9.500000000000000000e+00 3.733722410170421582e-03 2.024894590986322119e-03 -5.757470771799661283e-03
9.509999999999999787e+00 3.730631831295391776e-03 2.025264317672505632e-03 -5.754931277309978388e-03
9.519999999999999574e+00 3.727305244136662477e-03 2.025622903612270872e-03 -5.752197952852029610e-03
9.529999999999999361e+00 3.723942158595101512e-03 2.025972042541517200e-03 -5.749281248101501332e-03
9.540000000000000924e+00 3.720498480946779832e-03 2.026313428829610349e-03 -5.746194172876508723e-03
9.550000000000000711e+00 3.716920502522623199e-03 2.026648781246990529e-03 -5.742951277812948473e-03
9.560000000000000497e+00 3.713222229649685083e-03 2.026979839627254809e-03 -5.739568219205104169e-03
9.570000000000000284e+00 3.709393646292068105e-03 2.027308341246902932e-03 -5.736061981740710192e-03
9.580000000000000071e+00 3.705426219124958141e-03 2.027636013636467151e-03 -5.732450639688326660e-03
9.589999999999999858e+00 3.701327602772652887e-03 2.027964564563339810e-03 -5.728753154413994235e-03
9.599999999999999645e+00 3.697126620227345842e-03 2.028295670285922090e-03 -5.724989204766630507e-03
9.609999999999999432e+00 3.692870323224219098e-03 2.028630962988821947e-03 -5.721179044409561813e-03
9.620000000000000995e+00 3.688615469145882422e-03 2.028972018113243958e-03 -5.717343378419376294e-03
9.630000000000000782e+00 3.684417073337779153e-03 2.029320342111780133e-03 -5.713503250443563442e-03
9.640000000000000568e+00 3.680316801818717641e-03 2.029677360997085220e-03 -5.709679931412877871e-03
9.650000000000000355e+00 3.676333858218102432e-03 2.030044409935681266e-03 -5.705894801234752574e-03
9.660000000000000142e+00 3.672460694743095305e-03 2.030422724073320442e-03 -5.702169216030871998e-03
9.669999999999999929e+00 3.668665349848547908e-03 2.030813430778551521e-03 -5.698524355289465333e-03
9.679999999999999716e+00 3.664901499971587491e-03 2.031217543562816377e-03 -5.694981045735890771e-03
9.689999999999999503e+00 3.661126429721185942e-03 2.031635958082243700e-03 -5.691559561724972641e-03
9.700000000000001066e+00 3.657326098711556530e-03 2.032069450846067139e-03 -5.688279405456000450e-03
9.710000000000000853e+00 3.653545343296896782e-03 2.032518681543157932e-03 -5.685159074227215045e-03
9.720000000000000639e+00 3.649920030482183692e-03 2.032984200239597739e-03 -5.682215826192556218e-03
9.730000000000000426e+00 3.646641080934999966e-03 2.033466447053767102e-03 -5.679465719548412034e-03
9.740000000000000213e+00 3.643587708431640822e-03 2.033965678683694739e-03 -5.676924974014649176e-03
9.750000000000000000e+00 3.640761354626781236e-03 2.034482053311049803e-03 -5.674608201626772826e-03
9.759999999999999787e+00 3.638164357198035194e-03 2.035015613848179146e-03 -5.672528810462180472e-03
9.769999999999999574e+00 3.635781642307483932e-03 2.035566290501560679e-03 -5.670699023514776463e-03
9.779999999999999361e+00 3.633602964410872008e-03 2.036133911595827337e-03 -5.669129751722676476e-03
9.790000000000000924e+00 3.631634596637549166e-03 2.036718213171289510e-03 -5.667830518540233758e-03
9.800000000000000711e+00 3.629901788291620395e-03 2.037318848187339142e-03 -5.666809430134460250e-03
9.810000000000000497e+00 3.628443977191543688e-03 2.037935395936621864e-03 -5.666073182894492723e-03
9.820000000000000284e+00 3.627305213435739941e-03 2.038567372050136169e-03 -5.665627098287581535e-03
9.830000000000000071e+00 3.626522508120328444e-03 2.039214239267359095e-03 -5.665475174198601402e-03
9.839999999999999858e+00 3.626114860124290962e-03 2.039875418974189131e-03 -5.665620141759048628e-03
9.849999999999999645e+00 3.626075537205727690e-03 2.040550303390406463e-03 -5.666063517296410397e-03
9.859999999999999432e+00 3.626369800337467253e-03 2.041238268228872613e-03 -5.666805640395245966e-03
9.870000000000000995e+00 3.626939673536655733e-03 2.041938685662713759e-03 -5.667845691119013929e-03
9.880000000000000782e+00 3.627716592611413080e-03 2.042650937528216974e-03 -5.669181682148145829e-03
9.890000000000000568e+00 3.628641836325020246e-03 2.043374428863451407e-03 -5.670810424884023017e-03
9.900000000000000355e+00 3.629693579257913146e-03 2.044108602131508492e-03 -5.672727472375085900e-03
9.910000000000000142e+00 3.630918237061182222e-03 2.044852952794750864e-03 -5.674927046157158574e-03
9.919999999999999929e+00 3.632462535548785804e-03 2.045607047279171097e-03 -5.677401958670552987e-03
9.929999999999999716e+00 3.634433963772975770e-03 2.046370513531668624e-03 -5.680144221126194430e-03
9.939999999999999503e+00 3.636663321109566503e-03 2.047142999920456390e-03 -5.683146054695497294e-03
9.950000000000001066e+00 3.639134140174373443e-03 2.047924257194445874e-03 -5.686398242314077284e-03
9.960000000000000853e+00 3.641836675250099183e-03 2.048714118706305726e-03 -5.689890772117157935e-03
9.970000000000000639e+00 3.644760585872435128e-03 2.049512502780361910e-03 -5.693612928314706161e-03
9.980000000000000426e+00 3.647894477616722697e-03 2.050319415174194169e-03 -5.697553356161569153e-03
9.990000000000000213e+00 3.651225783942905947e-03 2.051134950329665686e-03 -5.701700125956413352e-03


==> Figure7/energies_GS-fTWA_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# time | kinet | harmo | coupl
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 3.884838729336384061e-05 6.646638756289410411e-06 -4.549502708561495068e-05
2.000000000000000042e-02 1.271611047923762309e-04 2.203589199237041341e-05 -1.491970092204638579e-04
2.999999999999999889e-02 2.645854074399700702e-04 4.612452071501571007e-05 -3.107100022517400931e-04
4.000000000000000083e-02 4.505833341853035133e-04 7.884667580173145354e-05 -5.294300664792894176e-04
5.000000000000000278e-02 6.844345220044411237e-04 1.201142209591381482e-04 -8.045486554882261797e-04
5.999999999999999778e-02 9.652400418085436279e-04 1.698171550631005474e-04 -1.135057088759203843e-03
7.000000000000000666e-02 1.291926628945831495e-03 2.278241299964153582e-04 -1.519752088954798254e-03
8.000000000000000167e-02 1.663242508203397006e-03 2.939830467400095888e-04 -1.957242510596457138e-03
8.999999999999999667e-02 2.077818172707184430e-03 3.681218357519094181e-04 -2.445955786317350299e-03
1.000000000000000056e-01 2.534099428136980890e-03 4.500491378548203869e-04 -2.984147823893003228e-03
1.100000000000000006e-01 3.030362814148305182e-03 5.395551852787700215e-04 -3.569912149915608311e-03
1.199999999999999956e-01 3.564750828584423940e-03 6.364127758388581557e-04 -4.201189459373286944e-03
1.300000000000000044e-01 4.135296589590928273e-03 7.403782955402691017e-04 -4.875778106977630630e-03
1.400000000000000133e-01 4.739939020776386992e-03 8.511927903220729407e-04 -5.591345453143011998e-03
1.499999999999999944e-01 5.376530411893560950e-03 9.685830860758794627e-04 -6.345439954967752039e-03
1.600000000000000033e-01 6.042838762463755356e-03 1.092262954504436522e-03 -7.135503875371847562e-03
1.700000000000000122e-01 6.736547646010817604e-03 1.221934320924147107e-03 -7.958886471937176924e-03
1.799999999999999933e-01 7.455256430518112862e-03 1.357288508869501555e-03 -8.812857521087791302e-03
1.900000000000000022e-01 8.196483556314216115e-03 1.498007515425504995e-03 -9.694621033041129349e-03
2.000000000000000111e-01 8.957675210096771590e-03 1.643765310682601980e-03 -1.060132901834737705e-02
2.099999999999999922e-01 9.736221154726033833e-03 1.794229154645220073e-03 -1.153009517760601385e-02
2.200000000000000011e-01 1.052947869536810348e-02 1.949060925373159682e-03 -1.247800840178890994e-02
2.300000000000000100e-01 1.133480480585268360e-02 2.107918453110519449e-03 -1.344214599110708092e-02
2.399999999999999911e-01 1.214959533236668020e-02 2.270456856642492742e-03 -1.441958652503003667e-02
2.500000000000000000e-01 1.297132896671998083e-02 2.436329880066149395e-03 -1.540742234432330993e-02
2.600000000000000089e-01 1.379761237452410000e-02 2.605191230482945420e-03 -1.640277163716220149e-02
2.700000000000000178e-01 1.462610125357060968e-02 2.776695742864842154e-03 -1.740279290683849345e-02
2.800000000000000266e-01 1.545419708036630153e-02 2.950500114121841315e-03 -1.840470385671562001e-02
2.899999999999999800e-01 1.627952161180227370e-02 3.126264712116965782e-03 -1.940578252905970219e-02
2.999999999999999889e-01 1.709974665149511380e-02 3.303654491706619917e-03 -2.040338251299237543e-02
3.099999999999999978e-01 1.791261205559454076e-02 3.482340073909207315e-03 -2.139494274560443249e-02
3.200000000000000067e-01 1.871595480717996168e-02 3.661998783287859563e-03 -2.237799640474214327e-02
3.300000000000000155e-01 1.950772673501561041e-02 3.842315616118991556e-03 -2.335017936711496211e-02
3.400000000000000244e-01 2.028600235375360022e-02 4.022984142060375898e-03 -2.430923815093283258e-02
3.500000000000000333e-01 2.104897898007968005e-02 4.203707340817177535e-03 -2.525303725094529481e-02
3.599999999999999867e-01 2.179497173838007909e-02 4.384198374120061061e-03 -2.617956576801573620e-02
3.699999999999999956e-01 2.252240630000937674e-02 4.564181292279062552e-03 -2.708694323531143575e-02
3.800000000000000044e-01 2.322981219836727992e-02 4.743391673761627667e-03 -2.797342454879236939e-02
3.900000000000000133e-01 2.391581932894126100e-02 4.921577195756300822e-03 -2.883740392080895790e-02
4.000000000000000222e-01 2.457915978748112518e-02 5.098498133601455339e-03 -2.967741779200869928e-02
4.100000000000000311e-01 2.521867653379717203e-02 5.273927787340956623e-03 -3.049214665807154986e-02
4.199999999999999845e-01 2.583333951270584336e-02 5.447652834545804734e-03 -3.128041579358363522e-02
4.299999999999999933e-01 2.642226884216342456e-02 5.619473609917521699e-03 -3.204119488509278579e-02
4.400000000000000022e-01 2.698476352094068484e-02 5.789204314034469487e-03 -3.277359661843432664e-02
4.500000000000000111e-01 2.752033284845338892e-02 5.956673155855746714e-03 -3.347687430108502865e-02
4.600000000000000200e-01 2.802872037232409866e-02 6.121722434105060506e-03 -3.415041883732498201e-02
4.700000000000000289e-01 2.850956642750093750e-02 6.284208457680496261e-03 -3.479376680591216020e-02
4.799999999999999822e-01 2.896259729612632797e-02 6.444001573954118156e-03 -3.540659126173861804e-02
4.899999999999999911e-01 2.938773204605387573e-02 6.600986035897395826e-03 -3.598869390053315714e-02
5.000000000000000000e-01 2.978497531602891310e-02 6.755059796869969206e-03 -3.654000374986252769e-02
5.100000000000000089e-01 3.015443944450073993e-02 6.906134292954582005e-03 -3.706057124273909320e-02
5.200000000000000178e-01 3.049635493273752940e-02 7.054134159572678954e-03 -3.755056216981732947e-02
5.300000000000000266e-01 3.081107034666955707e-02 7.198996891402868227e-03 -3.801025151533323626e-02
5.400000000000000355e-01 3.109904355789491759e-02 7.340672453388195386e-03 -3.844001716625328885e-02
5.500000000000000444e-01 3.136082680732767830e-02 7.479122849376394246e-03 -3.884033347330947267e-02
5.600000000000000533e-01 3.159704843238812094e-02 7.614321653787713487e-03 -3.921176463686913694e-02
5.700000000000000622e-01 3.180839422219225443e-02 7.746253510751159935e-03 -3.955495788996486739e-02
5.799999999999999600e-01 3.199559125394892817e-02 7.874913604485757335e-03 -3.987063645524713262e-02
5.899999999999999689e-01 3.215939672205442301e-02 8.000307104413798692e-03 -4.015959226194285719e-02
5.999999999999999778e-01 3.230059370967085230e-02 8.122448588642798561e-03 -4.042267842285699603e-02
6.099999999999999867e-01 3.241999508730595420e-02 8.241361450086043955e-03 -4.066080148967832902e-02
6.199999999999999956e-01 3.251845577619706662e-02 8.357077290622428115e-03 -4.087491352689438112e-02
6.300000000000000044e-01 3.259689251306049917e-02 8.469635310309964887e-03 -4.106600406995509350e-02
6.400000000000000133e-01 3.265630902935240387e-02 8.579081700714540765e-03 -4.123509206133983002e-02
6.500000000000000222e-01 3.269782324784205330e-02 8.685469053814951976e-03 -4.138321788818946634e-02
6.600000000000000311e-01 3.272261336325962139e-02 8.788855738465861309e-03 -4.151143800865193800e-02
6.700000000000000400e-01 3.273154194959290719e-02 8.889305045313494399e-03 -4.162082969956429346e-02
6.800000000000000488e-01 3.272561203329874685e-02 8.986884895495209774e-03 -4.171247131474489084e-02
6.900000000000000577e-01 3.270581594066006986e-02 9.081667117854163793e-03 -4.178744039548334954e-02
7.000000000000000666e-01 3.267312045946131616e-02 9.173726893134469262e-03 -4.184680862846591048e-02
7.099999999999999645e-01 3.262848538153993033e-02 9.263142232359231065e-03 -4.189163619198665867e-02
7.199999999999999734e-01 3.257287128837187129e-02 9.349993461905313497e-03 -4.192296676539438577e-02
7.299999999999999822e-01 3.250723798891678312e-02 9.434362723160926931e-03 -4.194182317425174111e-02
7.399999999999999911e-01 3.243253573826743869e-02 9.516333493151627257e-03 -4.194920362446329792e-02
7.500000000000000000e-01 3.234969186553533771e-02 9.595990131027437586e-03 -4.194607846458801165e-02
7.600000000000000089e-01 3.225959570835455759e-02 9.673417453929068072e-03 -4.193338740689906557e-02
7.700000000000000178e-01 3.216308478453702713e-02 9.748700344595219447e-03 -4.191203713458292041e-02
7.800000000000000266e-01 3.206093492931041261e-02 9.821923392234394035e-03 -4.188289922475560423e-02
7.900000000000000355e-01 3.195385669611002649e-02 9.893170567746861419e-03 -4.184680832459786171e-02
8.000000000000000444e-01 3.184249967316826746e-02 9.962524934406490063e-03 -4.180456053063111993e-02
8.100000000000000533e-01 3.172746552547649895e-02 1.003006839563894137e-02 -4.175691193863540623e-02
8.200000000000000622e-01 3.160932955648443343e-02 1.009588148256935526e-02 -4.170457735351641715e-02
8.300000000000000711e-01 3.148866942550893749e-02 1.016004318553655542e-02 -4.164822917402447727e-02
8.399999999999999689e-01 3.136609838861044441e-02 1.022263083572541413e-02 -4.158849649599936221e-02
8.499999999999999778e-01 3.124229909015071791e-02 1.028372004536280346e-02 -4.152596450907725806e-02
8.599999999999999867e-01 3.111783360124129386e-02 1.034338432051632069e-02 -4.146117952347980196e-02
8.699999999999999956e-01 3.099298962542653205e-02 1.040169465112936349e-02 -4.139465331436265050e-02
8.800000000000000044e-01 3.086817945984173667e-02 1.045872008408142359e-02 -4.132685454057218738e-02
8.900000000000000133e-01 3.074374558873868915e-02 1.051452735114720427e-02 -4.125821449057995305e-02
9.000000000000000222e-01 3.061998879180873739e-02 1.056918087466715041e-02 -4.118912772658464561e-02
9.100000000000000311e-01 3.049718896727546605e-02 1.062274276937349125e-02 -4.111995304321588302e-02
9.200000000000000400e-01 3.037561527006955517e-02 1.067527283976138497e-02 -4.105101479764133865e-02
9.300000000000000488e-01 3.025552721555134147e-02 1.072682857823132989e-02 -4.098260454947493664e-02
9.400000000000000577e-01 3.013716905129605259e-02 1.077746516792977248e-02 -4.091498293345496168e-02
9.500000000000000666e-01 3.002076012681590203e-02 1.082723549296456429e-02 -4.084838167811364468e-02
9.599999999999999645e-01 2.990648418536880765e-02 1.087619015756906282e-02 -4.078300567975380597e-02
9.699999999999999734e-01 2.979448045918426866e-02 1.092437751493738861e-02 -4.071903504299446974e-02
9.799999999999999822e-01 2.968483917287646073e-02 1.097184370593925519e-02 -4.065662700685589853e-02
9.899999999999999911e-01 2.957760355800079233e-02 1.101863270782295519e-02 -4.059591768861817163e-02
1.000000000000000000e+00 2.947277976970598401e-02 1.106478639338125299e-02 -4.053702359617825102e-02
1.010000000000000009e+00 2.937035519467296601e-02 1.111034460191514736e-02 -4.048004288292030017e-02
1.020000000000000018e+00 2.927032457405679550e-02 1.115534522468050391e-02 -4.042505634667221265e-02
1.030000000000000027e+00 2.917272216680008232e-02 1.119982430930861750e-02 -4.037212820550860337e-02
1.040000000000000036e+00 2.907765688259843911e-02 1.124381618988332283e-02 -4.032130671727885557e-02
1.050000000000000044e+00 2.898533457117329765e-02 1.128735363009955583e-02 -4.027262503116218334e-02
1.060000000000000053e+00 2.889569124125539526e-02 1.133046722078538682e-02 -4.022611138965501848e-02
1.070000000000000062e+00 2.880864591268251368e-02 1.137318583229127676e-02 -4.018178402130754417e-02
1.080000000000000071e+00 2.872417838128421552e-02 1.141553685130624642e-02 -4.013965058041184947e-02
1.090000000000000080e+00 2.864223594108798732e-02 1.145754606556207388e-02 -4.009971135088930688e-02
1.100000000000000089e+00 2.856276100119860967e-02 1.149923775568850379e-02 -4.006195941209410305e-02
1.110000000000000098e+00 2.848570723478490579e-02 1.154063476326938446e-02 -4.002638101563769230e-02
1.120000000000000107e+00 2.841104539495755560e-02 1.158175854268294648e-02 -3.999295614528543263e-02
1.130000000000000115e+00 2.833876072168385954e-02 1.162262920294040817e-02 -3.996165921293865636e-02
1.140000000000000124e+00 2.826884443776527672e-02 1.166326554435122807e-02 -3.993245983011140671e-02
1.150000000000000133e+00 2.820128217723861727e-02 1.170368509354492194e-02 -3.990532358637921551e-02
1.159999999999999920e+00 2.813604229936094228e-02 1.174390413926958664e-02 -3.988021276412102856e-02
1.169999999999999929e+00 2.807306691409768018e-02 1.178393777056564555e-02 -3.985708692248116081e-02
1.179999999999999938e+00 2.801226808614146538e-02 1.182379991846486435e-02 -3.983590329271635699e-02
1.189999999999999947e+00 2.795353110466449603e-02 1.186350340235527157e-02 -3.981661694170642030e-02
1.199999999999999956e+00 2.789672592220612465e-02 1.190305998262803505e-02 -3.979918068004218573e-02
1.209999999999999964e+00 2.784172690108163706e-02 1.194248042219688694e-02 -3.978354471529020608e-02
1.219999999999999973e+00 2.778843988696651571e-02 1.198177456093937540e-02 -3.976965607919851625e-02
1.229999999999999982e+00 2.773683438974821475e-02 1.202095140900364539e-02 -3.975745788908377487e-02
1.239999999999999991e+00 2.768697732749965043e-02 1.206001926717070565e-02 -3.974688853768670871e-02
1.250000000000000000e+00 2.763896823192730015e-02 1.209898572139814221e-02 -3.973788360121333768e-02
1.260000000000000009e+00 2.759258646495389364e-02 1.213785709360323470e-02 -3.973038565332870364e-02
1.270000000000000018e+00 2.754775945507804968e-02 1.217663923331640564e-02 -3.972433158481879223e-02
1.280000000000000027e+00 2.750440296640054016e-02 1.221533734113953995e-02 -3.971965723832948658e-02
1.290000000000000036e+00 2.746241825914528395e-02 1.225395601661305456e-02 -3.971629761779584683e-02
1.300000000000000044e+00 2.742171426578510554e-02 1.229249934274020094e-02 -3.971418646365109523e-02
1.310000000000000053e+00 2.738221879989362686e-02 1.233097095492322569e-02 -3.971325616905348188e-02
1.320000000000000062e+00 2.734388027333205934e-02 1.236937410045012807e-02 -3.971343799176068473e-02
1.330000000000000071e+00 2.730666209888005930e-02 1.240771169322014630e-02 -3.971466249777474977e-02
1.340000000000000080e+00 2.727053243520328671e-02 1.244598636697266322e-02 -3.971686016011236747e-02
1.350000000000000089e+00 2.723545217864810353e-02 1.248420052899410632e-02 -3.971996202925000968e-02
1.360000000000000098e+00 2.720136411680455779e-02 1.252235641522418501e-02 -3.972390039105531262e-02
1.370000000000000107e+00 2.716818593397315323e-02 1.256045614696330200e-02 -3.972860933330130823e-02
1.380000000000000115e+00 2.713580930542872777e-02 1.259850178908006671e-02 -3.973402515302553589e-02
1.390000000000000124e+00 2.710410664982464135e-02 1.263649540979002762e-02 -3.974008655376103788e-02
1.400000000000000133e+00 2.707294624617464021e-02 1.267443914276038600e-02 -3.974673460363154637e-02
1.409999999999999920e+00 2.704221538855051607e-02 1.271233525349993974e-02 -3.975391245196823603e-02
1.419999999999999929e+00 2.701185007791898421e-02 1.275018621368407060e-02 -3.976156483284166987e-02
1.429999999999999938e+00 2.698186847048536854e-02 1.278799478918913116e-02 -3.976963741800224744e-02
1.439999999999999947e+00 2.695240239269904720e-02 1.282576414782078504e-02 -3.977807616743885694e-02
1.449999999999999956e+00 2.692341414656323692e-02 1.286349749623525579e-02 -3.978683613884381742e-02
1.459999999999999964e+00 2.689475451221512090e-02 1.290119813755164629e-02 -3.979588013252378931e-02
1.469999999999999973e+00 2.686639040563558456e-02 1.293886983167284038e-02 -3.980517217490579102e-02
1.479999999999999982e+00 2.683826267454396050e-02 1.297651658932934271e-02 -3.981468197391092173e-02
1.489999999999999991e+00 2.681031442528052089e-02 1.301414271081553255e-02 -3.982438429619474668e-02
1.500000000000000000e+00 2.678250810810107671e-02 1.305175279524959167e-02 -3.983425864324312976e-02
1.510000000000000009e+00 2.675483213716052522e-02 1.308935172788881426e-02 -3.984428919527217838e-02
1.520000000000000018e+00 2.672729887027535181e-02 1.312694465218811404e-02 -3.985446496447153653e-02
1.530000000000000027e+00 2.669993637761068281e-02 1.316453693200301048e-02 -3.986478008400266143e-02
1.540000000000000036e+00 2.667277680450510710e-02 1.320213410811032530e-02 -3.987523415011420130e-02
1.550000000000000044e+00 2.664584427372217526e-02 1.323974185214648464e-02 -3.988583253191942124e-02
1.560000000000000053e+00 2.661914517491417720e-02 1.327736592024761353e-02 -3.989658656682652099e-02
1.570000000000000062e+00 2.659266335756444236e-02 1.331501210820122162e-02 -3.990751356920136522e-02
1.580000000000000071e+00 2.656636218919945433e-02 1.335268620985594415e-02 -3.991863659534025666e-02
1.590000000000000080e+00 2.654019467883756561e-02 1.339039398093657719e-02 -3.992998392887332076e-02
1.600000000000000089e+00 2.651412191892151687e-02 1.342814111129052648e-02 -3.994158827681175417e-02
1.610000000000000098e+00 2.648813899436394323e-02 1.346593320994611369e-02 -3.995348569700236246e-02
1.620000000000000107e+00 2.646230627726905288e-02 1.350377580914640177e-02 -3.996571431203718022e-02
1.630000000000000115e+00 2.643678270618324971e-02 1.354167439566089648e-02 -3.997831290188944703e-02
1.640000000000000124e+00 2.641178459759483885e-02 1.357963435561829538e-02 -3.999132170969867117e-02
1.650000000000000133e+00 2.638721683408472296e-02 1.361766032511185082e-02 -4.000479332684828832e-02
1.660000000000000142e+00 2.636311362394687038e-02 1.365575686071173779e-02 -4.001877890656013737e-02
1.669999999999999929e+00 2.633951111449556876e-02 1.369392821718887730e-02 -4.003333148534294478e-02
1.679999999999999938e+00 2.631643141347827369e-02 1.373217830461705494e-02 -4.004850602143396332e-02
1.689999999999999947e+00 2.629390500633979957e-02 1.377051070565160802e-02 -4.006435826863244398e-02
1.699999999999999956e+00 2.627198205772579911e-02 1.380892867554698970e-02 -4.008094397364428407e-02
1.709999999999999964e+00 2.625073403531601873e-02 1.384743513197186915e-02 -4.009831835498926106e-02
1.719999999999999973e+00 2.623024781340239225e-02 1.388603264022838374e-02 -4.011653580208417169e-02
1.729999999999999982e+00 2.621061491039631056e-02 1.392472339805833105e-02 -4.013564971979625279e-02
1.739999999999999991e+00 2.619191877793001361e-02 1.396350922293247872e-02 -4.015571243682946462e-02
1.750000000000000000e+00 2.617422308387872334e-02 1.400239154367511479e-02 -4.017677509584209605e-02
1.760000000000000009e+00 2.615756371894118956e-02 1.404137139756467430e-02 -4.019888744918287404e-02
1.770000000000000018e+00 2.614194681315612154e-02 1.408044943375570505e-02 -4.022209749638012977e-02
1.780000000000000027e+00 2.612735438857540296e-02 1.411962592404693122e-02 -4.024645091772693223e-02
1.790000000000000036e+00 2.611375841601532022e-02 1.415890078270631500e-02 -4.027199028202813058e-02
1.800000000000000044e+00 2.610114301252693114e-02 1.419827359826686571e-02 -4.029875403524173227e-02
1.810000000000000053e+00 2.608953334142387684e-02 1.423774368188880299e-02 -4.032677530968060975e-02
1.820000000000000062e+00 2.607902849305059403e-02 1.427731013899290538e-02 -4.035608062983399302e-02
1.830000000000000071e+00 2.606983299908363291e-02 1.431697197086818571e-02 -4.038668866984064520e-02
1.840000000000000080e+00 2.606199183838854919e-02 1.435672763005615797e-02 -4.041861796469212176e-02
1.850000000000000089e+00 2.605540910980319591e-02 1.439657499941269202e-02 -4.045188618661544472e-02
1.860000000000000098e+00 2.605010353048988966e-02 1.443651189284451616e-02 -4.048650232746148908e-02
1.870000000000000107e+00 2.604605792454568747e-02 1.447653579196471127e-02 -4.052247104876625233e-02
1.880000000000000115e+00 2.604324707170421055e-02 1.451664390005745833e-02 -4.055979176966164473e-02
1.890000000000000124e+00 2.604165484278227541e-02 1.455683317262869425e-02 -4.059845811568921908e-02
1.900000000000000133e+00 2.604128086661601851e-02 1.459710033128543485e-02 -4.063845771892443670e-02
1.910000000000000142e+00 2.604213855603048147e-02 1.463744186782864505e-02 -4.067977231379993341e-02
1.919999999999999929e+00 2.604424693066927782e-02 1.467785404401250778e-02 -4.072237805557123863e-02
1.929999999999999938e+00 2.604761905548478793e-02 1.471833289104552966e-02 -4.076624597739179207e-02
1.939999999999999947e+00 2.605225005688644596e-02 1.475887421168846532e-02 -4.081134249763140875e-02
1.949999999999999956e+00 2.605810758235827321e-02 1.479947358684770981e-02 -4.085762989144628432e-02
1.959999999999999964e+00 2.606512723766659864e-02 1.484012638795825789e-02 -4.090506664955990968e-02
1.969999999999999973e+00 2.607321497900931540e-02 1.488082779627112988e-02 -4.095360766252428147e-02
1.979999999999999982e+00 2.608225767194458436e-02 1.492157283046466505e-02 -4.100320419000162003e-02
1.989999999999999991e+00 2.609214207672581540e-02 1.496235638480224173e-02 -4.105380360133106116e-02
2.000000000000000000e+00 2.610278140840457603e-02 1.500317328136489305e-02 -4.110534890517530959e-02
2.010000000000000231e+00 2.611414738186680976e-02 1.504401834164642744e-02 -4.115777812162234317e-02
2.020000000000000018e+00 2.612630432355944610e-02 1.508488648494684010e-02 -4.121102358888117240e-02
2.030000000000000249e+00 2.613936327307512728e-02 1.512577271456952421e-02 -4.126501372423198311e-02
2.040000000000000036e+00 2.615312221021724032e-02 1.516667145095462570e-02 -4.131968438416061540e-02
2.049999999999999822e+00 2.616750590052269176e-02 1.520757732562754566e-02 -4.137496586464941423e-02
2.060000000000000053e+00 2.618243561698331903e-02 1.524848498363885752e-02 -4.143078728660657545e-02
2.069999999999999840e+00 2.619781653699211621e-02 1.528938906814263955e-02 -4.148707733985838864e-02
2.080000000000000071e+00 2.621356070498086915e-02 1.533028426111480297e-02 -4.154376395931286964e-02
2.089999999999999858e+00 2.622959887765794959e-02 1.537116530062977021e-02 -4.160077433727703972e-02
2.100000000000000089e+00 2.624588271419834098e-02 1.541202698182302967e-02 -4.165803522171163814e-02
2.109999999999999876e+00 2.626237949058736823e-02 1.545286414732981693e-02 -4.171547342973723482e-02
2.120000000000000107e+00 2.627906201011784293e-02 1.549367167167579190e-02 -4.177301649183504800e-02
2.129999999999999893e+00 2.629589663949085873e-02 1.553444444290746559e-02 -4.183059333516415956e-02
2.140000000000000124e+00 2.631283241729727787e-02 1.557517734378656774e-02 -4.188813491433732161e-02
2.149999999999999911e+00 2.632979396004996031e-02 1.561586523422842966e-02 -4.194557470480765604e-02
2.160000000000000142e+00 2.634668043774455320e-02 1.565650293641398724e-02 -4.200284898750902135e-02
2.169999999999999929e+00 2.636337221995719432e-02 1.569708522420851238e-02 -4.205989687321191883e-02
2.180000000000000160e+00 2.637974592382674038e-02 1.573760681920853902e-02 -4.211666004071345365e-02
2.189999999999999947e+00 2.639569755248214605e-02 1.577806239691614820e-02 -4.217308219384002799e-02
2.200000000000000178e+00 2.641117222645909812e-02 1.581844660817684212e-02 -4.222910827755977509e-02
2.209999999999999964e+00 2.642619771632810644e-02 1.585875412305277898e-02 -4.228468353240089073e-02
2.220000000000000195e+00 2.644091375846965505e-02 1.589897969992226309e-02 -4.233975263457615684e-02
2.229999999999999982e+00 2.645527731683433581e-02 1.593911769682204022e-02 -4.239426920052544179e-02
2.240000000000000213e+00 2.646915449996607370e-02 1.597916216259054334e-02 -4.244819290593340733e-02
2.250000000000000000e+00 2.648251560568308169e-02 1.601910718314040333e-02 -4.250148340189425361e-02
2.260000000000000231e+00 2.649530518502806256e-02 1.605894665939526511e-02 -4.255410444115490659e-02
2.270000000000000018e+00 2.650746962269198009e-02 1.609867434677645509e-02 -4.260602301246467494e-02
2.280000000000000249e+00 2.651897359393052059e-02 1.613828387566641764e-02 -4.265720882053522511e-02
2.290000000000000036e+00 2.652980607099041793e-02 1.617776875998712394e-02 -4.270763408584053733e-02
2.300000000000000266e+00 2.653997776322508662e-02 1.621712240024124688e-02 -4.275727360249813314e-02
2.310000000000000053e+00 2.654951247386665159e-02 1.625633808584730361e-02 -4.280610497491903893e-02
2.319999999999999840e+00 2.655843522356330158e-02 1.629540900015843605e-02 -4.285410894326088099e-02
2.330000000000000071e+00 2.656676011834484610e-02 1.633432823029922626e-02 -4.290126970415365087e-02
2.339999999999999858e+00 2.657448082629619221e-02 1.637308878298383147e-02 -4.294757513669492793e-02
2.350000000000000089e+00 2.658156617713258035e-02 1.641168360688406366e-02 -4.299301685420939267e-02
2.359999999999999876e+00 2.658796282331429145e-02 1.645010562196962470e-02 -4.303759001943065210e-02
2.370000000000000107e+00 2.659360611698265847e-02 1.648834775659108534e-02 -4.308129288416208402e-02
2.379999999999999893e+00 2.659843938644590802e-02 1.652640299394347867e-02 -4.312412604352570261e-02
2.390000000000000124e+00 2.660244066745653599e-02 1.656426443092113079e-02 -4.316609142889293177e-02
2.399999999999999911e+00 2.660565469101819000e-02 1.660192535420969284e-02 -4.320719110167706850e-02
2.410000000000000142e+00 2.660822658719059694e-02 1.663937934067672916e-02 -4.324742595141414098e-02
2.419999999999999929e+00 2.661032354043080597e-02 1.667662020310703083e-02 -4.328679808768769177e-02
2.430000000000000160e+00 2.661181402262829954e-02 1.671364147732701949e-02 -4.332532126252167798e-02
2.439999999999999947e+00 2.661271298800365476e-02 1.675043714912574297e-02 -4.336300604534616687e-02
2.450000000000000178e+00 2.661302262475961217e-02 1.678700143247852800e-02 -4.339986485285354800e-02
2.459999999999999964e+00 2.661273353691733998e-02 1.682332879234669024e-02 -4.343591170135198409e-02
2.470000000000000195e+00 2.661184605296790934e-02 1.685941398948665251e-02 -4.347116131581606896e-02
2.479999999999999982e+00 2.661038050032631455e-02 1.689525210369149238e-02 -4.350562859800462950e-02
2.490000000000000213e+00 2.660837799500504267e-02 1.693083854248083123e-02 -4.353932840136748306e-02
2.500000000000000000e+00 2.660589399574698685e-02 1.696616904087015418e-02 -4.357227553973328643e-02
2.510000000000000231e+00 2.660298734469153381e-02 1.700123965648224142e-02 -4.360448494294393018e-02
2.520000000000000018e+00 2.659970775203182938e-02 1.703604676302019130e-02 -4.363597186592766547e-02
2.530000000000000249e+00 2.659608467560428680e-02 1.707058704410165800e-02 -4.366675205824995659e-02
2.540000000000000036e+00 2.659212029997776172e-02 1.710485748875423262e-02 -4.369684180886802827e-02
2.550000000000000266e+00 2.658778884112198565e-02 1.713885538956749777e-02 -4.372625779539792562e-02
2.560000000000000053e+00 2.658304370683029286e-02 1.717257834464980606e-02 -4.375501668828762208e-02
2.569999999999999840e+00 2.657783314955718124e-02 1.720602426517745323e-02 -4.378313448733103103e-02
2.580000000000000071e+00 2.657212398329337685e-02 1.723919139145730847e-02 -4.381062560027982472e-02
2.589999999999999858e+00 2.656593173033933858e-02 1.727207832201686777e-02 -4.383750171009814095e-02
2.600000000000000089e+00 2.655935425279852199e-02 1.730468406223120009e-02 -4.386377051773407421e-02
2.609999999999999876e+00 2.655259147152638777e-02 1.733700808020436496e-02 -4.388943493758481335e-02
2.620000000000000107e+00 2.654560408668408741e-02 1.736904979026887910e-02 -4.391450446258387402e-02
2.629999999999999893e+00 2.653832919444557362e-02 1.740080884098968786e-02 -4.393898790604584131e-02
2.640000000000000124e+00 2.653077140460797720e-02 1.743228524996516884e-02 -4.396289030598155706e-02
2.649999999999999911e+00 2.652290810704862126e-02 1.746347925230199577e-02 -4.398621601893612509e-02
2.660000000000000142e+00 2.651471598749162092e-02 1.749439132840761857e-02 -4.400896783589892947e-02
2.669999999999999929e+00 2.650618618049489783e-02 1.752502220825511228e-02 -4.403114649047407125e-02
2.680000000000000160e+00 2.649732917230413626e-02 1.755537285963437721e-02 -4.405275051817670456e-02
2.689999999999999947e+00 2.648817142644311132e-02 1.758544446655018259e-02 -4.407377639948115849e-02
2.700000000000000178e+00 2.647874627888044397e-02 1.761523840248798572e-02 -4.409421890192258969e-02
2.709999999999999964e+00 2.646908198960873371e-02 1.764475620191929481e-02 -4.411407152644059027e-02
2.720000000000000195e+00 2.645918993623330370e-02 1.767399953227568460e-02 -4.413332696040311864e-02
2.729999999999999982e+00 2.644905579181672586e-02 1.770297016776869667e-02 -4.415197744434105204e-02
2.740000000000000213e+00 2.643863614938061005e-02 1.773166996596764466e-02 -4.417001497116400388e-02
2.750000000000000000e+00 2.642786245043159815e-02 1.776010084803149314e-02 -4.418743125517968912e-02
2.760000000000000231e+00 2.641665326260018293e-02 1.778826478396501945e-02 -4.420421743310583990e-02
2.770000000000000018e+00 2.640493495534827068e-02 1.781616378525573835e-02 -4.422036348980137865e-02
2.780000000000000249e+00 2.639266967164956290e-02 1.784379990872090108e-02 -4.423585743687591387e-02
2.790000000000000036e+00 2.637988822096489633e-02 1.787117527730885252e-02 -4.425068431176734651e-02
2.800000000000000266e+00 2.636672409417465182e-02 1.789829212572477055e-02 -4.426482510973658163e-02
2.810000000000000053e+00 2.635327701583438029e-02 1.792515260212925246e-02 -4.427826148945753632e-02
2.819999999999999840e+00 2.633938462244256665e-02 1.795175834492695327e-02 -4.429098357131106695e-02
2.830000000000000071e+00 2.632503660684967078e-02 1.797811109742155494e-02 -4.430297618373427171e-02
2.839999999999999858e+00 2.631019737136250716e-02 1.800421241451929250e-02 -4.431422486910350372e-02
2.850000000000000089e+00 2.629482269981429574e-02 1.803006366283551112e-02 -4.432471544720720941e-02
2.859999999999999876e+00 2.627887980712849056e-02 1.805566602187403183e-02 -4.433443347072903162e-02
2.870000000000000107e+00 2.626235650044965453e-02 1.808102046994845835e-02 -4.434336403769602308e-02
2.879999999999999893e+00 2.624526111374337820e-02 1.810612776199028301e-02 -4.435149190315861023e-02
2.890000000000000124e+00 2.622761554929195493e-02 1.813098840494243788e-02 -4.435880181199161609e-02
2.899999999999999911e+00 2.620944420096504857e-02 1.815560263502070254e-02 -4.436527896149244921e-02
2.910000000000000142e+00 2.619076173678350564e-02 1.817997039984765167e-02 -4.437090949661404160e-02
2.919999999999999929e+00 2.617156267752450069e-02 1.820409134742318261e-02 -4.437568094224631637e-02
2.930000000000000160e+00 2.615181542777891485e-02 1.822796482318973094e-02 -4.437958248581515275e-02
2.939999999999999947e+00 2.613146290395824273e-02 1.825158987615251721e-02 -4.438260503934210455e-02
2.950000000000000178e+00 2.611043117620514067e-02 1.827496527518659986e-02 -4.438474103252740971e-02
2.959999999999999964e+00 2.608864661856879000e-02 1.829808953732906668e-02 -4.438598391682314903e-02
2.970000000000000195e+00 2.606606097126366525e-02 1.832096097102188167e-02 -4.438632739410980355e-02
2.979999999999999982e+00 2.604268249164187407e-02 1.834357773889912918e-02 -4.438576442161847740e-02
2.990000000000000213e+00 2.601861004323535384e-02 1.836593794674289126e-02 -4.438428608619821719e-02
3.000000000000000000e+00 2.599402953229140376e-02 1.838803970947336039e-02 -4.438188173207691795e-02
3.010000000000000231e+00 2.596884370697751659e-02 1.840988061524127112e-02 -4.437855146509544352e-02
3.020000000000000018e+00 2.594301357585861861e-02 1.843145824267431593e-02 -4.437429472925642077e-02
3.030000000000000249e+00 2.591653436946949468e-02 1.845277018756162277e-02 -4.436911107574706414e-02
3.040000000000000036e+00 2.588938193077894648e-02 1.847381401920417110e-02 -4.436300194746729125e-02
3.050000000000000266e+00 2.586153744136188148e-02 1.849458734999879714e-02 -4.435596985554179916e-02
3.060000000000000053e+00 2.583300080762730364e-02 1.851508788555979168e-02 -4.434801792181949920e-02
3.070000000000000284e+00 2.580379402180232179e-02 1.853531346184153841e-02 -4.433914974045743973e-02
3.080000000000000071e+00 2.577395657859220604e-02 1.855526207433740027e-02 -4.432936948848879843e-02
3.089999999999999858e+00 2.574353556882605712e-02 1.857493190305277431e-02 -4.431868219923258689e-02
3.100000000000000089e+00 2.571257337579490113e-02 1.859432133567886711e-02 -4.430709410372656726e-02
3.109999999999999876e+00 2.568109596172522130e-02 1.861342899033881226e-02 -4.429461294414523825e-02
3.120000000000000107e+00 2.564910455148601900e-02 1.863225373853020367e-02 -4.428124816932507701e-02
3.129999999999999893e+00 2.561657310429276552e-02 1.865079472852719869e-02 -4.426701093582227631e-02
3.140000000000000124e+00 2.558345332447298920e-02 1.866905140959892323e-02 -4.425191385797444532e-02
3.149999999999999911e+00 2.554968811810200136e-02 1.868702355798110976e-02 -4.423597047668004906e-02
3.160000000000000142e+00 2.551523337770070232e-02 1.870471130661603351e-02 -4.421919444834683521e-02
3.169999999999999929e+00 2.548008680223793135e-02 1.872211518223276458e-02 -4.420159849188522866e-02
3.180000000000000160e+00 2.544432116832270191e-02 1.873923615530969505e-02 -4.418319317176757494e-02
3.189999999999999947e+00 2.540811681156348797e-02 1.875607570916843284e-02 -4.416398568029176325e-02
3.200000000000000178e+00 2.537154173673144067e-02 1.877263558357882001e-02 -4.414398709454070424e-02
3.209999999999999964e+00 2.533448212070864292e-02 1.878891764754684127e-02 -4.412321471458813954e-02
3.220000000000000195e+00 2.529695639381740468e-02 1.880492430863014638e-02 -4.410168143615113279e-02
3.229999999999999982e+00 2.525895269812679020e-02 1.882065829916384006e-02 -4.407940109101938370e-02
3.240000000000000213e+00 2.522045401555049471e-02 1.883612270074793912e-02 -4.405638756617945989e-02
3.250000000000000000e+00 2.518145618269544347e-02 1.885132095100859606e-02 -4.403265417583728664e-02
3.260000000000000231e+00 2.514197525260077407e-02 1.886625683467622883e-02 -4.400821339674398230e-02
3.270000000000000018e+00 2.510204599147514495e-02 1.888093446534815437e-02 -4.398307690624141120e-02
3.280000000000000249e+00 2.506171393431382358e-02 1.889535826278550615e-02 -4.395725584306686001e-02
3.290000000000000036e+00 2.502102382703470795e-02 1.890953292913240616e-02 -4.393076119879344571e-02
3.300000000000000266e+00 2.498000744596718184e-02 1.892346342614636967e-02 -4.390360424300956965e-02
3.310000000000000053e+00 2.493867370532062283e-02 1.893715495449255215e-02 -4.387579688793770416e-02
3.320000000000000284e+00 2.489700364373868477e-02 1.895061293547488368e-02 -4.384735190800418542e-02
3.330000000000000071e+00 2.485495233197998824e-02 1.896384299533154447e-02 -4.381828294655303740e-02
3.339999999999999858e+00 2.481245898148432688e-02 1.897685095245802214e-02 -4.378860426498682595e-02
3.350000000000000089e+00 2.476946558005527557e-02 1.898964280867043372e-02 -4.375833021846851217e-02
3.359999999999999876e+00 2.472594326381968161e-02 1.900222474687596544e-02 -4.372747447619149824e-02
3.370000000000000107e+00 2.468192438644268086e-02 1.901460313923747369e-02 -4.369604904221618263e-02
3.379999999999999893e+00 2.463753690154329642e-02 1.902678457203095530e-02 -4.366406317404658566e-02
3.390000000000000124e+00 2.459295875680673343e-02 1.903877580309233652e-02 -4.363152497346624997e-02
3.399999999999999911e+00 2.454806678005260964e-02 1.905058333362301404e-02 -4.359845337398714910e-02
3.410000000000000142e+00 2.450285484188880272e-02 1.906221384180952286e-02 -4.356486418393862303e-02
3.419999999999999929e+00 2.445732019600774590e-02 1.907367402097011333e-02 -4.353077398513732071e-02
3.430000000000000160e+00 2.441144549755470614e-02 1.908497053812524547e-02 -4.349620081761623736e-02
3.439999999999999947e+00 2.436522169942816757e-02 1.909611002944823499e-02 -4.346116352048841336e-02
3.450000000000000178e+00 2.431865977965642911e-02 1.910709907774083005e-02 -4.342568143394168884e-02
3.459999999999999964e+00 2.427179275533677266e-02 1.911794417871121032e-02 -4.338977440941379354e-02
3.470000000000000195e+00 2.422467016693823430e-02 1.912865170146650293e-02 -4.335346305314181914e-02
3.479999999999999982e+00 2.417734771878778804e-02 1.913922784727968562e-02 -4.331676911354045284e-02
3.490000000000000213e+00 2.412987502558402997e-02 1.914967860945974293e-02 -4.327971591546659474e-02
3.500000000000000000e+00 2.408228443621827919e-02 1.916000973613984221e-02 -4.324232874441338859e-02
3.510000000000000231e+00 2.403458368568178391e-02 1.917022669709894656e-02 -4.320463509094110699e-02
3.520000000000000018e+00 2.398675467112789533e-02 1.918033465542196350e-02 -4.316666467991681772e-02
3.530000000000000249e+00 2.393875997274238360e-02 1.919033844494604651e-02 -4.312844922996825203e-02
3.540000000000000036e+00 2.389055786363590214e-02 1.920024255506818517e-02 -4.309002191539834659e-02
3.550000000000000266e+00 2.384212550089373148e-02 1.921005112560640604e-02 -4.305141653493215620e-02
3.560000000000000053e+00 2.379348879270481998e-02 1.921976795599200302e-02 -4.301266642825118947e-02
3.570000000000000284e+00 2.374475612921593190e-02 1.922939653505705004e-02 -4.297380322136615943e-02
3.580000000000000071e+00 2.369614342361239107e-02 1.923894008981362480e-02 -4.293485582112035320e-02
3.589999999999999858e+00 2.364767181374225619e-02 1.924840123370384626e-02 -4.289586053688510675e-02
3.600000000000000089e+00 2.359928611577021690e-02 1.925778207817628249e-02 -4.285685694405508284e-02
3.609999999999999876e+00 2.355102446478639019e-02 1.926708444327239825e-02 -4.281788201669019939e-02
3.620000000000000107e+00 2.350289808013771367e-02 1.927630972639860288e-02 -4.277897394966680839e-02
3.629999999999999893e+00 2.345491788647295975e-02 1.928545894926197990e-02 -4.274017112059098900e-02
3.640000000000000124e+00 2.340711044327323589e-02 1.929453279067551083e-02 -4.270151139442236038e-02
3.649999999999999911e+00 2.335952345456814364e-02 1.930353161110250071e-02 -4.266303175905581530e-02
3.660000000000000142e+00 2.331222276775461039e-02 1.931245547441963820e-02 -4.262476822827496875e-02
3.669999999999999929e+00 2.326528336867500837e-02 1.932130417092212463e-02 -4.258675593112076774e-02
3.680000000000000160e+00 2.321877724452614880e-02 1.933007724420981316e-02 -4.254902929655298566e-02
3.689999999999999947e+00 2.317276110931967489e-02 1.933877402339876164e-02 -4.251162223942295260e-02
3.700000000000000178e+00 2.312726686662232647e-02 1.934739366118535392e-02 -4.247456825817374354e-02
3.709999999999999964e+00 2.308229732660223993e-02 1.935593517774680458e-02 -4.243790036611256450e-02
3.720000000000000195e+00 2.303782910910290999e-02 1.936439751035341425e-02 -4.240165079619687138e-02
3.729999999999999982e+00 2.299382386979832368e-02 1.937277956895054609e-02 -4.236585044351535989e-02
3.740000000000000213e+00 2.295024800451987701e-02 1.938108029885165368e-02 -4.233052803937582820e-02
3.750000000000000000e+00 2.290709984666500221e-02 1.938929875306317704e-02 -4.229570908533741153e-02
3.760000000000000231e+00 2.286444210699813476e-02 1.939743417858753524e-02 -4.226141461376658331e-02
3.770000000000000018e+00 2.282243587089477499e-02 1.940548612313895346e-02 -4.222765988598432829e-02
3.780000000000000249e+00 2.278123471062223557e-02 1.941345439219355554e-02 -4.219445771089616604e-02
3.790000000000000036e+00 2.274070986326735128e-02 1.942133875148060324e-02 -4.216182737682568071e-02
3.800000000000000266e+00 2.270087321685399298e-02 1.942913946074025996e-02 -4.212978068254524117e-02
3.810000000000000053e+00 2.266171615123562313e-02 1.943685713420818112e-02 -4.209832703115110736e-02
3.820000000000000284e+00 2.262321564097539983e-02 1.944449278959911945e-02 -4.206747317403642522e-02
3.830000000000000071e+00 2.258535504399612065e-02 1.945204790304685960e-02 -4.203722249980572367e-02
3.839999999999999858e+00 2.254813393568350435e-02 1.945952444464958686e-02 -4.200757469026881324e-02
3.850000000000000089e+00 2.251156857808998824e-02 1.946692490045831211e-02 -4.197852569018604291e-02
3.859999999999999876e+00 2.247568530598451769e-02 1.947425228532394942e-02 -4.195006791722641348e-02
3.870000000000000107e+00 2.244050957537419705e-02 1.948151014963363237e-02 -4.192219062538263957e-02
3.879999999999999893e+00 2.240605364493512830e-02 1.948870258172906433e-02 -4.189488032901893255e-02
3.890000000000000124e+00 2.237230584295848632e-02 1.949583420680541662e-02 -4.186812119582637715e-02
3.899999999999999911e+00 2.233922411353376353e-02 1.950291018243409738e-02 -4.184189532507816972e-02
3.910000000000000142e+00 2.230673604473216651e-02 1.950993619060973142e-02 -4.181618284240423006e-02
3.919999999999999929e+00 2.227474687266580919e-02 1.951691842645363398e-02 -4.179096176339897745e-02
3.930000000000000160e+00 2.224315604923731565e-02 1.952386358443406605e-02 -4.176620760514353908e-02
3.939999999999999947e+00 2.221188188456991314e-02 1.953077884419658627e-02 -4.174189275645330544e-02
3.950000000000000178e+00 2.218089255817981900e-02 1.953767185979661189e-02 -4.171798565350701149e-02
3.959999999999999964e+00 2.215024047250099132e-02 1.954455075822917470e-02 -4.169444984654999131e-02
3.970000000000000195e+00 2.212007013406073336e-02 1.955142412785615749e-02 -4.167124391615772971e-02
3.979999999999999982e+00 2.209026775206030663e-02 1.955830063938537866e-02 -4.164833290391008191e-02
3.990000000000000213e+00 2.206072848208158466e-02 1.956518923890435482e-02 -4.162567995044947483e-02
4.000000000000000000e+00 2.203140005087199718e-02 1.957209913065374382e-02 -4.160324517396384036e-02
4.009999999999999787e+00 2.200220561944623773e-02 1.957903965285014494e-02 -4.158098831600409717e-02
4.020000000000000462e+00 2.197306976479667176e-02 1.958602024876249931e-02 -4.155886817225185742e-02
4.030000000000000249e+00 2.194393320989734136e-02 1.959305042027789309e-02 -4.153684238744419915e-02
4.040000000000000036e+00 2.191475740229999192e-02 1.960013967133415053e-02 -4.151486757505856717e-02
4.049999999999999822e+00 2.188552095073433013e-02 1.960729744728341786e-02 -4.149289969592175054e-02
4.060000000000000497e+00 2.185621049164707466e-02 1.961453307478536884e-02 -4.147089461370494917e-02
4.070000000000000284e+00 2.182680888532954541e-02 1.962185570544386359e-02 -4.144880873606750921e-02
4.080000000000000071e+00 2.179728372727014751e-02 1.962927426519515267e-02 -4.142659964808561440e-02
4.089999999999999858e+00 2.176757900411887062e-02 1.963679741053641487e-02 -4.140422664947696063e-02
4.099999999999999645e+00 2.173761233100542437e-02 1.964443349212778231e-02 -4.138165111876597468e-02
4.110000000000000320e+00 2.170727958973107247e-02 1.965219052618219150e-02 -4.135883664555195516e-02
4.120000000000000107e+00 2.167646796364516501e-02 1.966007617441987987e-02 -4.133574889592807333e-02
4.129999999999999893e+00 2.164507735870803765e-02 1.966809773422300775e-02 -4.131235520519941501e-02
4.139999999999999680e+00 2.161304904030431767e-02 1.967626214196884979e-02 -4.128862392560053718e-02
4.150000000000000355e+00 2.158039903587454650e-02 1.968457599429867741e-02 -4.126452359383620677e-02
4.160000000000000142e+00 2.154725173621883927e-02 1.969304559343572000e-02 -4.124002204903953750e-02
4.169999999999999929e+00 2.151366906616632851e-02 1.970167680618057499e-02 -4.121509218632250782e-02
4.179999999999999716e+00 2.147948878631641967e-02 1.971047489906921704e-02 -4.118971733940963997e-02
4.190000000000000391e+00 2.144469396801139058e-02 1.971944490113871490e-02 -4.116387966341946564e-02
4.200000000000000178e+00 2.140924571074529978e-02 1.972859145229041364e-02 -4.113756563129603028e-02
4.209999999999999964e+00 2.137310175877812912e-02 1.973791884645148195e-02 -4.111076560150986325e-02
4.219999999999999751e+00 2.133623586476550427e-02 1.974743106893316058e-02 -4.108347335264701805e-02
4.230000000000000426e+00 2.129864634389172853e-02 1.975713182220440248e-02 -4.105568593688451590e-02
4.240000000000000213e+00 2.126035551226788944e-02 1.976702454512125826e-02 -4.102740379406948773e-02
4.250000000000000000e+00 2.122140236374936775e-02 1.977711242931429886e-02 -4.099863104957814086e-02
4.259999999999999787e+00 2.118183126992917789e-02 1.978739843515913907e-02 -4.096937590747930930e-02
4.270000000000000462e+00 2.114167967943445317e-02 1.979788530864969379e-02 -4.093965104591593823e-02
4.280000000000000249e+00 2.110096774157604535e-02 1.980857559964837450e-02 -4.090947392400904464e-02
4.290000000000000036e+00 2.105969248874688463e-02 1.981947168149662125e-02 -4.087886691881342099e-02
4.299999999999999822e+00 2.101782869137790860e-02 1.983057577190000878e-02 -4.084785722658883234e-02
4.310000000000000497e+00 2.097533776349597492e-02 1.984188995540431266e-02 -4.081647648442681547e-02
4.320000000000000284e+00 2.093218516801743229e-02 1.985341620868104340e-02 -4.078476009550008330e-02
4.330000000000000071e+00 2.088836567518990300e-02 1.986515643122749308e-02 -4.075274627315503273e-02
4.339999999999999858e+00 2.084393459714553934e-02 1.987711248592764074e-02 -4.072047485492232000e-02
4.350000000000000533e+00 2.079904179252847415e-02 1.988928625613540363e-02 -4.068798597634697145e-02
4.360000000000000320e+00 2.075391397105465913e-02 1.990167966773393957e-02 -4.065532036418535722e-02
4.370000000000000107e+00 2.070849559561859649e-02 1.991429430370497689e-02 -4.062253066478954677e-02
4.379999999999999893e+00 2.066280240791259354e-02 1.992713178437630767e-02 -4.058966986381480624e-02
4.389999999999999680e+00 2.061687905324537454e-02 1.994019372232912549e-02 -4.055679227859775721e-02
4.400000000000000355e+00 2.057075266046137427e-02 1.995348168774346148e-02 -4.052395472511402530e-02
4.410000000000000142e+00 2.052445680788768378e-02 1.996699724090507042e-02 -4.049121546308413061e-02
4.419999999999999929e+00 2.047804423508338065e-02 1.998074194800332146e-02 -4.045863348021817157e-02
4.429999999999999716e+00 2.043158961678180965e-02 1.999471738693932646e-02 -4.042626807182424925e-02
4.440000000000000391e+00 2.038518449151614786e-02 2.000892514843271089e-02 -4.039417865036609712e-02
4.450000000000000178e+00 2.033892697013409134e-02 2.002336683624988609e-02 -4.036242470514532499e-02
4.459999999999999964e+00 2.029290914665672282e-02 2.003804406900782514e-02 -4.033106582470640661e-02
4.469999999999999751e+00 2.024720518945500800e-02 2.005295848484640528e-02 -4.030016169388643543e-02
4.480000000000000426e+00 2.020186290497321888e-02 2.006811174939900078e-02 -4.026977198354439458e-02
4.490000000000000213e+00 2.015690114559625865e-02 2.008350556701769818e-02 -4.023995606366748135e-02
4.500000000000000000e+00 2.011231479049125845e-02 2.009914169518707897e-02 -4.021077248937775933e-02
4.509999999999999787e+00 2.006808818218350221e-02 2.011502196253116270e-02 -4.018227823382717473e-02
4.520000000000000462e+00 2.002421687650246529e-02 2.013114829179629695e-02 -4.015452767143302959e-02
4.530000000000000249e+00 1.998073638927980525e-02 2.014752273065549895e-02 -4.012757134860191893e-02
4.540000000000000036e+00 1.993775533399482630e-02 2.016414749507879078e-02 -4.010145461615827883e-02
4.549999999999999822e+00 1.989548585831688726e-02 2.018102502914869908e-02 -4.007621633653817017e-02
4.560000000000000497e+00 1.985401457709379952e-02 2.019815780008876391e-02 -4.005189574885228976e-02
4.570000000000000284e+00 1.981325705285402056e-02 2.021554823559056774e-02 -4.002853348106642783e-02
4.580000000000000071e+00 1.977324931501662358e-02 2.023319902289506117e-02 -4.000616231537682671e-02
4.589999999999999858e+00 1.973399494813324329e-02 2.025111295476315562e-02 -3.998481159428823872e-02
4.600000000000000533e+00 1.969548831817563225e-02 2.026929295795782890e-02 -3.996450627907455894e-02
4.610000000000000320e+00 1.965773232609262233e-02 2.028774210533248329e-02 -3.994526620904884084e-02
4.620000000000000107e+00 1.962074555630557646e-02 2.030646361271123621e-02 -3.992710570432628225e-02
4.629999999999999893e+00 1.958456060271930935e-02 2.032546082641017299e-02 -3.991003345778410677e-02
4.639999999999999680e+00 1.954921598872352839e-02 2.034473720585665626e-02 -3.989405264464745970e-02
4.650000000000000355e+00 1.951474450057827381e-02 2.036429630443536976e-02 -3.987916116751613615e-02
4.660000000000000142e+00 1.948116091687700571e-02 2.038414175052363081e-02 -3.986535195079277810e-02
4.669999999999999929e+00 1.944845203828079669e-02 2.040427722977211644e-02 -3.985261320135186774e-02
4.679999999999999716e+00 1.941657160447133115e-02 2.042470646913293122e-02 -3.984092856171121688e-02
4.690000000000000391e+00 1.938544213994051676e-02 2.044543322299850752e-02 -3.983027709760946639e-02
4.700000000000000178e+00 1.935496501241304110e-02 2.046646126214807238e-02 -3.982063308329770318e-02
4.709999999999999964e+00 1.932503903948030316e-02 2.048779436702328344e-02 -3.981196557443245770e-02
4.719999999999999751e+00 1.929558686778972895e-02 2.050943632816469228e-02 -3.980423778950921421e-02
4.730000000000000426e+00 1.926658710720705048e-02 2.053139095839493639e-02 -3.979740635548929123e-02
4.740000000000000213e+00 1.923810885217152114e-02 2.055366212344359594e-02 -3.979142051117037088e-02
4.750000000000000000e+00 1.921026655263952457e-02 2.057625371055571417e-02 -3.978622377588495601e-02
4.759999999999999787e+00 1.918287890222461489e-02 2.059916926654328101e-02 -3.978176459905314460e-02
4.770000000000000462e+00 1.915586315056194699e-02 2.062241238787020092e-02 -3.977798479007699228e-02
4.780000000000000249e+00 1.912914267676402852e-02 2.064598660759926763e-02 -3.977482279536091042e-02
4.790000000000000036e+00 1.910262177942476797e-02 2.066989537604232291e-02 -3.977221487919984505e-02
4.799999999999999822e+00 1.907620928417853856e-02 2.069414208333265892e-02 -3.977009491637918670e-02
4.810000000000000497e+00 1.904983101860058953e-02 2.071873006887612473e-02 -3.976839455367641579e-02
4.820000000000000284e+00 1.902343256841454444e-02 2.074366262374780986e-02 -3.976704369106041914e-02
4.830000000000000071e+00 1.899697446624318969e-02 2.076894299067801389e-02 -3.976597121252315598e-02
4.839999999999999858e+00 1.897042247218881997e-02 2.079457436486786825e-02 -3.976510588227141763e-02
4.850000000000000533e+00 1.894373587702822756e-02 2.082055989759516723e-02 -3.976437731452531904e-02
4.860000000000000320e+00 1.891685678918543848e-02 2.084690270351437918e-02 -3.976371692448438938e-02
4.870000000000000107e+00 1.888970315615119341e-02 2.087360587181630658e-02 -3.976305877400837518e-02
4.879999999999999893e+00 1.886216782720407867e-02 2.090067248107626771e-02 -3.976234023799268824e-02
4.889999999999999680e+00 1.883412530036575674e-02 2.092810561773983738e-02 -3.976150243590133304e-02
4.900000000000000355e+00 1.880544693172269549e-02 2.095590839881526432e-02 -3.976049039696239601e-02
4.910000000000000142e+00 1.877602434462243702e-02 2.098408400046387901e-02 -3.975925295647806529e-02
4.919999999999999929e+00 1.874579959000583287e-02 2.101263569577990417e-02 -3.975774241383082247e-02
4.929999999999999716e+00 1.871479931186712312e-02 2.104156690707469773e-02 -3.975591401921853979e-02
4.940000000000000391e+00 1.868316120353490442e-02 2.107088127021166518e-02 -3.975372563755574101e-02
4.950000000000000178e+00 1.865086437180289020e-02 2.110058236691811709e-02 -3.975114651130101651e-02
4.959999999999999964e+00 1.861777981169788002e-02 2.113067377501019403e-02 -3.974815613586880209e-02
4.969999999999999751e+00 1.858389105002357031e-02 2.116115930456739791e-02 -3.974473790502355830e-02
4.980000000000000426e+00 1.854916142003657301e-02 2.119204286269644327e-02 -3.974088345657370708e-02
4.990000000000000213e+00 1.851355928491021929e-02 2.122332848590272741e-02 -3.973659215588522947e-02
5.000000000000000000e+00 1.847707515800866424e-02 2.125502035413019686e-02 -3.973187077489365171e-02
5.009999999999999787e+00 1.843972827350745872e-02 2.128712278942045122e-02 -3.972673342878325214e-02
5.020000000000000462e+00 1.840156445033725580e-02 2.131964024486925763e-02 -3.972120170861122984e-02
5.030000000000000249e+00 1.836264770503432189e-02 2.135257728821634421e-02 -3.971530493205246981e-02
5.040000000000000036e+00 1.832304845036243982e-02 2.138593858311853627e-02 -3.970908042501888890e-02
5.049999999999999822e+00 1.828283125793133887e-02 2.141972887003920634e-02 -3.970257374428563801e-02
5.060000000000000497e+00 1.824204506299685266e-02 2.145395294783193976e-02 -3.969583875538174739e-02
5.070000000000000284e+00 1.820071835213328201e-02 2.148861565658802264e-02 -3.968893749070106364e-02
5.080000000000000071e+00 1.815886131028903241e-02 2.152372186222908934e-02 -3.968193972972576533e-02
5.089999999999999858e+00 1.811647612924605771e-02 2.155927644370265669e-02 -3.967492226597287008e-02
5.100000000000000533e+00 1.807357571727406451e-02 2.159528428449936435e-02 -3.966796785318899704e-02
5.110000000000000320e+00 1.803020992758834484e-02 2.163175027154903840e-02 -3.966116385571940434e-02
5.120000000000000107e+00 1.798649717375873369e-02 2.166867930632291120e-02 -3.965460066405684936e-02
5.129999999999999893e+00 1.794265787031453646e-02 2.170607633500920564e-02 -3.964836997869346236e-02
5.139999999999999680e+00 1.789894023389763597e-02 2.174394628765674575e-02 -3.964256648327135757e-02
5.150000000000000355e+00 1.785531131076703235e-02 2.178229371174308579e-02 -3.963729669417876550e-02
5.160000000000000142e+00 1.781185959171456903e-02 2.182112317880588112e-02 -3.963266571392712323e-02
5.169999999999999929e+00 1.776867323187831735e-02 2.186043914448350736e-02 -3.962878021220754554e-02
5.179999999999999716e+00 1.772582710925889662e-02 2.190024592805862175e-02 -3.962574801383154238e-02
5.190000000000000391e+00 1.768340420964362170e-02 2.194054772625870717e-02 -3.962367665109738091e-02
5.200000000000000178e+00 1.764150593646795356e-02 2.198134861196980594e-02 -3.962267225195732767e-02
5.209999999999999964e+00 1.760025283931563114e-02 2.202265252417465874e-02 -3.962283872055643447e-02
5.219999999999999751e+00 1.755977797195112586e-02 2.206446325393225313e-02 -3.962427714726256267e-02
5.230000000000000426e+00 1.752021557925274170e-02 2.210678442974635741e-02 -3.962708537241495937e-02
5.240000000000000213e+00 1.748168806398576677e-02 2.214961950434130716e-02 -3.963135762178353338e-02
5.250000000000000000e+00 1.744429419448944099e-02 2.219297174377374976e-02 -3.963718413219888270e-02
5.259999999999999787e+00 1.740810128431297121e-02 2.223684421906019573e-02 -3.964465069285872528e-02
5.270000000000000462e+00 1.737314361221702422e-02 2.228123980016713176e-02 -3.965383804119383682e-02
5.280000000000000249e+00 1.733942867001814908e-02 2.232616115235804000e-02 -3.966482107149015696e-02
5.290000000000000036e+00 1.730695194548114227e-02 2.237161073555175850e-02 -3.967766783919574047e-02
5.299999999999999822e+00 1.727571989425184112e-02 2.241759080852753772e-02 -3.969243837334103520e-02
5.310000000000000497e+00 1.724577955829843801e-02 2.246410344148223534e-02 -3.970918334301541675e-02
5.320000000000000284e+00 1.721725198420902270e-02 2.251115054254925266e-02 -3.972794266051387496e-02
5.330000000000000071e+00 1.719035088982243803e-02 2.255873388706675434e-02 -3.974874459756794903e-02
5.339999999999999858e+00 1.716508419770996358e-02 2.260685474906140233e-02 -3.977161471612124938e-02
5.350000000000000533e+00 1.714138092709643207e-02 2.265551400980976571e-02 -3.979657169682492002e-02
5.360000000000000320e+00 1.711924895272982916e-02 2.270471231064015091e-02 -3.982362256034789605e-02
5.370000000000000107e+00 1.709866134250151784e-02 2.275444989077766295e-02 -3.985276604180661847e-02
5.379999999999999893e+00 1.707958177993392987e-02 2.280472658533048980e-02 -3.988399188584626498e-02
5.389999999999999680e+00 1.706198079432209164e-02 2.285554180390433898e-02 -3.991728049904968295e-02
5.400000000000000355e+00 1.704584168534150485e-02 2.290689449505484837e-02 -3.995260298463418347e-02
5.410000000000000142e+00 1.703115804514553772e-02 2.295878310293719346e-02 -3.998992149885284564e-02
5.419999999999999929e+00 1.701792537402298938e-02 2.301120552124249000e-02 -4.002918985183885614e-02
5.429999999999999716e+00 1.700612964641963487e-02 2.306415904830021527e-02 -4.007035426555310281e-02
5.440000000000000391e+00 1.699573580454305857e-02 2.311764034617166952e-02 -4.011335419814104214e-02
5.450000000000000178e+00 1.698667903587624053e-02 2.317164540576012455e-02 -4.015812314732857685e-02
5.459999999999999964e+00 1.697886133313329313e-02 2.322616951950016995e-02 -4.020458935532662814e-02
5.469999999999999751e+00 1.697215525178997694e-02 2.328120726312868025e-02 -4.025267635374146086e-02
5.480000000000000426e+00 1.696641598843422888e-02 2.333675248843041644e-02 -4.030230330876617001e-02
5.490000000000000213e+00 1.696150192532999701e-02 2.339279832970824965e-02 -4.035338515387683345e-02
5.500000000000000000e+00 1.695730265168030396e-02 2.344933722803983767e-02 -4.040583252868898412e-02
5.509999999999999787e+00 1.695377221245947946e-02 2.350636097910601199e-02 -4.045955157773978988e-02
5.520000000000000462e+00 1.695096362016759728e-02 2.356386081189031784e-02 -4.051444371129729605e-02
5.530000000000000249e+00 1.694892603409992038e-02 2.362182730159064978e-02 -4.057040958599528180e-02
5.540000000000000036e+00 1.694744127300419623e-02 2.368025004710504547e-02 -4.062735796566031149e-02
5.549999999999999822e+00 1.694641967053216874e-02 2.373911822791105464e-02 -4.068519451407829474e-02
5.560000000000000497e+00 1.694576401517950207e-02 2.379842047019330165e-02 -4.074382681302044645e-02
5.570000000000000284e+00 1.694536792213410803e-02 2.385814490876548080e-02 -4.080316518463898007e-02
5.580000000000000071e+00 1.694513780103797107e-02 2.391827927533845058e-02 -4.086312281313570632e-02
5.589999999999999858e+00 1.694500379050898828e-02 2.397881097627141758e-02 -4.092361616657144013e-02
5.600000000000000533e+00 1.694492120746810340e-02 2.403972716514267069e-02 -4.098456566022853215e-02
5.610000000000000320e+00 1.694486475851028282e-02 2.410101481395065387e-02 -4.104589648359029813e-02
5.620000000000000107e+00 1.694481823022722308e-02 2.416266078527488925e-02 -4.110753950044562788e-02
5.629999999999999893e+00 1.694476260771821813e-02 2.422465190641071020e-02 -4.116943212600924357e-02
5.639999999999999680e+00 1.694466556121456552e-02 2.428697504542751823e-02 -4.123151908632086138e-02
5.650000000000000355e+00 1.694447499199510515e-02 2.434961718839979278e-02 -4.129375297343222673e-02
5.660000000000000142e+00 1.694411884841702520e-02 2.441256551678475106e-02 -4.135609452476305542e-02
5.669999999999999929e+00 1.694351272556079285e-02 2.447580748414136462e-02 -4.141851257610255216e-02
5.679999999999999716e+00 1.694257586773001770e-02 2.453933089212140262e-02 -4.148098366451839769e-02
5.690000000000000391e+00 1.694125512790259011e-02 2.460312396692722683e-02 -4.154349128924712808e-02
5.700000000000000178e+00 1.693955523302297095e-02 2.466717543917943886e-02 -4.160602487469025612e-02
5.709999999999999964e+00 1.693757239415952590e-02 2.473147463231617493e-02 -4.166857851905135524e-02
5.719999999999999751e+00 1.693550271858281289e-02 2.479601153650054512e-02 -4.173115043252920847e-02
5.730000000000000426e+00 1.693332450441933923e-02 2.486077644300592124e-02 -4.179375250655178314e-02
5.740000000000000213e+00 1.693099271950004869e-02 2.492576017335656688e-02 -4.185640366433296400e-02
5.750000000000000000e+00 1.692853714111538718e-02 2.499095420840873744e-02 -4.191912640667955214e-02
5.759999999999999787e+00 1.692596781317681764e-02 2.505635056479387987e-02 -4.198194906364919460e-02
5.770000000000000462e+00 1.692329953985212757e-02 2.512194180651102990e-02 -4.204490435376462970e-02
5.780000000000000249e+00 1.692056637365066049e-02 2.518772102945195449e-02 -4.210802820542492581e-02
5.790000000000000036e+00 1.691782581617537126e-02 2.525368182460377073e-02 -4.217135884780263966e-02
5.799999999999999822e+00 1.691515470169821858e-02 2.531981822646857394e-02 -4.223493611671707421e-02
5.810000000000000497e+00 1.691263930917716665e-02 2.538612465195557236e-02 -4.229880090573004403e-02
5.820000000000000284e+00 1.691036259044004231e-02 2.545259583380000620e-02 -4.236299468419310599e-02
5.830000000000000071e+00 1.690839150364381940e-02 2.551922675152294706e-02 -4.242755900227113824e-02
5.839999999999999858e+00 1.690676730093836067e-02 2.558601256218169182e-02 -4.249253490802414046e-02
5.850000000000000533e+00 1.690550124287203484e-02 2.565294853273938219e-02 -4.255796221324549544e-02
5.860000000000000320e+00 1.690457761101912468e-02 2.572002997588519746e-02 -4.262387856258826463e-02
5.870000000000000107e+00 1.690396508205188955e-02 2.578725219159854962e-02 -4.269031828406785745e-02
5.879999999999999893e+00 1.690363653461248242e-02 2.585461041768688864e-02 -4.275731102770997938e-02
5.889999999999999680e+00 1.690359621324776657e-02 2.592209979393014091e-02 -4.282488023217428247e-02
5.900000000000000355e+00 1.690391190525562110e-02 2.598971534628328334e-02 -4.289304149578061082e-02
5.910000000000000142e+00 1.690474724598681894e-02 2.605745199806733595e-02 -4.296180101083536124e-02
5.919999999999999929e+00 1.690622247410552420e-02 2.612530439342153343e-02 -4.303115946840943562e-02
5.929999999999999716e+00 1.690820989593805335e-02 2.619326657146334864e-02 -4.310111787385685622e-02
5.940000000000000391e+00 1.691070336054868034e-02 2.626133240374453615e-02 -4.317166586932426331e-02
5.950000000000000178e+00 1.691367366330626815e-02 2.632949540279380662e-02 -4.324278600891182101e-02
5.959999999999999964e+00 1.691707442782072399e-02 2.639774872359966842e-02 -4.331445343257239039e-02
5.969999999999999751e+00 1.692086238627574582e-02 2.646608518657914480e-02 -4.338663522614426282e-02
5.980000000000000426e+00 1.692500685050452383e-02 2.653449729369015617e-02 -4.345929021711556622e-02
5.990000000000000213e+00 1.692948999914765593e-02 2.660297724364005245e-02 -4.353236915081326597e-02
6.000000000000000000e+00 1.693430028464883857e-02 2.667151695061397570e-02 -4.360581517137505220e-02
6.009999999999999787e+00 1.693942171196015714e-02 2.674010806945976634e-02 -4.367956451835793008e-02
6.020000000000000462e+00 1.694482195074421133e-02 2.680874202894274402e-02 -4.375354734332474738e-02
6.030000000000000249e+00 1.695044221072264379e-02 2.687741007361404283e-02 -4.382768855126097096e-02
6.040000000000000036e+00 1.695619153830333140e-02 2.694610331411752963e-02 -4.390190857912023431e-02
6.049999999999999822e+00 1.696194769029698776e-02 2.701481278547079520e-02 -4.397612403791111707e-02
6.060000000000000497e+00 1.696756602249582455e-02 2.708352951304247511e-02 -4.405024816512478208e-02
6.070000000000000284e+00 1.697289691779744342e-02 2.715224458665164292e-02 -4.412419106042224370e-02
6.080000000000000071e+00 1.697781119690376303e-02 2.722094924442230654e-02 -4.419785970868553987e-02
6.089999999999999858e+00 1.698223173577770653e-02 2.728963496971089850e-02 -4.427115782998850696e-02
6.100000000000000533e+00 1.698616818864472078e-02 2.735829360651141628e-02 -4.434398563499043072e-02
6.110000000000000320e+00 1.698971083696479076e-02 2.742691744118322048e-02 -4.441624092058665818e-02
6.120000000000000107e+00 1.699270416104154899e-02 2.749549883353259033e-02 -4.448783028697094605e-02
6.129999999999999893e+00 1.699500655687567058e-02 2.756403059984705028e-02 -4.455866167808161110e-02
6.140000000000000568e+00 1.699652931114857199e-02 2.763250610633249602e-02 -4.462864417220026997e-02
6.150000000000000355e+00 1.699716475632479309e-02 2.770091922654827413e-02 -4.469769100508720616e-02
6.160000000000000142e+00 1.699681159323037510e-02 2.776926441338485596e-02 -4.476571955885923215e-02
6.169999999999999929e+00 1.699538975287415155e-02 2.783753674598168915e-02 -4.483265164838456246e-02
6.179999999999999716e+00 1.699284512072418360e-02 2.790573195749667182e-02 -4.489841408221174890e-02
6.190000000000000391e+00 1.698914614422487174e-02 2.797384644937453077e-02 -4.496293942472515820e-02
6.200000000000000178e+00 1.698427489854607841e-02 2.804187729643178167e-02 -4.502616687090351538e-02
6.209999999999999964e+00 1.697821550504836907e-02 2.810982224584548245e-02 -4.508804313682617665e-02
6.219999999999999751e+00 1.697094287544373761e-02 2.817767971208411451e-02 -4.514852326805689903e-02
6.230000000000000426e+00 1.696241459173242552e-02 2.824544876905567270e-02 -4.520757127415311188e-02
6.240000000000000213e+00 1.695256833355127807e-02 2.831312914035152839e-02 -4.526516051061293261e-02
6.250000000000000000e+00 1.694132664289058066e-02 2.838072118850041431e-02 -4.532127374920667806e-02
6.259999999999999787e+00 1.692860998927962768e-02 2.844822590465301629e-02 -4.537590290333658183e-02
6.270000000000000462e+00 1.691435809043533717e-02 2.851564490110990169e-02 -4.542904840618837425e-02
6.280000000000000249e+00 1.689855828329659554e-02 2.858298041056716449e-02 -4.548071827519963722e-02
6.290000000000000036e+00 1.688127846229460147e-02 2.865023529782930942e-02 -4.553092693588266238e-02
6.299999999999999822e+00 1.686269736530898039e-02 2.871741308720202057e-02 -4.557969403240136330e-02
6.310000000000000497e+00 1.684292339095262714e-02 2.878451770658289194e-02 -4.562705020702230441e-02
6.320000000000000284e+00 1.682187150942797763e-02 2.885155327685406945e-02 -4.567304068768049397e-02
6.330000000000000071e+00 1.679958662368084485e-02 2.891852449184977372e-02 -4.571771445323703775e-02
6.339999999999999858e+00 1.677610026948952310e-02 2.898543638770139860e-02 -4.576112845775856530e-02
6.350000000000000533e+00 1.675144321508676565e-02 2.905229432335968212e-02 -4.580334672464814877e-02
6.360000000000000320e+00 1.672566412218744539e-02 2.911910395980116251e-02 -4.584443922529145288e-02
6.370000000000000107e+00 1.669883740730374391e-02 2.918587122254150817e-02 -4.588448106691044026e-02
6.379999999999999893e+00 1.667106201453475225e-02 2.925260225403068098e-02 -4.592355193593063850e-02
6.390000000000000568e+00 1.664245346676267168e-02 2.931930336103892934e-02 -4.596173572429716747e-02
6.400000000000000355e+00 1.661313198741198871e-02 2.938598096073459856e-02 -4.599912025433253171e-02
6.410000000000000142e+00 1.658320967123542988e-02 2.945264152791561563e-02 -4.603579701306836913e-02
6.419999999999999929e+00 1.655277962655233095e-02 2.951929154488334983e-02 -4.607186080952622997e-02
6.429999999999999716e+00 1.652190971630118979e-02 2.958593745483251852e-02 -4.610740927801722927e-02
6.440000000000000391e+00 1.649064300044442155e-02 2.965258561944707216e-02 -4.614254216687854737e-02
6.450000000000000178e+00 1.645900624336132934e-02 2.971924228169319643e-02 -4.617736037471516924e-02
6.459999999999999964e+00 1.642702691815050436e-02 2.978591353560871430e-02 -4.621196472457338167e-02
6.469999999999999751e+00 1.639475804219142629e-02 2.985260530620224492e-02 -4.624645449980756273e-02
6.480000000000000426e+00 1.636230894702210906e-02 2.991932334435808138e-02 -4.628092580286465724e-02
6.490000000000000213e+00 1.632987868160932013e-02 2.998607324369888250e-02 -4.631546984173601916e-02
6.500000000000000000e+00 1.629772353266989438e-02 3.005286039059010608e-02 -4.635017339693518756e-02
6.509999999999999787e+00 1.626583637064941620e-02 3.011968946214479623e-02 -4.638512878367354736e-02
6.520000000000000462e+00 1.623426029568284315e-02 3.018656480370674258e-02 -4.642042298520653726e-02
6.530000000000000249e+00 1.620306527368711030e-02 3.025349036981418716e-02 -4.645613806025932629e-02
6.540000000000000036e+00 1.617229846549098418e-02 3.032046961848438096e-02 -4.649235226491566647e-02
6.549999999999999822e+00 1.614200756458509731e-02 3.038750550274731468e-02 -4.652913891601733604e-02
6.560000000000000497e+00 1.611225344379525748e-02 3.045460044611821709e-02 -4.656656565348214066e-02
6.570000000000000284e+00 1.608311295035628335e-02 3.052175630818028743e-02 -4.660469406964355688e-02
6.580000000000000071e+00 1.605467395134276692e-02 3.058897434607820570e-02 -4.664357963600646029e-02
6.589999999999999858e+00 1.602702525876491257e-02 3.065625517636832997e-02 -4.668327184199494440e-02
6.600000000000000533e+00 1.600024435484593069e-02 3.072359874041738145e-02 -4.672381445168289488e-02
6.610000000000000320e+00 1.597438588795408940e-02 3.079100427549747582e-02 -4.676524578323950493e-02
6.620000000000000107e+00 1.594947371800571612e-02 3.085847029297186100e-02 -4.680759892182739801e-02
6.629999999999999893e+00 1.592549886430556783e-02 3.092599456460066315e-02 -4.685090178972110830e-02
6.640000000000000568e+00 1.590242506089744115e-02 3.099357411806602167e-02 -4.689517701709933900e-02
6.650000000000000355e+00 1.588020277408892442e-02 3.106120524337167496e-02 -4.694044158275824385e-02
6.660000000000000142e+00 1.585879150795655237e-02 3.112888351281386037e-02 -4.698670622523953150e-02
6.669999999999999929e+00 1.583818904650606540e-02 3.119660381872832455e-02 -4.703397466073947625e-02
6.679999999999999716e+00 1.581846498996816730e-02 3.126436043513981800e-02 -4.708224268376756672e-02
6.690000000000000391e+00 1.579978554311114308e-02 3.133214709786148050e-02 -4.713149758864759731e-02
6.700000000000000178e+00 1.578218343334642990e-02 3.139995674093922634e-02 -4.718172611011075407e-02
6.709999999999999964e+00 1.576554338035375535e-02 3.146778147669242187e-02 -4.723291495371800819e-02
6.719999999999999751e+00 1.574985375652624905e-02 3.153561298023783988e-02 -4.728504303867058639e-02
6.730000000000000426e+00 1.573507652421408942e-02 3.160344236745672719e-02 -4.733808606642538747e-02
6.740000000000000213e+00 1.572116618346300690e-02 3.167126026955091600e-02 -4.739201622390583346e-02
6.750000000000000000e+00 1.570808776252981612e-02 3.173905690722543527e-02 -4.744680196260428473e-02
6.759999999999999787e+00 1.569582423260526202e-02 3.180682215615962538e-02 -4.750240813548411989e-02
6.770000000000000462e+00 1.568437514418013351e-02 3.187454560935432807e-02 -4.755879642556917059e-02
6.780000000000000249e+00 1.567374890891024344e-02 3.194221664039574582e-02 -4.761592598125653775e-02
6.790000000000000036e+00 1.566395154628951597e-02 3.200982447019967009e-02 -4.767375416184609777e-02
6.799999999999999822e+00 1.565497486976993868e-02 3.207735823848646001e-02 -4.773223729270023585e-02
6.810000000000000497e+00 1.564678700050153512e-02 3.214480708019831767e-02 -4.779133133283038765e-02
6.820000000000000284e+00 1.563932777204872157e-02 3.221216020639215694e-02 -4.785099236838082776e-02
6.830000000000000071e+00 1.563251103677046339e-02 3.227940698889526089e-02 -4.791117686311393425e-02
6.839999999999999858e+00 1.562623512010194449e-02 3.234653704825432574e-02 -4.797184162111148287e-02
6.850000000000000533e+00 1.562040171503485675e-02 3.241354034526032490e-02 -4.803294344686086237e-02
6.860000000000000320e+00 1.561494239313051223e-02 3.248040727759070323e-02 -4.809443852292289573e-02
6.870000000000000107e+00 1.560985066310382856e-02 3.254712878483085464e-02 -4.815628156458137688e-02
6.879999999999999893e+00 1.560521569042806408e-02 3.261369646667008904e-02 -4.821842487199334837e-02
6.890000000000000568e+00 1.560115156552904260e-02 3.268010258859749273e-02 -4.828082098331008820e-02
6.900000000000000355e+00 1.559751393408999147e-02 3.274633980348642948e-02 -4.834343222738504003e-02
6.910000000000000142e+00 1.559424667252721011e-02 3.281240159837890691e-02 -4.840621915700874661e-02
6.919999999999999929e+00 1.559130482440825895e-02 3.287828223493333840e-02 -4.846914332638376649e-02
6.929999999999999716e+00 1.558862877437942364e-02 3.294397675729703739e-02 -4.853216813787195744e-02
6.940000000000000391e+00 1.558616659015041664e-02 3.300948103662814520e-02 -4.859525811802097722e-02
6.950000000000000178e+00 1.558388546797921312e-02 3.307479178889603799e-02 -4.865837853116562056e-02
6.959999999999999964e+00 1.558177353099675193e-02 3.313990657217014135e-02 -4.872149528418965453e-02
6.969999999999999751e+00 1.557983416475315804e-02 3.320482376842016914e-02 -4.878457504863093624e-02
6.980000000000000426e+00 1.557807557044590084e-02 3.326954255359265700e-02 -4.884758551208481792e-02
6.990000000000000213e+00 1.557649847563265071e-02 3.333406285860082002e-02 -4.891049566408141314e-02
7.000000000000000000e+00 1.557508495977842286e-02 3.339838532295588691e-02 -4.897327602231042742e-02
7.009999999999999787e+00 1.557379112892389068e-02 3.346251124218687506e-02 -4.903589871312426934e-02
7.020000000000000462e+00 1.557254591778331650e-02 3.352644250999468889e-02 -4.909833733539695905e-02
7.030000000000000249e+00 1.557125762206536430e-02 3.359018155634207331e-02 -4.916056655858799113e-02
7.040000000000000036e+00 1.556982888876871918e-02 3.365373128341492964e-02 -4.922256143371160630e-02
7.049999999999999822e+00 1.556817984242010039e-02 3.371709500259938846e-02 -4.928429642904930824e-02
7.060000000000000497e+00 1.556627783185631983e-02 3.378027637729153626e-02 -4.934574424007088372e-02
7.070000000000000284e+00 1.556417097694541563e-02 3.384327937840187622e-02 -4.940687446420827938e-02
7.080000000000000071e+00 1.556199952062926016e-02 3.390610823594469858e-02 -4.946765304535720442e-02
7.089999999999999858e+00 1.555972149638304436e-02 3.396876706453074574e-02 -4.952805141615701512e-02
7.100000000000000533e+00 1.555721881453047718e-02 3.403125988042499106e-02 -4.958804258585975538e-02
7.110000000000000320e+00 1.555445593014940196e-02 3.409359069093163830e-02 -4.964759582713810376e-02
7.120000000000000107e+00 1.555137335115628662e-02 3.415576330062095045e-02 -4.970668007835411101e-02
7.129999999999999893e+00 1.554790959094879202e-02 3.421778126781071377e-02 -4.976526312078958375e-02
7.140000000000000568e+00 1.554401719753378125e-02 3.427964785264022568e-02 -4.982331099146141556e-02
7.150000000000000355e+00 1.553966846709055327e-02 3.434136595882539972e-02 -4.988078776681487136e-02
7.160000000000000142e+00 1.553485274326409267e-02 3.440293807541977555e-02 -4.993765565174826393e-02
7.169999999999999929e+00 1.552956779618880692e-02 3.446436622332867822e-02 -4.999387529018870652e-02
7.179999999999999716e+00 1.552380813514644096e-02 3.452565190982434529e-02 -5.004940620257698758e-02
7.190000000000000391e+00 1.551755322862892993e-02 3.458679609299055574e-02 -5.010420725228362931e-02
7.200000000000000178e+00 1.551075848388571918e-02 3.464779915699541663e-02 -5.015823704712358416e-02
7.209999999999999964e+00 1.550335147950152558e-02 3.470866089843297614e-02 -5.021145419357130046e-02
7.219999999999999751e+00 1.549523536060104338e-02 3.476938052376322974e-02 -5.026381733962369952e-02
7.230000000000000426e+00 1.548630051337763526e-02 3.482995665816676634e-02 -5.031528496702182551e-02
7.240000000000000213e+00 1.547644465759221571e-02 3.489038736693143156e-02 -5.036581492404058197e-02
7.250000000000000000e+00 1.546560035992055986e-02 3.495067019179225187e-02 -5.041536372550040751e-02
7.259999999999999787e+00 1.545376771129147037e-02 3.501080220641464985e-02 -5.046388568611537284e-02
7.270000000000000462e+00 1.544104639664145746e-02 3.507078009434871912e-02 -5.051133207232073874e-02
7.280000000000000249e+00 1.542751091485773489e-02 3.513060006563843013e-02 -5.055765557295730656e-02
7.290000000000000036e+00 1.541300598719546298e-02 3.519025762223128989e-02 -5.060281732307483904e-02
7.299999999999999822e+00 1.539748433210992931e-02 3.524974797887597128e-02 -5.064677592435781056e-02
7.310000000000000497e+00 1.538089479395885091e-02 3.530906597391962609e-02 -5.068949142723327278e-02
7.320000000000000284e+00 1.536317697488551008e-02 3.536820610101486240e-02 -5.073092574639252034e-02
7.330000000000000071e+00 1.534428206952201217e-02 3.542716256747610593e-02 -5.077104222023721969e-02
7.339999999999999858e+00 1.532418287949763314e-02 3.548592933666214200e-02 -5.080980552787821292e-02
7.350000000000000533e+00 1.530287452323776318e-02 3.554450016018861208e-02 -5.084718190763372336e-02
7.360000000000000320e+00 1.528036810853717307e-02 3.560286860451664787e-02 -5.088313959760297489e-02
7.370000000000000107e+00 1.525668009383918979e-02 3.566102807516762646e-02 -5.091764940547595375e-02
7.379999999999999893e+00 1.523182028540366433e-02 3.571897184064831005e-02 -5.095068530879919011e-02
7.390000000000000568e+00 1.520578139729570309e-02 3.577669305724762855e-02 -5.098222498849117046e-02
7.400000000000000355e+00 1.517853284187431137e-02 3.583418479525830175e-02 -5.101225020730862370e-02
7.410000000000000142e+00 1.515002092826261450e-02 3.589144006697593536e-02 -5.104074696090653979e-02
7.419999999999999929e+00 1.512017694010859420e-02 3.594845185707504220e-02 -5.106770535162809960e-02
7.429999999999999716e+00 1.508893366188331607e-02 3.600521315669834993e-02 -5.109311916359782213e-02
7.440000000000000391e+00 1.505624985145980615e-02 3.606171700381154144e-02 -5.111698515130071868e-02
7.450000000000000178e+00 1.502214094649931622e-02 3.611795653404602929e-02 -5.113930209174987612e-02
7.459999999999999964e+00 1.498671288205530826e-02 3.617392504816329540e-02 -5.116006969551807615e-02
7.469999999999999751e+00 1.495014828075412645e-02 3.622961604213988801e-02 -5.117928911607857317e-02
7.480000000000000426e+00 1.491241045032469514e-02 3.628502288841559120e-02 -5.119697306491273470e-02
7.490000000000000213e+00 1.487346197225313839e-02 3.634013908499181267e-02 -5.121313837350498915e-02
7.500000000000000000e+00 1.483332339114192683e-02 3.639495834451844658e-02 -5.122780407324089430e-02
7.509999999999999787e+00 1.479199836457405562e-02 3.644947452932829207e-02 -5.124099385818512570e-02
7.520000000000000462e+00 1.474949659048332973e-02 3.650368169277312669e-02 -5.125273528052034372e-02
7.530000000000000249e+00 1.470584791180746392e-02 3.655757410503540639e-02 -5.126305923258242525e-02
7.540000000000000036e+00 1.466110637572693581e-02 3.661114626674549094e-02 -5.127199974878577510e-02
7.549999999999999822e+00 1.461534625199522805e-02 3.666439291563573094e-02 -5.127959405654450298e-02
7.560000000000000497e+00 1.456865256871732982e-02 3.671730903003407598e-02 -5.128588278873324330e-02
7.570000000000000284e+00 1.452110904442169281e-02 3.676988983168208436e-02 -5.129091026108923562e-02
7.580000000000000071e+00 1.447278637569252013e-02 3.682213078924693322e-02 -5.129472471633629571e-02
7.589999999999999858e+00 1.442373367982176247e-02 3.687402762309227588e-02 -5.129737844260831570e-02
7.600000000000000533e+00 1.437397549732571424e-02 3.692557631145118591e-02 -5.129892768672552478e-02
7.610000000000000320e+00 1.432351614229888069e-02 3.697677309817903879e-02 -5.129943230261610476e-02
7.620000000000000107e+00 1.427235236681199948e-02 3.702761450278720806e-02 -5.129895510113505197e-02
7.629999999999999893e+00 1.422049430328503096e-02 3.707809733448971107e-02 -5.129756089899992905e-02
7.640000000000000568e+00 1.416799349446556250e-02 3.712821871350825004e-02 -5.129531530071339274e-02
7.650000000000000355e+00 1.411497554838235698e-02 3.717797610482275611e-02 -5.129228328724210612e-02
7.660000000000000142e+00 1.406166606116905984e-02 3.722736736333495666e-02 -5.128852800534527967e-02
7.669999999999999929e+00 1.400820387271771092e-02 3.727639055488788516e-02 -5.128411699709594512e-02
7.679999999999999716e+00 1.395455238040566558e-02 3.732504385144482656e-02 -5.127912476563680627e-02
7.690000000000000391e+00 1.390078070717212268e-02 3.737332580887706146e-02 -5.127362284611901300e-02
7.700000000000000178e+00 1.384694242062701509e-02 3.742123524609687613e-02 -5.126768362993527200e-02
7.709999999999999964e+00 1.379308393278891841e-02 3.746877125447901219e-02 -5.126137970345736455e-02
7.719999999999999751e+00 1.373926285141286417e-02 3.751593321205735909e-02 -5.125478289316576924e-02
7.730000000000000426e+00 1.368555572090508071e-02 3.756272078557758992e-02 -5.124796366333573411e-02
7.740000000000000213e+00 1.363205684514285157e-02 3.760913392633630226e-02 -5.124099080744142637e-02
7.750000000000000000e+00 1.357887054507235861e-02 3.765517286426656174e-02 -5.123393135491913220e-02
7.759999999999999787e+00 1.352609962168366611e-02 3.770083810328925950e-02 -5.122685060297502146e-02
7.770000000000000462e+00 1.347383297563110871e-02 3.774613041966821264e-02 -5.121981217856184238e-02
7.780000000000000249e+00 1.342213527462524265e-02 3.779105086406784469e-02 -5.121287803845164799e-02
7.790000000000000036e+00 1.337104126253693161e-02 3.783560076733086946e-02 -5.120610832531270751e-02
7.799999999999999822e+00 1.332055677922891999e-02 3.787978174972184836e-02 -5.119956101451160480e-02
7.810000000000000497e+00 1.327066782251983858e-02 3.792359573359417590e-02 -5.119329130951292411e-02
7.820000000000000284e+00 1.322135805562494291e-02 3.796704496014585706e-02 -5.118735077259461974e-02
7.830000000000000071e+00 1.317263407063511832e-02 3.801013201214212267e-02 -5.118178621137539630e-02
7.839999999999999858e+00 1.312455649374542899e-02 3.805285984615489753e-02 -5.117663837947142996e-02
7.850000000000000533e+00 1.307727306648152725e-02 3.809523183969827642e-02 -5.117194061216993883e-02
7.860000000000000320e+00 1.303096500175331303e-02 3.813725177768913926e-02 -5.116772048129829970e-02
7.870000000000000107e+00 1.298556911835508851e-02 3.817892360145894171e-02 -5.116400894794375515e-02
7.879999999999999893e+00 1.294106816333891880e-02 3.822025166915486022e-02 -5.116083033493152438e-02
7.890000000000000568e+00 1.289746629094467960e-02 3.826124073165414891e-02 -5.115820308953906992e-02
7.900000000000000355e+00 1.285474525585741414e-02 3.830189589982331555e-02 -5.115614109546446492e-02
7.910000000000000142e+00 1.281288667443525840e-02 3.834222266325082451e-02 -5.115465287068732270e-02
7.919999999999999929e+00 1.277188426820891586e-02 3.838222689177601260e-02 -5.115374112198897011e-02
7.930000000000000604e+00 1.273174644516239171e-02 3.842191482470209279e-02 -5.115340264026801975e-02
7.940000000000000391e+00 1.269249132590361852e-02 3.846129305219467276e-02 -5.115362846622738269e-02
7.950000000000000178e+00 1.265413683441456681e-02 3.850036849203777867e-02 -5.115440424111689782e-02
7.959999999999999964e+00 1.261668875156075377e-02 3.853914836371850200e-02 -5.115571064956513092e-02
7.969999999999999751e+00 1.258012966894051649e-02 3.857764016082800701e-02 -5.115752386115000883e-02
7.980000000000000426e+00 1.254441158096082469e-02 3.861585162210455502e-02 -5.115981588410745823e-02
7.990000000000000213e+00 1.250945442178094148e-02 3.865379070117285626e-02 -5.116255475818303616e-02
8.000000000000000000e+00 1.247515220321371646e-02 3.869146553521905785e-02 -5.116570453364361476e-02
8.009999999999999787e+00 1.244138755936588341e-02 3.872888441351623329e-02 -5.116922500931732343e-02
8.019999999999999574e+00 1.240805447770029941e-02 3.876605574788694053e-02 -5.117307123350656184e-02
8.029999999999999361e+00 1.237508782441497195e-02 3.880298804883029057e-02 -5.117719280688071137e-02
8.040000000000000924e+00 1.234249696896168660e-02 3.883968991307521629e-02 -5.118153306567143485e-02
8.050000000000000711e+00 1.231037946190164517e-02 3.887617001249539517e-02 -5.118602892114455100e-02
8.060000000000000497e+00 1.227868173937119931e-02 3.891243685706021610e-02 -5.119061904802928165e-02
8.070000000000000284e+00 1.224724113605939538e-02 3.894849877926679499e-02 -5.119524285900314137e-02
8.080000000000000071e+00 1.221598117067234854e-02 3.898436405300921559e-02 -5.119983455179868276e-02
8.089999999999999858e+00 1.218480377948082116e-02 3.902004076379834985e-02 -5.120432696815045703e-02
8.099999999999999645e+00 1.215360666411596097e-02 3.905553679384483889e-02 -5.120865146642229054e-02
8.109999999999999432e+00 1.212230045783900707e-02 3.909085980266575888e-02 -5.121273781663340102e-02
8.120000000000000995e+00 1.209081556753445648e-02 3.912601720078103668e-02 -5.121651444037352702e-02
8.130000000000000782e+00 1.205910051145526844e-02 3.916101612213858385e-02 -5.121990893170083603e-02
8.140000000000000568e+00 1.202711417817897178e-02 3.919586339942380399e-02 -5.122284877712842549e-02
8.150000000000000355e+00 1.199481480737810482e-02 3.923056554499131793e-02 -5.122526218195766479e-02
8.160000000000000142e+00 1.196214863123021971e-02 3.926512873889662775e-02 -5.122707890654122631e-02
8.169999999999999929e+00 1.192904101436974111e-02 3.929955882451649507e-02 -5.122823101951003155e-02
8.179999999999999716e+00 1.189539259448700766e-02 3.933386131161131782e-02 -5.122865348537807006e-02
8.189999999999999503e+00 1.186108236576505388e-02 3.936804138647476831e-02 -5.122828452086735512e-02
8.199999999999999289e+00 1.182597887917123149e-02 3.940210392908712750e-02 -5.122706567729383431e-02
8.210000000000000853e+00 1.178995977985220281e-02 3.943605353796310331e-02 -5.122494163476955936e-02
8.220000000000000639e+00 1.175293878977300144e-02 3.946989456464903429e-02 -5.122185972707749002e-02
8.230000000000000426e+00 1.171489800573012260e-02 3.950363116155057586e-02 -5.121776925296733091e-02
8.240000000000000213e+00 1.167591953471760341e-02 3.953726734611447829e-02 -5.121262075576853146e-02
8.250000000000000000e+00 1.163608040990658267e-02 3.957080696373600076e-02 -5.120636981326195936e-02
8.259999999999999787e+00 1.159523844429864725e-02 3.960425353056423736e-02 -5.119898426379974193e-02
8.269999999999999574e+00 1.155334017137034028e-02 3.963761050870651115e-02 -5.119043435674280190e-02
8.279999999999999361e+00 1.151034358924186464e-02 3.967088126983662338e-02 -5.118069550125427247e-02
8.290000000000000924e+00 1.146619949863572803e-02 3.970406911208858303e-02 -5.116974896751485397e-02
8.300000000000000711e+00 1.142087249951377788e-02 3.973717730326049163e-02 -5.115758131806074499e-02
8.310000000000000497e+00 1.137435147503105225e-02 3.977020910763671979e-02 -5.114418413005279718e-02
8.320000000000000284e+00 1.132665070481366464e-02 3.980316780139569327e-02 -5.112955396562823135e-02
8.330000000000000071e+00 1.127780380621857051e-02 3.983605668050407139e-02 -5.111369251764504018e-02
8.339999999999999858e+00 1.122785317333900405e-02 3.986887906372910129e-02 -5.109660684559168276e-02
8.349999999999999645e+00 1.117683782079600951e-02 3.990163829226570785e-02 -5.107830961096261613e-02
8.359999999999999432e+00 1.112478253807561331e-02 3.993433772658531306e-02 -5.105881922297453301e-02
8.370000000000000995e+00 1.107169102252917106e-02 3.996698074054883670e-02 -5.103815981396228607e-02
8.380000000000000782e+00 1.101754519239787553e-02 3.999957071266919267e-02 -5.101636097881097343e-02
8.390000000000000568e+00 1.096231219971509352e-02 4.003211101470770250e-02 -5.099345723392044449e-02
8.400000000000000355e+00 1.090595978622191202e-02 4.006460499858032626e-02 -5.096948717783592736e-02
8.410000000000000142e+00 1.084847957862529466e-02 4.009705598382557606e-02 -5.094449236713162465e-02
8.419999999999999929e+00 1.078991673334846017e-02 4.012946724962360850e-02 -5.091851595655113444e-02
8.429999999999999716e+00 1.073040286701331357e-02 4.016184203717164392e-02 -5.089160119906693813e-02
8.439999999999999503e+00 1.067014660023784221e-02 4.019418352889292390e-02 -5.086379135977585342e-02
8.449999999999999289e+00 1.060916533019322198e-02 4.022649461376102270e-02 -5.083513795836220456e-02
8.460000000000000853e+00 1.054744003547851937e-02 4.025877796573151118e-02 -5.080569510514597320e-02
8.470000000000000639e+00 1.048501699856910566e-02 4.029103609112538037e-02 -5.077551595048417771e-02
8.480000000000000426e+00 1.042192358320008852e-02 4.032327123428820076e-02 -5.074465486401783659e-02
8.490000000000000213e+00 1.035818826316570011e-02 4.035548537204036723e-02 -5.071316637082927403e-02
8.500000000000000000e+00 1.029385506651953053e-02 4.038768019976930745e-02 -5.068110429000926426e-02
8.509999999999999787e+00 1.022898800121966115e-02 4.041985711115111957e-02 -5.064852120430564375e-02
8.519999999999999574e+00 1.016366739597898174e-02 4.045201717694190541e-02 -5.061546820097712757e-02
8.529999999999999361e+00 1.009798065425083873e-02 4.048416112678276252e-02 -5.058199480808307086e-02
8.540000000000000924e+00 1.003201025376623465e-02 4.051628933654464332e-02 -5.054814904130303793e-02
8.550000000000000711e+00 9.965821921754170962e-03 4.054840182251473468e-02 -5.051397747409561156e-02
8.560000000000000497e+00 9.899455776122638093e-03 4.058049824278339018e-02 -5.047952524845827904e-02
8.570000000000000284e+00 9.832922850834875661e-03 4.061257790562754211e-02 -5.044483595454799657e-02
8.580000000000000071e+00 9.766208830425998980e-03 4.064463978456824000e-02 -5.040995132454795941e-02
8.589999999999999858e+00 9.699286021989078632e-03 4.067668254015404522e-02 -5.037491070897483908e-02
8.599999999999999645e+00 9.632133615364567650e-03 4.070870454941152156e-02 -5.033975033144232752e-02
8.609999999999999432e+00 9.564765152200843321e-03 4.074070394528322980e-02 -5.030450235002781323e-02
8.620000000000000995e+00 9.497260873860527766e-03 4.077267867021628495e-02 -5.026919378900773783e-02
8.630000000000000782e+00 9.429793934108393616e-03 4.080462654222230534e-02 -5.023384569823022283e-02
8.640000000000000568e+00 9.362472173243582829e-03 4.083654516656148870e-02 -5.019847814991683366e-02
8.650000000000000355e+00 9.295214281698526912e-03 4.086843186503305581e-02 -5.016311404297282145e-02
8.660000000000000142e+00 9.228029458323863676e-03 4.090028392902862742e-02 -5.012777048830145687e-02
8.669999999999999929e+00 9.160917302777588783e-03 4.093209856824157888e-02 -5.009246198602464867e-02
8.679999999999999716e+00 9.093865904704184419e-03 4.096387294811647262e-02 -5.005720057287112168e-02
8.689999999999999503e+00 9.026871233962310143e-03 4.099560423682748617e-02 -5.002199534526258901e-02
8.700000000000001066e+00 8.959946063318239423e-03 4.102728963858698341e-02 -4.998685231896756592e-02
8.710000000000000853e+00 8.893119919438880611e-03 4.105892641836689227e-02 -4.995177457324409542e-02
8.720000000000000639e+00 8.826432340347863115e-03 4.109051192188453716e-02 -4.991676260565078294e-02
8.730000000000000426e+00 8.759922149286095486e-03 4.112204359346766785e-02 -4.988181481225503755e-02
8.740000000000000213e+00 8.693615652656166981e-03 4.115351899331868429e-02 -4.984692800326034900e-02
8.750000000000000000e+00 8.627516630263901837e-03 4.118493581484478777e-02 -4.981209786611891233e-02
8.759999999999999787e+00 8.561600711808935518e-03 4.121629190218945721e-02 -4.977731929677801925e-02
8.769999999999999574e+00 8.495816233507600193e-03 4.124758526797145386e-02 -4.974258653454156909e-02
8.779999999999999361e+00 8.430092957370453888e-03 4.127881411156090335e-02 -4.970789305665711949e-02
8.790000000000000924e+00 8.364359133902859317e-03 4.130997683902082329e-02 -4.967323121458629143e-02
8.800000000000000711e+00 8.298566322297211764e-03 4.134107208711872150e-02 -4.963859162431031452e-02
8.810000000000000497e+00 8.232720182101246204e-03 4.137209875553254229e-02 -4.960396235716436897e-02
8.820000000000000284e+00 8.166913449794805172e-03 4.140305605297159297e-02 -4.956932803454364850e-02
8.830000000000000071e+00 8.101286736930755211e-03 4.143394349445285452e-02 -4.953467116550056004e-02
8.839999999999999858e+00 8.035764853759867418e-03 4.146476068287979072e-02 -4.949998053809093884e-02
8.849999999999999645e+00 7.970285513123056761e-03 4.149550751348901612e-02 -4.946524422109026264e-02
8.859999999999999432e+00 7.904827550511632495e-03 4.152618419554834905e-02 -4.943044881022154446e-02
8.870000000000000995e+00 7.839351671691132881e-03 4.155679121975481422e-02 -4.939558136300075536e-02
8.880000000000000782e+00 7.773821825201759558e-03 4.158732938981594962e-02 -4.936062887010377043e-02
8.890000000000000568e+00 7.708218503857268596e-03 4.161779984180672548e-02 -4.932557797381916659e-02
8.900000000000000355e+00 7.642542287515026976e-03 4.164820405450302826e-02 -4.929041498018851136e-02
8.910000000000000142e+00 7.576809650560484277e-03 4.167854385533406592e-02 -4.925512610106618644e-02
8.919999999999999929e+00 7.511043585537655921e-03 4.170882142518134161e-02 -4.921969784809206855e-02
8.929999999999999716e+00 7.445261892065194176e-03 4.173903930394463890e-02 -4.918411749291885099e-02
8.939999999999999503e+00 7.379466041838431481e-03 4.176920039770738030e-02 -4.914837350698535862e-02
8.950000000000001066e+00 7.313633355870362632e-03 4.179930798754194488e-02 -4.911245589960649277e-02
8.960000000000000853e+00 7.247714825537258931e-03 4.182936573960561316e-02 -4.907635638488025420e-02
8.970000000000000639e+00 7.181640286777044371e-03 4.185937771623420012e-02 -4.904006832553498701e-02
8.980000000000000426e+00 7.115331834445317444e-03 4.188934838829005969e-02 -4.900358642485685978e-02
8.990000000000000213e+00 7.048725365932488780e-03 4.191928265008038057e-02 -4.896690616561122367e-02
9.000000000000000000e+00 6.981798997537535210e-03 4.194918583969661774e-02 -4.893002302669328257e-02
9.009999999999999787e+00 6.914605805257582720e-03 4.197906376951242996e-02 -4.889293154429856514e-02
9.019999999999999574e+00 6.847291224515199975e-03 4.200892275748571714e-02 -4.885562481866584372e-02
9.029999999999999361e+00 6.779892852535867459e-03 4.203876945309236585e-02 -4.881810094102962544e-02
9.040000000000000924e+00 6.712309959288420037e-03 4.206861080814235793e-02 -4.878036387759302622e-02
9.050000000000000711e+00 6.644531439553847708e-03 4.209845425884300996e-02 -4.874241658966276675e-02
9.060000000000000497e+00 6.576534259329081845e-03 4.212830762150529540e-02 -4.870426418804194718e-02
9.070000000000000284e+00 6.508291288650074578e-03 4.215817909393292096e-02 -4.866591377899613657e-02
9.080000000000000071e+00 6.439789194620033214e-03 4.218807725519686108e-02 -4.862737401364296275e-02
9.089999999999999858e+00 6.371035979650511473e-03 4.221801105124542430e-02 -4.858865494243835847e-02
9.099999999999999645e+00 6.302059838888188562e-03 4.224798977178636367e-02 -4.854976812109173395e-02
9.109999999999999432e+00 6.232901684726696243e-03 4.227802302261696871e-02 -4.851072689580609998e-02
9.120000000000000995e+00 6.163604083552653989e-03 4.230812069628617222e-02 -4.847154678532483718e-02
9.130000000000000782e+00 6.094199513261281363e-03 4.233829294284478101e-02 -4.843224587336941028e-02
9.140000000000000568e+00 6.024700776770547210e-03 4.236855014156329369e-02 -4.839284512760667206e-02
9.150000000000000355e+00 5.955096100482940545e-03 4.239890287396471530e-02 -4.835336857016296619e-02
9.160000000000000142e+00 5.885350916976404660e-03 4.242936189840201128e-02 -4.831384323956268434e-02
9.169999999999999929e+00 5.815417593533821726e-03 4.245993812675995238e-02 -4.827429890441500143e-02
9.179999999999999716e+00 5.745253443980228962e-03 4.249064260469939680e-02 -4.823476751464387396e-02
9.189999999999999503e+00 5.674846277105446112e-03 4.252148649819036813e-02 -4.819528240590779944e-02
9.200000000000001066e+00 5.604245522141876497e-03 4.255248109084849850e-02 -4.815587730632405611e-02
9.210000000000000853e+00 5.533593749585498552e-03 4.258363779627945961e-02 -4.811658529733164186e-02
9.220000000000000639e+00 5.463053461192647273e-03 4.261496807563271150e-02 -4.807744104372908833e-02
9.230000000000000426e+00 5.392573147957576210e-03 4.264648318081912942e-02 -4.803848777367904221e-02
9.240000000000000213e+00 5.322149451552481147e-03 4.267819436876074679e-02 -4.799976912892241210e-02
9.250000000000000000e+00 5.251805102757046810e-03 4.271011284759226867e-02 -4.796132977213439508e-02
9.259999999999999787e+00 5.181549318456521273e-03 4.274224971292209241e-02 -4.792321639464040828e-02
9.269999999999999574e+00 5.111398663471800573e-03 4.277461593994107136e-02 -4.788547694628626783e-02
9.279999999999999361e+00 5.041388728225401801e-03 4.280722236201689457e-02 -4.784816011980002476e-02
9.290000000000000924e+00 4.971576269628444691e-03 4.284007964000265123e-02 -4.781131509372215510e-02
9.300000000000000711e+00 4.902033920869937680e-03 4.287319822696397664e-02 -4.777499147144340791e-02
9.310000000000000497e+00 4.832840072220533079e-03 4.290658833172461550e-02 -4.773923934114299855e-02
9.320000000000000284e+00 4.764066790673764269e-03 4.294025988344358363e-02 -4.770410937508557520e-02
9.330000000000000071e+00 4.695768675802750904e-03 4.297422249847587111e-02 -4.766965288683956692e-02
9.339999999999999858e+00 4.627975343823245366e-03 4.300848545011463908e-02 -4.763592177142881440e-02
9.349999999999999645e+00 4.560689798040328848e-03 4.304305764155850339e-02 -4.760296826596037423e-02
9.359999999999999432e+00 4.493894295148512415e-03 4.307794758264171103e-02 -4.757084448654058662e-02
9.370000000000000995e+00 4.427564471511307581e-03 4.311316337154850326e-02 -4.753960172078361412e-02
9.380000000000000782e+00 4.361691476291167970e-03 4.314871268391318182e-02 -4.750928948334625507e-02
9.390000000000000568e+00 4.296310698357599413e-03 4.318460277335524344e-02 -4.747995437396774349e-02
9.400000000000000355e+00 4.231534262010972283e-03 4.322084048936500333e-02 -4.745163881746284479e-02
9.410000000000000142e+00 4.167555350847942583e-03 4.325743228447219424e-02 -4.742438065424833121e-02
9.419999999999999929e+00 4.104419634543813103e-03 4.329438395859714489e-02 -4.739821956993489627e-02
9.429999999999999716e+00 4.042076590611867054e-03 4.333170067159353156e-02 -4.737319532738405725e-02
9.439999999999999503e+00 3.980550354897241169e-03 4.336938711913772976e-02 -4.734934246655490148e-02
9.450000000000001066e+00 3.919846378518271682e-03 4.340744742150735164e-02 -4.732669279554889419e-02
9.460000000000000853e+00 3.859964464341469371e-03 4.344588512848696071e-02 -4.730527479156933918e-02
9.470000000000000639e+00 3.800915064714194269e-03 4.348470322592365434e-02 -4.728511294111489155e-02
9.480000000000000426e+00 3.742725395205572392e-03 4.352390413265348756e-02 -4.726622739866303408e-02
9.490000000000000213e+00 3.685437156118639892e-03 4.356348969349017192e-02 -4.724863391193570572e-02
9.500000000000000000e+00 3.629098276362052039e-03 4.360346117259240872e-02 -4.723234394543728010e-02
9.509999999999999787e+00 3.573751461301555559e-03 4.364381925024129333e-02 -4.721736492438648181e-02
9.519999999999999574e+00 3.519422458649475519e-03 4.368456402493923335e-02 -4.720370051794542388e-02
9.529999999999999361e+00 3.466110852655353118e-03 4.372569502188343449e-02 -4.719135088373998393e-02
9.540000000000000924e+00 3.413785860947073092e-03 4.376721120836722656e-02 -4.718031280490565804e-02
9.550000000000000711e+00 3.362389050944350651e-03 4.380911101657181811e-02 -4.717057966596654300e-02
9.560000000000000497e+00 3.311845129952515222e-03 4.385139237459334538e-02 -4.716214123436009847e-02
9.570000000000000284e+00 3.262081016828745871e-03 4.389405274741600693e-02 -4.715498323979702699e-02
9.580000000000000071e+00 3.213052300917030538e-03 4.393708919088450127e-02 -4.714908677326119790e-02
9.589999999999999858e+00 3.164774967076007355e-03 4.398049842349874283e-02 -4.714442756057617145e-02
9.599999999999999645e+00 3.117354566387520350e-03 4.402427691608840066e-02 -4.714097533173140786e-02
9.609999999999999432e+00 3.070878940399491327e-03 4.406842083415062755e-02 -4.713869721825156289e-02
9.620000000000000995e+00 3.025230127849825625e-03 4.411292585215189493e-02 -4.713756343341021782e-02
9.630000000000000782e+00 2.980352902831902469e-03 4.415778752252311201e-02 -4.713753987269671958e-02
9.640000000000000568e+00 2.936201748376015500e-03 4.420300126041459832e-02 -4.713858996825440878e-02
9.650000000000000355e+00 2.892716790708784510e-03 4.424856237899980199e-02 -4.714067571989921657e-02
9.660000000000000142e+00 2.849844440749950674e-03 4.429446617089419225e-02 -4.714375747327363697e-02
9.669999999999999929e+00 2.807548345995088471e-03 4.434070797559456351e-02 -4.714779399667830967e-02
9.679999999999999716e+00 2.765811039804640450e-03 4.438728323761000766e-02 -4.715274283707270031e-02
9.689999999999999503e+00 2.724628464634382824e-03 4.443418755946626497e-02 -4.715856088639566041e-02
9.700000000000001066e+00 2.684000014061298321e-03 4.448141675239078441e-02 -4.716520507682534641e-02
9.710000000000000853e+00 2.643916974585640550e-03 4.452896688624893851e-02 -4.717263311746126841e-02
9.720000000000000639e+00 2.604352247991969724e-03 4.457683433930458017e-02 -4.718080418520580188e-02
9.730000000000000426e+00 2.565254000020172117e-03 4.462501584771851743e-02 -4.718967948925387873e-02
9.740000000000000213e+00 2.526545419035890021e-03 4.467350855444710001e-02 -4.719922264134636392e-02
9.750000000000000000e+00 2.488132092983219752e-03 4.472231005742364346e-02 -4.720939978245025648e-02
9.759999999999999787e+00 2.449917643849412827e-03 4.477141845763273759e-02 -4.722017944031986492e-02
9.769999999999999574e+00 2.411827220929624489e-03 4.482083240891501091e-02 -4.723153212086976527e-02
9.779999999999999361e+00 2.373837277700706783e-03 4.487055117305226160e-02 -4.724342966877150690e-02
9.790000000000000924e+00 2.336008375418881840e-03 4.492057468506003431e-02 -4.725584448111380675e-02
9.800000000000000711e+00 2.298473327245933139e-03 4.497090356945117329e-02 -4.726875005925375295e-02
9.810000000000000497e+00 2.261196780313755924e-03 4.502153883842102688e-02 -4.728212846814511261e-02
9.820000000000000284e+00 2.224091904607634982e-03 4.507248204456577173e-02 -4.729596666633852087e-02
9.830000000000000071e+00 2.187138654038725885e-03 4.512373540157971208e-02 -4.731025324327356452e-02
9.839999999999999858e+00 2.150303154845681526e-03 4.517530166462905422e-02 -4.732498077533683900e-02
9.849999999999999645e+00 2.113554063385066854e-03 4.522718412648145392e-02 -4.734014529475527588e-02
9.859999999999999432e+00 2.076877774188762987e-03 4.527938659770994884e-02 -4.735574577285779629e-02
9.870000000000000995e+00 2.040283544180284542e-03 4.533191336732957100e-02 -4.737178386246035378e-02
9.880000000000000782e+00 2.003800420190018222e-03 4.538476915004589773e-02 -4.738826384265640290e-02
9.890000000000000568e+00 1.967468443470271784e-03 4.543795902508378920e-02 -4.740519269393705937e-02
9.900000000000000355e+00 1.931326944209073261e-03 4.549148837041363386e-02 -4.742258022312893784e-02
9.910000000000000142e+00 1.895402843012444164e-03 4.554536279520239594e-02 -4.744043915562637381e-02
9.919999999999999929e+00 1.859701743425179986e-03 4.559958807260533487e-02 -4.745878511677815298e-02
9.929999999999999716e+00 1.824204235613186573e-03 4.565417007464037114e-02 -4.747763643489254226e-02
9.939999999999999503e+00 1.788869246657360341e-03 4.570911471093633272e-02 -4.749701371484930934e-02
9.950000000000001066e+00 1.753645485332034834e-03 4.576442787364855963e-02 -4.751693915333292384e-02
9.960000000000000853e+00 1.718491060852945455e-03 4.582011539181119614e-02 -4.753743559366456484e-02
9.970000000000000639e+00 1.683400234276066689e-03 4.587618299983244746e-02 -4.755852534946702209e-02
9.980000000000000426e+00 1.648435009427769724e-03 4.593263632668067448e-02 -4.758022886149223390e-02
9.990000000000000213e+00 1.613750074409885321e-03 4.598948090143457207e-02 -4.760256353853827005e-02


==> Figure7/energies_TWA_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# time | kinet | harmo | coupl
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 4.017391955056935438e-06 -8.861956726611117941e-09 -4.008531073044451644e-06
2.000000000000000042e-02 1.605774679950481348e-05 -1.715137723243499291e-08 -1.604060707092242377e-05
2.999999999999999889e-02 3.608550037393724863e-05 -2.600073391646989911e-08 -3.605957009578119894e-05
4.000000000000000083e-02 6.404165864293640692e-05 -3.732129649494171514e-08 -6.400439261662893835e-05
5.000000000000000278e-02 9.984384323540649415e-05 -5.379156860111664849e-08 -9.978996990207289767e-05
5.999999999999999778e-02 1.433864744462166473e-04 -7.884109668623036151e-08 -1.433075269490612514e-04
7.000000000000000666e-02 1.945406903560875807e-04 -1.166299137225695106e-07 -1.944251388486844449e-04
8.000000000000000167e-02 2.531434554682002094e-04 -1.720266269129531034e-07 -2.529883971946926611e-04
8.999999999999999667e-02 3.190546026253000150e-04 -2.505647752260799213e-07 -3.188209513959416701e-04
1.000000000000000056e-01 3.920834807195820813e-04 -3.584276586412136177e-07 -3.917255886572521147e-04
1.100000000000000006e-01 4.719938783109327513e-04 -5.024100297694037636e-07 -4.714851515173655518e-04
1.199999999999999956e-01 5.585312480699494795e-04 -6.898716107926177373e-07 -5.578634666357951306e-04
1.300000000000000044e-01 6.514390483682809194e-04 -9.286905097318565635e-07 -6.506063913751879797e-04
1.400000000000000133e-01 7.504652653992341296e-04 -1.227216064905683325e-06 -7.494429697341732904e-04
1.499999999999999944e-01 8.553609196426113000e-04 -1.594220727035880562e-06 -8.540866854696912026e-04
1.600000000000000033e-01 9.658729020118836947e-04 -2.038850669612256763e-06 -9.642367973716607123e-04
1.700000000000000122e-01 1.081733815235354137e-03 -2.570574899869227016e-06 -1.079579739679678834e-03
1.799999999999999933e-01 1.202651608536711367e-03 -3.199132724900690064e-06 -1.199790569600632561e-03
1.900000000000000022e-01 1.328301687015476891e-03 -3.934479510003990988e-06 -1.324534443813254851e-03
2.000000000000000111e-01 1.458323855690654269e-03 -4.786730749241470352e-06 -1.453468106723769006e-03
2.099999999999999922e-01 1.592325931778281389e-03 -5.766104551325005524e-06 -1.586241375032246314e-03
2.200000000000000011e-01 1.729895142229452565e-03 -6.882862727273712547e-06 -1.722498605828194076e-03
2.300000000000000100e-01 1.870617537401406344e-03 -8.147250749744810335e-06 -1.861880138875726676e-03
2.399999999999999911e-01 2.014104620775401637e-03 -9.569436937501966831e-06 -2.004023707875152334e-03
2.500000000000000000e-01 2.160025248140150234e-03 -1.115945130204866226e-05 -2.148565820177735473e-03
2.600000000000000089e-01 2.308139620726224611e-03 -1.292712457705960060e-05 -2.295143109549000002e-03
2.700000000000000178e-01 2.458285730772994358e-03 -1.488203880178993575e-05 -2.443393834391556149e-03
2.800000000000000266e-01 2.609989360121409314e-03 -1.703356616344043429e-05 -2.592960638835136323e-03
2.899999999999999800e-01 2.762881398285871749e-03 -1.939072337886860138e-05 -2.743490396880002291e-03
2.999999999999999889e-01 2.916614896330217612e-03 -2.196215134391974456e-05 -2.894635907596034355e-03
3.099999999999999978e-01 3.070830717718750838e-03 -2.475607975364059636e-05 -3.046057241404428583e-03
3.200000000000000067e-01 3.225182172466420100e-03 -2.778028161017240150e-05 -3.197422810583397390e-03
3.300000000000000155e-01 3.379348857694748891e-03 -3.104203425931678368e-05 -3.348410420942838327e-03
3.400000000000000244e-01 3.533040956065399037e-03 -3.454808629995944946e-05 -3.498708294600156015e-03
3.500000000000000333e-01 3.685995936714384080e-03 -3.830462974302068115e-05 -3.648016051087347479e-03
3.599999999999999867e-01 3.837970094657960300e-03 -4.231727683031774465e-05 -3.796045632204233470e-03
3.699999999999999956e-01 3.988727643302103498e-03 -4.659104095865285964e-05 -3.942522155154940498e-03
3.800000000000000044e-01 4.138030135314935479e-03 -5.113032119056626340e-05 -4.087184678591140527e-03
3.900000000000000133e-01 4.285628829734463088e-03 -5.593888987048082902e-05 -4.229786867236589101e-03
4.000000000000000222e-01 4.431262253483284758e-03 -6.101988290335997326e-05 -4.370097542763207513e-03
4.100000000000000311e-01 4.574660634128912932e-03 -6.637579229252394688e-05 -4.507901111480778523e-03
4.199999999999999845e-01 4.715558124504052803e-03 -7.200846057382218285e-05 -4.642997863121632596e-03
4.299999999999999933e-01 4.853712819484396618e-03 -7.791907682498654152e-05 -4.775204139454525959e-03
4.400000000000000022e-01 4.988933507283768026e-03 -8.410817397159621824e-05 -4.904352376535257678e-03
4.500000000000000111e-01 5.121110931786953049e-03 -9.057562715468489372e-05 -5.030291029962321789e-03
4.600000000000000200e-01 5.250250102696105668e-03 -9.732065296955003586e-05 -5.152884398405502102e-03
4.700000000000000289e-01 5.376373421203118654e-03 -1.043418493675353937e-04 -5.272013025952000838e-03
4.799999999999999822e-01 5.499219544944655008e-03 -1.116373067054861784e-04 -5.387575140979879162e-03
4.899999999999999911e-01 5.618706092769204866e-03 -1.192044863259788157e-04 -5.499484036484295416e-03
5.000000000000000000e-01 5.734742442912187967e-03 -1.270403007542230431e-04 -5.607668728088056539e-03
5.100000000000000089e-01 5.847240461851745293e-03 -1.351411342872692377e-04 -5.712073531182953329e-03
5.200000000000000178e-01 5.956135172131507387e-03 -1.435028633101519320e-04 -5.812657526281770487e-03
5.300000000000000266e-01 6.061394761397452362e-03 -1.521208819389391971e-04 -5.909394022463275269e-03
5.400000000000000355e-01 6.163021381374648305e-03 -1.609901319450903129e-04 -6.002270015431335551e-03
5.500000000000000444e-01 6.261044838108703429e-03 -1.701051359513190621e-04 -6.091285634203499715e-03
5.600000000000000533e-01 6.355511720866141405e-03 -1.794600329262421292e-04 -6.176453568780157673e-03
5.700000000000000622e-01 6.446472747603631745e-03 -1.890486150433742590e-04 -6.257798470363637976e-03
5.799999999999999600e-01 6.533971115180145332e-03 -1.988643650095596449e-04 -6.335356315820423086e-03
5.899999999999999689e-01 6.618034434373911042e-03 -2.089004930085908021e-04 -6.409173729103362534e-03
5.999999999999999778e-01 6.698672409725210490e-03 -2.191499724476203927e-04 -6.479307254251685799e-03
6.099999999999999867e-01 6.775881804853521595e-03 -2.296055737369113818e-04 -6.545822577309550611e-03
6.199999999999999956e-01 6.849659432532718105e-03 -2.402598953775014084e-04 -6.608793697981483334e-03
6.300000000000000044e-01 6.920022948443666985e-03 -2.511053916764976611e-04 -6.668302055975468268e-03
6.400000000000000133e-01 6.987038134751313509e-03 -2.621343964558355759e-04 -6.724435621661350830e-03
6.500000000000000222e-01 7.050850166331569177e-03 -2.733391421675335437e-04 -6.777287965757908435e-03
6.600000000000000311e-01 7.111715092459263560e-03 -2.847117738765936584e-04 -6.826957328111344335e-03
6.700000000000000400e-01 7.169820774276492240e-03 -2.962444442020455669e-04 -6.873546795475717758e-03
6.800000000000000488e-01 7.225115138460137289e-03 -3.079294231544471095e-04 -6.917164544099293350e-03
6.900000000000000577e-01 7.277714486672690226e-03 -3.197589589456366669e-04 -6.957920962228227903e-03
7.000000000000000666e-01 7.327703333596394947e-03 -3.317253806407694460e-04 -6.995928986616162248e-03
7.099999999999999645e-01 7.375159764076534737e-03 -3.438211144782484007e-04 -7.031303343421539502e-03
7.199999999999999734e-01 7.420174415295880017e-03 -3.560387009530579486e-04 -7.064159844039573886e-03
7.299999999999999822e-01 7.462858970752407443e-03 -3.683708136692290789e-04 -7.094614759046824481e-03
7.399999999999999911e-01 7.503345728821087489e-03 -3.808102790741069578e-04 -7.122784264848166895e-03
7.500000000000000000e-01 7.541780434985480459e-03 -3.933500962398711002e-04 -7.148783954751769532e-03
7.600000000000000089e-01 7.578310984055770458e-03 -4.059834559116273583e-04 -7.172728404191676399e-03
7.700000000000000178e-01 7.613074798268774923e-03 -4.187037580961325603e-04 -7.194730778715602293e-03
7.800000000000000266e-01 7.646187665742613417e-03 -4.315046275209770562e-04 -7.214902473182117221e-03
7.900000000000000355e-01 7.677736583335934353e-03 -4.443799263506527158e-04 -7.233352771367280130e-03
8.000000000000000444e-01 7.707778696456055352e-03 -4.573237636034473857e-04 -7.250188516841190797e-03
8.100000000000000533e-01 7.736347778792574022e-03 -4.703305007714157944e-04 -7.265513788491655134e-03
8.200000000000000622e-01 7.763468865631346048e-03 -4.833947532047990956e-04 -7.279429577375677238e-03
8.300000000000000711e-01 7.789180669173784675e-03 -4.965113868821640448e-04 -7.292033465573135448e-03
8.399999999999999689e-01 7.813564290368264428e-03 -5.096755102480966110e-04 -7.303419312288918046e-03
8.499999999999999778e-01 7.836775531773056830e-03 -5.228824608616288198e-04 -7.313676957466419375e-03
8.599999999999999867e-01 7.859076844212855434e-03 -5.361277866604596039e-04 -7.322891958489298990e-03
8.699999999999999956e-01 7.880596486617076624e-03 -5.494073361449763491e-04 -7.331146552904227801e-03
8.800000000000000044e-01 7.901273712767761803e-03 -5.627172920784259116e-04 -7.338519861822223773e-03
8.900000000000000133e-01 7.921191716253142903e-03 -5.760540249588731818e-04 -7.345086369587672769e-03
9.000000000000000222e-01 7.940394966950252431e-03 -5.894141595323969685e-04 -7.350916708691480374e-03
9.100000000000000311e-01 7.958918422394071698e-03 -6.027945599833646126e-04 -7.356077559624287811e-03
9.200000000000000400e-01 7.976806009517724630e-03 -6.161923182625026136e-04 -7.360631613522813574e-03
9.300000000000000488e-01 7.994118731061431588e-03 -6.296047449549275771e-04 -7.364637595301243463e-03
9.400000000000000577e-01 8.010934030713613013e-03 -6.430293619442185599e-04 -7.368150339369695934e-03
9.500000000000000666e-01 8.027338656386074148e-03 -6.564638961786435894e-04 -7.371220907335922050e-03
9.599999999999999645e-01 8.043417656050554781e-03 -6.699062738967360812e-04 -7.373896735280651912e-03
9.699999999999999734e-01 8.059242317756641627e-03 -6.833546147215132250e-04 -7.376221797330899735e-03
9.799999999999999822e-01 8.074859821207166707e-03 -6.968072250855809500e-04 -7.378236772351120382e-03
9.899999999999999911e-01 8.090287106019229679e-03 -7.102625905033454643e-04 -7.379979201624952898e-03
1.000000000000000000e+00 8.105510989284595014e-03 -7.237193662612657289e-04 -7.381483627379768243e-03
1.010000000000000009e+00 8.120495896394573296e-03 -7.371763661527223769e-04 -7.382781704860703377e-03
1.020000000000000018e+00 8.135199722874988243e-03 -7.506325489404605707e-04 -7.383902284310671707e-03
1.030000000000000027e+00 8.149597345339430407e-03 -7.640870022866725784e-04 -7.384871463558422000e-03
1.040000000000000036e+00 8.163710174875741729e-03 -7.775389239486856082e-04 -7.385712616839728607e-03
1.050000000000000044e+00 8.177638928326904158e-03 -7.909876000966678273e-04 -7.386446410833144051e-03
1.060000000000000053e+00 8.191594559709412457e-03 -8.044323810088087031e-04 -7.387090828448434655e-03
1.070000000000000062e+00 8.205591318846176818e-03 -8.178727781290605131e-04 -7.387662559673203316e-03
1.080000000000000071e+00 8.219537850836861753e-03 -8.313084334011019028e-04 -7.388176763131558585e-03
1.090000000000000080e+00 8.233453697752746159e-03 -8.447390270242619015e-04 -7.388646333431673346e-03
1.100000000000000089e+00 8.247325610821365505e-03 -8.581643198499120913e-04 -7.389082617581302879e-03
1.110000000000000098e+00 8.261135803418190662e-03 -8.715841379703746089e-04 -7.389495425800719601e-03
1.120000000000000107e+00 8.274879084979404331e-03 -8.849983612095384212e-04 -7.389893082008716467e-03
1.130000000000000115e+00 8.288569816584361732e-03 -8.984069147138851793e-04 -7.390282510578741366e-03
1.140000000000000124e+00 8.302240403538855770e-03 -9.118097628913048947e-04 -7.390669352583790173e-03
1.150000000000000133e+00 8.315933617318679860e-03 -9.252069049950423707e-04 -7.391058102202682778e-03
1.159999999999999920e+00 8.329691405695014220e-03 -9.385983717008979403e-04 -7.391452252308318947e-03
1.169999999999999929e+00 8.343542997935811042e-03 -9.519842220777855347e-04 -7.391854437541683226e-03
1.179999999999999938e+00 8.357495040057611249e-03 -9.653645404044899512e-04 -7.392266563409579175e-03
1.189999999999999947e+00 8.371526206085663085e-03 -9.787394323393643503e-04 -7.392689911120885367e-03
1.199999999999999956e+00 8.385588234496935134e-03 -9.921090200041876757e-04 -7.393125209963317089e-03
1.209999999999999964e+00 8.399614648581216203e-03 -1.005473435599032973e-03 -7.393572671962713935e-03
1.219999999999999973e+00 8.413537554938088983e-03 -1.018832813221176494e-03 -7.394031987279635343e-03
1.229999999999999982e+00 8.427311900127186159e-03 -1.032187278618192702e-03 -7.394502283181816384e-03
1.239999999999999991e+00 8.440945430507749286e-03 -1.045536936663125438e-03 -7.394982054361560857e-03
1.250000000000000000e+00 8.454531376701381398e-03 -1.058881856398113464e-03 -7.395469077705492215e-03
1.260000000000000009e+00 8.468266902043091598e-03 -1.072222057698056247e-03 -7.395960384392922908e-03
1.270000000000000018e+00 8.482080101670270642e-03 -1.085557626886603840e-03 -7.396453888609296271e-03
1.280000000000000027e+00 8.495905183725635176e-03 -1.098888631172232223e-03 -7.396947254696879977e-03
1.290000000000000036e+00 8.509738577418702460e-03 -1.112215093855479543e-03 -7.397437714814008095e-03
1.300000000000000044e+00 8.523551378434033113e-03 -1.125537020248731316e-03 -7.397922476923774263e-03
1.310000000000000053e+00 8.537315267390259421e-03 -1.138854388459068639e-03 -7.398398646515872562e-03
1.320000000000000062e+00 8.551017493498630148e-03 -1.152167143833439465e-03 -7.398863194150125111e-03
1.330000000000000071e+00 8.564666017631014996e-03 -1.165475196268770568e-03 -7.399312964356962244e-03
1.340000000000000080e+00 8.578286644172325795e-03 -1.178778419640947759e-03 -7.399744718165553702e-03
1.350000000000000089e+00 8.591914506395022244e-03 -1.192076652658994587e-03 -7.400155199106390504e-03
1.360000000000000098e+00 8.605582594087628559e-03 -1.205369700504166797e-03 -7.400541211021400070e-03
1.370000000000000107e+00 8.619310117821707071e-03 -1.218657336667946720e-03 -7.400899695442322498e-03
1.380000000000000115e+00 8.633093390958605437e-03 -1.231939304458333799e-03 -7.401227796684675501e-03
1.390000000000000124e+00 8.646901582215586746e-03 -1.245215317699846069e-03 -7.401522904137451328e-03
1.400000000000000133e+00 8.660679158850121545e-03 -1.258485060209734710e-03 -7.401782663472245873e-03
1.409999999999999920e+00 8.674356117934786323e-03 -1.271748183690754510e-03 -7.402004951590467237e-03
1.419999999999999929e+00 8.687866211621993184e-03 -1.285004303739320768e-03 -7.402187813989046482e-03
1.429999999999999938e+00 8.701172336756787459e-03 -1.298252993727242377e-03 -7.402329367748017828e-03
1.439999999999999947e+00 8.714297108873029704e-03 -1.311493776375253746e-03 -7.402427678402910723e-03
1.449999999999999956e+00 8.727355409205947781e-03 -1.324726112897107273e-03 -7.402480624415479736e-03
1.459999999999999964e+00 8.740530406601446783e-03 -1.337949407586791744e-03 -7.402486013772536719e-03
1.469999999999999973e+00 8.753687035826743928e-03 -1.351163135235661488e-03 -7.402443344742131413e-03
1.479999999999999982e+00 8.766805052335067613e-03 -1.364366705581519746e-03 -7.402351859090851131e-03
1.489999999999999991e+00 8.779873623334212909e-03 -1.377559497666291629e-03 -7.402211025387429692e-03
1.500000000000000000e+00 8.792864154973571364e-03 -1.390740870864832189e-03 -7.402020666173042551e-03
1.510000000000000009e+00 8.805753497570859012e-03 -1.403910160460180917e-03 -7.401780855602637516e-03
1.520000000000000018e+00 8.818536413437307042e-03 -1.417066676958077731e-03 -7.401491863705180786e-03
1.530000000000000027e+00 8.831228592872806399e-03 -1.430209708282346830e-03 -7.401154141433929738e-03
1.540000000000000036e+00 8.843862192142516385e-03 -1.443338524042628041e-03 -7.400768337645564562e-03
1.550000000000000044e+00 8.856476352740965188e-03 -1.456452381116961564e-03 -7.400335336986159536e-03
1.560000000000000053e+00 8.869105433179588077e-03 -1.469550529843822485e-03 -7.399856306425047457e-03
1.570000000000000062e+00 8.881767737701388304e-03 -1.482632220171445315e-03 -7.399332737900166969e-03
1.580000000000000071e+00 8.894457361017401448e-03 -1.495696707166470048e-03 -7.398766475224635882e-03
1.590000000000000080e+00 8.907141390098127776e-03 -1.508743255339285196e-03 -7.398159715040201166e-03
1.600000000000000089e+00 8.919764124608020248e-03 -1.521771141299564601e-03 -7.397514974142880943e-03
1.610000000000000098e+00 8.932259212834480627e-03 -1.534779654312713390e-03 -7.396835018883846785e-03
1.620000000000000107e+00 8.944569672075955089e-03 -1.547768094385935196e-03 -7.396122756476575591e-03
1.630000000000000115e+00 8.956674697089363202e-03 -1.560735767571516056e-03 -7.395381092800519356e-03
1.640000000000000124e+00 8.968620988091039609e-03 -1.573681978234600046e-03 -7.394612766557421765e-03
1.650000000000000133e+00 8.980555084479960662e-03 -1.586606018093175132e-03 -7.393820175254309929e-03
1.660000000000000142e+00 8.992617396251201614e-03 -1.599507202067013308e-03 -7.393005841009808905e-03
1.669999999999999929e+00 9.004652492039567219e-03 -1.612384980869565818e-03 -7.392173744431034324e-03
1.679999999999999938e+00 9.016670384105118438e-03 -1.625238778485844351e-03 -7.391327159790280453e-03
1.689999999999999947e+00 9.028657001568542867e-03 -1.638068060853774830e-03 -7.390469505641982483e-03
1.699999999999999956e+00 9.040587188583490072e-03 -1.650872334599315979e-03 -7.389604265633543077e-03
1.709999999999999964e+00 9.052445090578490131e-03 -1.663651143295538128e-03 -7.388734874189817857e-03
1.719999999999999973e+00 9.064234061350102956e-03 -1.676404067035545996e-03 -7.387864649895767473e-03
1.729999999999999982e+00 9.075977568101207399e-03 -1.689130724442479588e-03 -7.386996770182474928e-03
1.739999999999999991e+00 9.087713209561261440e-03 -1.701830776289697551e-03 -7.386134278047267430e-03
1.750000000000000000e+00 9.099482394446809300e-03 -1.714503929955559208e-03 -7.385280109554920834e-03
1.760000000000000009e+00 9.111318444276369360e-03 -1.727149943989455053e-03 -7.384437129823651601e-03
1.770000000000000018e+00 9.123235882187797144e-03 -1.739768632119066769e-03 -7.383608165125629154e-03
1.780000000000000027e+00 9.135223449569920828e-03 -1.752359866083627333e-03 -7.382796019626025261e-03
1.790000000000000036e+00 9.147242962164897975e-03 -1.764923576733253442e-03 -7.382003467124760576e-03
1.800000000000000044e+00 9.159235489217059170e-03 -1.777459752891146676e-03 -7.381233210903444947e-03
1.810000000000000053e+00 9.171135531433787999e-03 -1.789968437532982355e-03 -7.380487808340442137e-03
1.820000000000000062e+00 9.182892908179817598e-03 -1.802449720896225332e-03 -7.379769561246619057e-03
1.830000000000000071e+00 9.194500969394397635e-03 -1.814903730191505657e-03 -7.379080377771620944e-03
1.840000000000000080e+00 9.206028553987204849e-03 -1.827330615648427910e-03 -7.378421617100812749e-03
1.850000000000000089e+00 9.217651857803758897e-03 -1.839730532689379727e-03 -7.377793933855521236e-03
1.860000000000000098e+00 9.229415804191664144e-03 -1.852103728863264140e-03 -7.377198378358237711e-03
1.870000000000000107e+00 9.241195785196486615e-03 -1.864450567413301159e-03 -7.376636584324459261e-03
1.880000000000000115e+00 9.253003631094644521e-03 -1.876771401300052168e-03 -7.376109345264614259e-03
1.890000000000000124e+00 9.264818126675166202e-03 -1.889066636001954453e-03 -7.375617399108544067e-03
1.900000000000000133e+00 9.276613235184416606e-03 -1.901336718231376715e-03 -7.375161304681867279e-03
1.910000000000000142e+00 9.288375565855839372e-03 -1.913582128603110626e-03 -7.374741367672048818e-03
1.919999999999999929e+00 9.300111708197722482e-03 -1.925803377472532418e-03 -7.374357613431002829e-03
1.929999999999999938e+00 9.311847098029429892e-03 -1.938001003104965897e-03 -7.374009799222480677e-03
1.939999999999999947e+00 9.323618663286910302e-03 -1.950175571388155062e-03 -7.373697455832050295e-03
1.949999999999999956e+00 9.335463871576079112e-03 -1.962327676351940421e-03 -7.373419946681939417e-03
1.959999999999999964e+00 9.347408959318315516e-03 -1.974457940811922500e-03 -7.373176531783196853e-03
1.969999999999999973e+00 9.359459060668777822e-03 -1.986567016508046513e-03 -7.372966424029494571e-03
1.979999999999999982e+00 9.371592677393670440e-03 -1.998655583164089724e-03 -7.372788826488130449e-03
1.989999999999999991e+00 9.383762446369472987e-03 -2.010724345950056988e-03 -7.372642941441336778e-03
2.000000000000000000e+00 9.395903483667786965e-03 -2.022774030886605526e-03 -7.372527944921842408e-03
2.010000000000000231e+00 9.407949732426880082e-03 -2.034805377788348989e-03 -7.372442924286740779e-03
2.020000000000000018e+00 9.419857739820371861e-03 -2.046819130401969240e-03 -7.372386780883865252e-03
2.030000000000000249e+00 9.431636164839997741e-03 -2.058816023454499832e-03 -7.372358104954778238e-03
2.040000000000000036e+00 9.443378105601290401e-03 -2.070796766387669654e-03 -7.372355035450436564e-03
2.049999999999999822e+00 9.455276235754199454e-03 -2.082762029823809809e-03 -7.372375196933838616e-03
2.060000000000000053e+00 9.467253561458789310e-03 -2.094712585483674439e-03 -7.372417424952744901e-03
2.069999999999999840e+00 9.479254674675289052e-03 -2.106649199800715837e-03 -7.372480433568570635e-03
2.080000000000000071e+00 9.491276545443969384e-03 -2.118572613162805242e-03 -7.372562674443641599e-03
2.089999999999999858e+00 9.503292429827468746e-03 -2.130483568070512361e-03 -7.372662700180147681e-03
2.100000000000000089e+00 9.515277075818144234e-03 -2.142382799686631117e-03 -7.372779058229892574e-03
2.109999999999999876e+00 9.527221090350994695e-03 -2.154271030347521508e-03 -7.372910233086385143e-03
2.120000000000000107e+00 9.539135599623540726e-03 -2.166148967159743036e-03 -7.373054631857005499e-03
2.129999999999999893e+00 9.551049057238003223e-03 -2.178017301855572196e-03 -7.373210604994170046e-03
2.140000000000000124e+00 9.562998577198184719e-03 -2.189876712132424533e-03 -7.373376491524854734e-03
2.149999999999999911e+00 9.575018479757294032e-03 -2.201727863753628195e-03 -7.373550676619437111e-03
2.160000000000000142e+00 9.587128831491379538e-03 -2.213571412741539412e-03 -7.373731648822803332e-03
2.169999999999999929e+00 9.599326635782128372e-03 -2.225408007048769454e-03 -7.373918044743652499e-03
2.180000000000000160e+00 9.611581991123715335e-03 -2.237238287148853640e-03 -7.374108670451023570e-03
2.189999999999999947e+00 9.623840992160804728e-03 -2.249062885044425357e-03 -7.374302491218715991e-03
2.200000000000000178e+00 9.636036418022119257e-03 -2.260882421248528330e-03 -7.374498584527489943e-03
2.209999999999999964e+00 9.648106354510759333e-03 -2.272697499353298033e-03 -7.374696055290281931e-03
2.220000000000000195e+00 9.660019856858216916e-03 -2.284508697859526441e-03 -7.374893916998705688e-03
2.229999999999999982e+00 9.671807607036519289e-03 -2.296316559000912468e-03 -7.375090947764312288e-03
2.240000000000000213e+00 9.683594287901369640e-03 -2.308121574357804157e-03 -7.375285535899406969e-03
2.250000000000000000e+00 9.695547864680435432e-03 -2.319924197919721095e-03 -7.375475912432536904e-03
2.260000000000000231e+00 9.707521733740225034e-03 -2.331724983942226603e-03 -7.375661831548243827e-03
2.270000000000000018e+00 9.719509700065777358e-03 -2.343524419906919173e-03 -7.375842442163981286e-03
2.280000000000000249e+00 9.731498630019244991e-03 -2.355322976733248072e-03 -7.376016970099305570e-03
2.290000000000000036e+00 9.743460579394536483e-03 -2.367121113277141382e-03 -7.376184755741481587e-03
2.300000000000000266e+00 9.755374618980376319e-03 -2.378919270130398257e-03 -7.376345152026706625e-03
2.310000000000000053e+00 9.767238077713994229e-03 -2.390717866928396360e-03 -7.376497470793316746e-03
2.319999999999999840e+00 9.779068576543431188e-03 -2.402517302313871700e-03 -7.376640971459917130e-03
2.330000000000000071e+00 9.790898889190045515e-03 -2.414317955756238501e-03 -7.376774882891206329e-03
2.339999999999999858e+00 9.802767125100102577e-03 -2.426120190477891632e-03 -7.376898447132837489e-03
2.350000000000000089e+00 9.814704974836141113e-03 -2.437924356793151181e-03 -7.377010972479148242e-03
2.359999999999999876e+00 9.826726784732052813e-03 -2.449730795219747480e-03 -7.377111883116165697e-03
2.370000000000000107e+00 9.838822036346658861e-03 -2.461539838778821574e-03 -7.377200753359331939e-03
2.379999999999999893e+00 9.850953403941205971e-03 -2.473351813955932971e-03 -7.377277316261928765e-03
2.390000000000000124e+00 9.863061961191507687e-03 -2.485167039853406531e-03 -7.377341439057703322e-03
2.399999999999999911e+00 9.875080324283750516e-03 -2.496985825122799256e-03 -7.377393061448799493e-03
2.410000000000000142e+00 9.886953573944442727e-03 -2.508808462325878060e-03 -7.377432097059728917e-03
2.419999999999999929e+00 9.898666721161766130e-03 -2.520635219432650672e-03 -7.377458303332275029e-03
2.430000000000000160e+00 9.910276300414739073e-03 -2.532466328226223688e-03 -7.377471130595207420e-03
2.439999999999999947e+00 9.921942424858580176e-03 -2.544301969445904744e-03 -7.377469566849373210e-03
2.450000000000000178e+00 9.933751077420628281e-03 -2.556142332977700063e-03 -7.377452973119716373e-03
2.459999999999999964e+00 9.945558075021256744e-03 -2.567987682933066743e-03 -7.377421828118750982e-03
2.470000000000000195e+00 9.957375617278857449e-03 -2.579838213570649543e-03 -7.377375899866154933e-03
2.479999999999999982e+00 9.969183447145891011e-03 -2.591694116727032843e-03 -7.377315133282039659e-03
2.490000000000000213e+00 9.980954366627454305e-03 -2.603555574065748515e-03 -7.377239531633939841e-03
2.500000000000000000e+00 9.992672704200527070e-03 -2.615422751986991399e-03 -7.377149070051987161e-03
2.510000000000000231e+00 1.000434254185567431e-02 -2.627295799789540563e-03 -7.377043656307359816e-03
2.520000000000000018e+00 1.001598729986130296e-02 -2.639174850248312935e-03 -7.376923131632394728e-03
2.530000000000000249e+00 1.002764287907008563e-02 -2.651060021823219669e-03 -7.376787301531457022e-03
2.540000000000000036e+00 1.003934695451405568e-02 -2.662951421768477555e-03 -7.376635984640730372e-03
2.550000000000000266e+00 1.005112719189747358e-02 -2.674849149466127819e-03 -7.376469066790598307e-03
2.560000000000000053e+00 1.006299111778132492e-02 -2.686753299363170595e-03 -7.376286547526373326e-03
2.569999999999999840e+00 1.007492011685303876e-02 -2.698663962948309649e-03 -7.376088567451268528e-03
2.580000000000000071e+00 1.008686956427179426e-02 -2.710581229261939396e-03 -7.375875406838405465e-03
2.589999999999999858e+00 1.009877644094658855e-02 -2.722505183491677212e-03 -7.375647448959105068e-03
2.600000000000000089e+00 1.011057494315434520e-02 -2.734435903264941913e-03 -7.375405105415826050e-03
2.609999999999999876e+00 1.012221960943921091e-02 -2.746373452310730406e-03 -7.375148705339634563e-03
2.620000000000000107e+00 1.013371437423238666e-02 -2.758317871223413872e-03 -7.374878355492311445e-03
2.629999999999999893e+00 1.014514475200738175e-02 -2.770269165123779784e-03 -7.374593783950908130e-03
2.640000000000000124e+00 1.015670149626190025e-02 -2.782227290886612071e-03 -7.374294222217074590e-03
2.649999999999999911e+00 1.016833699267627802e-02 -2.794192281371240573e-03 -7.373980034586222372e-03
2.660000000000000142e+00 1.017998032650015670e-02 -2.806164174468692412e-03 -7.373651702201380539e-03
2.669999999999999929e+00 1.019163258270195001e-02 -2.818142973901888865e-03 -7.373309362324310945e-03
2.680000000000000160e+00 1.020326886480597828e-02 -2.830128685547845385e-03 -7.372953271369372952e-03
2.689999999999999947e+00 1.021486426712767126e-02 -2.842121309828745095e-03 -7.372583681399751988e-03
2.700000000000000178e+00 1.022640897153386484e-02 -2.854120838006435866e-03 -7.372200767204608630e-03
2.709999999999999964e+00 1.023791354134018228e-02 -2.866127251492601915e-03 -7.371804599166600046e-03
2.720000000000000195e+00 1.024940622077509522e-02 -2.878140523338828822e-03 -7.371395153675038177e-03
2.729999999999999982e+00 1.026092458533717569e-02 -2.890160621124256320e-03 -7.370972350284069052e-03
2.740000000000000213e+00 1.027250421451074772e-02 -2.902187510512952307e-03 -7.370536103220966077e-03
2.750000000000000000e+00 1.028416716700025074e-02 -2.914221158808804040e-03 -7.370086374259555290e-03
2.760000000000000231e+00 1.029591292879290278e-02 -2.926261537892388062e-03 -7.369623214398594857e-03
2.770000000000000018e+00 1.030771418029756935e-02 -2.938308625981939180e-03 -7.369146783215325958e-03
2.780000000000000249e+00 1.031951920026380823e-02 -2.950362407719360654e-03 -7.368657337159978567e-03
2.790000000000000036e+00 1.033126200637172858e-02 -2.962422872141700584e-03 -7.368155181354500358e-03
2.800000000000000266e+00 1.034288044555582882e-02 -2.974490008159104242e-03 -7.367640583566775585e-03
2.810000000000000053e+00 1.035434141616485733e-02 -2.986563797221695148e-03 -7.367113653839936840e-03
2.819999999999999840e+00 1.036567125856241792e-02 -2.998644202919948602e-03 -7.366574198627423402e-03
2.830000000000000071e+00 1.037698812323897303e-02 -3.010731157326229732e-03 -7.366021564067338351e-03
2.839999999999999858e+00 1.038846817613981073e-02 -3.022824568195085510e-03 -7.365454794220040874e-03
2.850000000000000089e+00 1.039997417419856636e-02 -3.034924459912611075e-03 -7.364874410275575219e-03
2.859999999999999876e+00 1.041149323171173223e-02 -3.047030814949589633e-03 -7.364280321949594546e-03
2.870000000000000107e+00 1.042301412411713625e-02 -3.059143615059216077e-03 -7.363672409579243711e-03
2.879999999999999893e+00 1.043450930434934934e-02 -3.071262849078392615e-03 -7.363050612401665293e-03
2.890000000000000124e+00 1.044595727714341636e-02 -3.083388506275926404e-03 -7.362414823947463494e-03
2.899999999999999911e+00 1.045735435366006161e-02 -3.095520573301018680e-03 -7.361764837411457693e-03
2.910000000000000142e+00 1.046871711934473266e-02 -3.107659033858705799e-03 -7.361100334890189993e-03
2.919999999999999929e+00 1.048007762088812647e-02 -3.119803870291608730e-03 -7.360420911179881877e-03
2.930000000000000160e+00 1.049147374751596695e-02 -3.131955066302080214e-03 -7.359726120564716659e-03
2.939999999999999947e+00 1.050293753792192267e-02 -3.144112610103645677e-03 -7.359015533746899977e-03
2.950000000000000178e+00 1.051448418144564426e-02 -3.156276497347736739e-03 -7.358288791810328397e-03
2.959999999999999964e+00 1.052610430187272440e-02 -3.168446733228739553e-03 -7.357545644873885252e-03
2.970000000000000195e+00 1.053776172017289667e-02 -3.180623333229389005e-03 -7.356785964855801392e-03
2.979999999999999982e+00 1.054939830027088084e-02 -3.192806322027687792e-03 -7.356009724490924009e-03
2.990000000000000213e+00 1.056094670655608435e-02 -3.204995730147205263e-03 -7.355216938343771098e-03
3.000000000000000000e+00 1.057235096489525170e-02 -3.217191587994003635e-03 -7.354407565941976747e-03
3.010000000000000231e+00 1.058359364698307006e-02 -3.229393916985380530e-03 -7.353581382198734993e-03
3.020000000000000018e+00 1.059472732174415732e-02 -3.241602717538834885e-03 -7.352737825854308365e-03
3.030000000000000249e+00 1.060590667051824164e-02 -3.253817953753388760e-03 -7.351875842586516954e-03
3.040000000000000036e+00 1.061723062355700124e-02 -3.266039606755532197e-03 -7.350994645199180125e-03
3.050000000000000266e+00 1.062855084788323981e-02 -3.278267753519528965e-03 -7.350094646281982516e-03
3.060000000000000053e+00 1.063987875049054663e-02 -3.290502412961092676e-03 -7.349175492620233993e-03
3.070000000000000284e+00 1.065119456070331982e-02 -3.302743614562739152e-03 -7.348236984412241136e-03
3.080000000000000071e+00 1.066247073247017334e-02 -3.314991390918820089e-03 -7.347278965041817780e-03
3.089999999999999858e+00 1.067369075404462839e-02 -3.327245772093092094e-03 -7.346301232046352145e-03
3.100000000000000089e+00 1.068485768559124249e-02 -3.339506783300285209e-03 -7.345303496736364790e-03
3.109999999999999876e+00 1.069599399935831745e-02 -3.351774445056810055e-03 -7.344285385167292901e-03
3.120000000000000107e+00 1.070713490503516496e-02 -3.364048774999653553e-03 -7.343246470249350198e-03
3.129999999999999893e+00 1.071831774360516507e-02 -3.376329790627544299e-03 -7.342186322824410111e-03
3.140000000000000124e+00 1.072957021794193611e-02 -3.388617512274502350e-03 -7.341104568588050112e-03
3.149999999999999911e+00 1.074090019424397101e-02 -3.400911965683335331e-03 -7.340000937812450263e-03
3.160000000000000142e+00 1.075228955800894629e-02 -3.413213183604729088e-03 -7.338875295927548004e-03
3.169999999999999929e+00 1.076369414907181986e-02 -3.425521205906877434e-03 -7.337727645114205596e-03
3.180000000000000160e+00 1.077505114590710314e-02 -3.437836077740834707e-03 -7.336558090094453567e-03
3.189999999999999947e+00 1.078629443837451386e-02 -3.450157845367899084e-03 -7.335366765190508460e-03
3.200000000000000178e+00 1.079737754355093206e-02 -3.462486549317216143e-03 -7.334153724355457933e-03
3.209999999999999964e+00 1.080830250961483698e-02 -3.474822214604706642e-03 -7.332918801127910439e-03
3.220000000000000195e+00 1.081915204910437016e-02 -3.487164837807916421e-03 -7.331661451178530901e-03
3.229999999999999982e+00 1.083011498418200332e-02 -3.499514373050835025e-03 -7.330380625029464005e-03
3.240000000000000213e+00 1.084115202233677452e-02 -3.511870852749403912e-03 -7.329076398164686458e-03
3.250000000000000000e+00 1.085218744170150275e-02 -3.524234324743509648e-03 -7.327749047257738242e-03
3.260000000000000231e+00 1.086322303069194722e-02 -3.536604804891176762e-03 -7.326398488546966362e-03
3.270000000000000018e+00 1.087423396593041602e-02 -3.548982315126512129e-03 -7.325024786609056829e-03
3.280000000000000249e+00 1.088519501907440380e-02 -3.561366875218729359e-03 -7.323628030579388409e-03
3.290000000000000036e+00 1.089609587269660396e-02 -3.573758498395470523e-03 -7.322208262285441818e-03
3.300000000000000266e+00 1.090694660128981551e-02 -3.586157189950279003e-03 -7.320765451403417161e-03
3.310000000000000053e+00 1.091777511338278862e-02 -3.598562948007618615e-03 -7.319299509209503153e-03
3.320000000000000284e+00 1.092861889226458966e-02 -3.610975765672970548e-03 -7.317810329873213060e-03
3.330000000000000071e+00 1.093951370337738378e-02 -3.623395633851412938e-03 -7.316297846600323951e-03
3.339999999999999858e+00 1.095048204968319429e-02 -3.635822544074511931e-03 -7.314762089312454828e-03
3.350000000000000089e+00 1.096152405067380917e-02 -3.648256490733174477e-03 -7.313203230967902681e-03
3.359999999999999876e+00 1.097261310071297701e-02 -3.660697472172856886e-03 -7.311621611066514148e-03
3.370000000000000107e+00 1.098369813734693945e-02 -3.673145490167020744e-03 -7.310017727301915992e-03
3.379999999999999893e+00 1.099471363570379834e-02 -3.685600547345585336e-03 -7.308392189662006079e-03
3.390000000000000124e+00 1.100559756066502894e-02 -3.698062642216287318e-03 -7.306745635438842076e-03
3.399999999999999911e+00 1.101631647965142791e-02 -3.710531761479391247e-03 -7.305078608479013275e-03
3.410000000000000142e+00 1.102689589442823991e-02 -3.723007869399145089e-03 -7.303391411446128259e-03
3.419999999999999929e+00 1.103745262342878397e-02 -3.735490894059236098e-03 -7.301683945723862722e-03
3.430000000000000160e+00 1.104816548661885153e-02 -3.747980732389511165e-03 -7.299955851177933157e-03
3.439999999999999947e+00 1.105890093997635194e-02 -3.760477387917822347e-03 -7.298208347040257248e-03
3.450000000000000178e+00 1.106964460308423014e-02 -3.772980818396430049e-03 -7.296442122649007475e-03
3.459999999999999964e+00 1.108038657589432638e-02 -3.785490972444897472e-03 -7.294657890477842903e-03
3.470000000000000195e+00 1.109110024183099924e-02 -3.798007798012946901e-03 -7.292856492520095359e-03
3.479999999999999982e+00 1.110176481850879728e-02 -3.810531235638636022e-03 -7.291038791908230517e-03
3.490000000000000213e+00 1.111237727169845160e-02 -3.823061215249225122e-03 -7.289205614944332424e-03
3.500000000000000000e+00 1.112295491361316516e-02 -3.835597655651710059e-03 -7.287357737373795219e-03
3.510000000000000231e+00 1.113353068293056018e-02 -3.848140465913755821e-03 -7.285495905485418755e-03
3.520000000000000018e+00 1.114414357696736323e-02 -3.860689547890566297e-03 -7.283620880318073844e-03
3.530000000000000249e+00 1.115482696591322057e-02 -3.873244799209653831e-03 -7.281733491955935493e-03
3.540000000000000036e+00 1.116559755991975052e-02 -3.885806116082149431e-03 -7.279834690627029307e-03
3.550000000000000266e+00 1.117644762277838523e-02 -3.898373395367777695e-03 -7.277925582094875966e-03
3.560000000000000053e+00 1.118734263691246664e-02 -3.910946535379485750e-03 -7.276007436619150691e-03
3.570000000000000284e+00 1.119822603494280595e-02 -3.923525434973778973e-03 -7.274081663517405032e-03
3.580000000000000071e+00 1.120903183981412400e-02 -3.936109990533839115e-03 -7.272149747002455006e-03
3.589999999999999858e+00 1.121970512048468122e-02 -3.948700090514056620e-03 -7.270213143405296514e-03
3.600000000000000089e+00 1.123022909946744599e-02 -3.961295607277324875e-03 -7.268273144991397802e-03
3.609999999999999876e+00 1.124065657310649620e-02 -3.973896386019551592e-03 -7.266330721199148676e-03
3.620000000000000107e+00 1.125114205872928923e-02 -3.986502230640131400e-03 -7.264386354107564732e-03
3.629999999999999893e+00 1.126179009288469889e-02 -3.999112952746896980e-03 -7.262440772837888518e-03
3.640000000000000124e+00 1.127245258765686466e-02 -4.011728450317096108e-03 -7.260495948879234357e-03
3.649999999999999911e+00 1.128314204062396547e-02 -4.024348559980510387e-03 -7.258553067403569758e-03
3.660000000000000142e+00 1.129384027405979339e-02 -4.036973122865269298e-03 -7.256613453276905892e-03
3.669999999999999929e+00 1.130452100699925154e-02 -4.049601978083257510e-03 -7.254678459083702992e-03
3.680000000000000160e+00 1.131516880254349912e-02 -4.062234957700075998e-03 -7.252749369704995092e-03
3.689999999999999947e+00 1.132578772364914270e-02 -4.074871884940950255e-03 -7.250827356066464995e-03
3.700000000000000178e+00 1.133640126380437534e-02 -4.087512574796394252e-03 -7.248913470751439624e-03
3.709999999999999964e+00 1.134704572992819432e-02 -4.100156836246011439e-03 -7.247008675223785834e-03
3.720000000000000195e+00 1.135775965861214598e-02 -4.112804475375165733e-03 -7.245113886425765329e-03
3.729999999999999982e+00 1.136857203442176271e-02 -4.125455298716142194e-03 -7.243230029556174156e-03
3.740000000000000213e+00 1.137949204775898573e-02 -4.138109116203663937e-03 -7.241358083914419506e-03
3.750000000000000000e+00 1.139050288180164933e-02 -4.150765743193634942e-03 -7.239499109812016185e-03
3.760000000000000231e+00 1.140156156118588178e-02 -4.163425001054430960e-03 -7.237654246673037514e-03
3.770000000000000018e+00 1.141260624268407298e-02 -4.176086715900540099e-03 -7.235824675508643021e-03
3.780000000000000249e+00 1.142357149868080540e-02 -4.188750715100602630e-03 -7.234011542874113979e-03
3.790000000000000036e+00 1.143441116086125336e-02 -4.201416821254549093e-03 -7.232215848092107130e-03
3.800000000000000266e+00 1.144512718249152822e-02 -4.214084843397810677e-03 -7.230438300817754876e-03
3.810000000000000053e+00 1.145580177433382432e-02 -4.226754565254898545e-03 -7.228679161781852679e-03
3.820000000000000284e+00 1.146662369957370843e-02 -4.239425732245861826e-03 -7.226938110646336302e-03
3.830000000000000071e+00 1.147755865696819221e-02 -4.252098164971475011e-03 -7.225215851392451441e-03
3.839999999999999858e+00 1.148852860460854858e-02 -4.264771703594474883e-03 -7.223513244320787542e-03
3.850000000000000089e+00 1.149953616179902847e-02 -4.277446160398638668e-03 -7.221830694643235557e-03
3.859999999999999876e+00 1.151055679528067456e-02 -4.290121357492354334e-03 -7.220168677643584373e-03
3.870000000000000107e+00 1.152156521862409549e-02 -4.302797119095496184e-03 -7.218527612710481066e-03
3.879999999999999893e+00 1.153255087771879947e-02 -4.315473267612195650e-03 -7.216907789813434108e-03
3.890000000000000124e+00 1.154352356708149806e-02 -4.328149622619029135e-03 -7.215309343539770895e-03
3.899999999999999911e+00 1.155451096534805197e-02 -4.340826001953208314e-03 -7.213732266233999733e-03
3.910000000000000142e+00 1.156555042372169398e-02 -4.353502224140617938e-03 -7.212176449133414317e-03
3.919999999999999929e+00 1.157667767536504563e-02 -4.366178111461347169e-03 -7.210641738738180276e-03
3.930000000000000160e+00 1.158791525047816670e-02 -4.378853493007611557e-03 -7.209127995033376077e-03
3.939999999999999947e+00 1.159926327949172171e-02 -4.391528207148540953e-03 -7.207635138602105918e-03
3.950000000000000178e+00 1.161069504956336457e-02 -4.404202102876130648e-03 -7.206163175124073901e-03
3.959999999999999964e+00 1.162215915716448278e-02 -4.416875039567562562e-03 -7.204712188196167252e-03
3.970000000000000195e+00 1.163358938682782125e-02 -4.429546884761148377e-03 -7.203282294776622470e-03
3.979999999999999982e+00 1.164492256328997395e-02 -4.442217509605596477e-03 -7.201873561746686622e-03
3.990000000000000213e+00 1.165612359618719771e-02 -4.454886781705902181e-03 -7.200485886986425672e-03
4.000000000000000000e+00 1.166721579239539917e-02 -4.467554555153433957e-03 -7.199118853835280267e-03
4.009999999999999787e+00 1.167831328378749617e-02 -4.480220657592638364e-03 -7.197771573697164804e-03
4.020000000000000462e+00 1.168959676831011346e-02 -4.492884893632221981e-03 -7.196442804326482964e-03
4.030000000000000249e+00 1.170093502320977349e-02 -4.505547178198806776e-03 -7.195132805675704020e-03
4.040000000000000036e+00 1.171230974500844096e-02 -4.518207392777079737e-03 -7.193841269186925652e-03
4.049999999999999822e+00 1.172371055593373658e-02 -4.530865417767877823e-03 -7.192567828846242045e-03
4.060000000000000497e+00 1.173510960392996558e-02 -4.543521141901468892e-03 -7.191312188968666287e-03
4.070000000000000284e+00 1.174648443777499829e-02 -4.556174455581389095e-03 -7.190074016211023267e-03
4.080000000000000071e+00 1.175783020232338237e-02 -4.568825247715415337e-03 -7.188852882829819581e-03
4.089999999999999858e+00 1.176916245654048392e-02 -4.581473405186050479e-03 -7.187648255004587365e-03
4.099999999999999645e+00 1.178051259950295936e-02 -4.594118814168620009e-03 -7.186459516758833717e-03
4.110000000000000320e+00 1.179191836912798184e-02 -4.606761362561220645e-03 -7.185286017676643065e-03
4.120000000000000107e+00 1.180341214397563794e-02 -4.619400942848230114e-03 -7.184127131290557640e-03
4.129999999999999893e+00 1.181500982549224879e-02 -4.632037454777931766e-03 -7.182982310734861535e-03
4.139999999999999680e+00 1.182670290660381429e-02 -4.644670807293846404e-03 -7.181851129022290628e-03
4.150000000000000355e+00 1.183845594856809506e-02 -4.657300919220328829e-03 -7.180733293086835958e-03
4.160000000000000142e+00 1.185021110297953574e-02 -4.669927718263917026e-03 -7.179628623490677021e-03
4.169999999999999929e+00 1.186190054617635575e-02 -4.682551137954436143e-03 -7.178536995342654770e-03
4.179999999999999716e+00 1.187346676100603862e-02 -4.695171112212795199e-03 -7.177458240416681630e-03
4.190000000000000391e+00 1.188488953207586345e-02 -4.707787567296220152e-03 -7.176392015566285427e-03
4.200000000000000178e+00 1.189621734587248229e-02 -4.720400410936144951e-03 -7.175337648160348691e-03
4.209999999999999964e+00 1.190759964025233167e-02 -4.733009518549468816e-03 -7.174293975252256546e-03
4.219999999999999751e+00 1.191915170001020888e-02 -4.745614774615783404e-03 -7.173260005672698301e-03
4.230000000000000426e+00 1.193072017621766429e-02 -4.758216158668539253e-03 -7.172236080068865836e-03
4.240000000000000213e+00 1.194231500403304495e-02 -4.770813596591230894e-03 -7.171221745982548496e-03
4.250000000000000000e+00 1.195391723844630924e-02 -4.783407024006180661e-03 -7.170216698799396909e-03
4.259999999999999787e+00 1.196549887409946444e-02 -4.795996380452098931e-03 -7.169220686666795059e-03
4.270000000000000462e+00 1.197704226855381138e-02 -4.808581603971037385e-03 -7.168233416611860878e-03
4.280000000000000249e+00 1.198854920958039930e-02 -4.821162628881424730e-03 -7.167254510578061240e-03
4.290000000000000036e+00 1.200004116480350713e-02 -4.833739385913911162e-03 -7.166283504044601051e-03
4.299999999999999822e+00 1.201155287245134033e-02 -4.846311803943306740e-03 -7.165319876897457280e-03
4.310000000000000497e+00 1.202312184493165188e-02 -4.858879812605904416e-03 -7.164363104202989968e-03
4.320000000000000284e+00 1.203477655436574305e-02 -4.871443345149797238e-03 -7.163412713540800308e-03
4.330000000000000071e+00 1.204652604707683212e-02 -4.884002340924521388e-03 -7.162468335603819868e-03
4.339999999999999858e+00 1.205835349489235014e-02 -4.896556746975936660e-03 -7.161529735865809938e-03
4.350000000000000533e+00 1.207021574242757994e-02 -4.909106518273526412e-03 -7.160596817214516518e-03
4.360000000000000320e+00 1.208205026429869620e-02 -4.921651616158190419e-03 -7.159669586497115212e-03
4.370000000000000107e+00 1.209379012285335606e-02 -4.934192004661666457e-03 -7.158748081834200375e-03
4.379999999999999893e+00 1.210538653862069068e-02 -4.946727644411526466e-03 -7.157832262222351728e-03
4.389999999999999680e+00 1.211683758003621533e-02 -4.959258483899921244e-03 -7.156921866230066091e-03
4.400000000000000355e+00 1.212822027763705429e-02 -4.971784447958642328e-03 -7.156016252345328080e-03
4.410000000000000142e+00 1.213971991403951962e-02 -4.984305424137807847e-03 -7.155114251019237259e-03
4.419999999999999929e+00 1.215132234733607743e-02 -4.996821363645710147e-03 -7.154215678961425504e-03
4.429999999999999716e+00 1.216293613291885220e-02 -5.009332246748107210e-03 -7.153320744939648500e-03
4.440000000000000391e+00 1.217456570335274761e-02 -5.021838020925475585e-03 -7.152429190866743496e-03
4.450000000000000178e+00 1.218618666778527315e-02 -5.034338642220900772e-03 -7.151540903584495922e-03
4.459999999999999964e+00 1.219777283631851006e-02 -5.046834067280021874e-03 -7.150655784050065876e-03
4.469999999999999751e+00 1.220931228741958807e-02 -5.059324249130648862e-03 -7.149773669114114702e-03
4.480000000000000426e+00 1.222081347779283185e-02 -5.071809135849356109e-03 -7.148894301144062199e-03
4.490000000000000213e+00 1.223230314923682074e-02 -5.084288671317080226e-03 -7.148017337125387068e-03
4.500000000000000000e+00 1.224381834384617035e-02 -5.096762797321934511e-03 -7.147142386183665333e-03
4.509999999999999787e+00 1.225539518548817743e-02 -5.109231456324594967e-03 -7.146269062773881811e-03
4.520000000000000462e+00 1.226705721429322340e-02 -5.121694594259722580e-03 -7.145397042121649431e-03
4.530000000000000249e+00 1.227880597048494442e-02 -5.134152162805858538e-03 -7.144526104886711297e-03
4.540000000000000036e+00 1.229061621808716191e-02 -5.146604120616675437e-03 -7.143656159435552398e-03
4.549999999999999822e+00 1.230243768715749524e-02 -5.159050433067003359e-03 -7.142787232518257520e-03
4.560000000000000497e+00 1.231420450988440600e-02 -5.171491070129046949e-03 -7.141919422476183422e-03
4.570000000000000284e+00 1.232585265115976152e-02 -5.183926002056866121e-03 -7.141052813266011989e-03
4.580000000000000071e+00 1.233734461265623139e-02 -5.196355192620416737e-03 -7.140187352459132289e-03
4.589999999999999858e+00 1.234869954996963178e-02 -5.208778589694684422e-03 -7.139322701820566969e-03
4.600000000000000533e+00 1.236002571793650730e-02 -5.221196113073943434e-03 -7.138458074932014889e-03
4.610000000000000320e+00 1.237151010248676956e-02 -5.233607653315971130e-03 -7.137592283280373880e-03
4.620000000000000107e+00 1.238303429001231734e-02 -5.246013199905008237e-03 -7.136725620387670069e-03
4.629999999999999893e+00 1.239457087171928068e-02 -5.258412714130784524e-03 -7.135857921233938750e-03
4.639999999999999680e+00 1.240611170288324384e-02 -5.270806149063867428e-03 -7.134988905432845981e-03
4.650000000000000355e+00 1.241762932102418414e-02 -5.283193462652955273e-03 -7.134118365981313888e-03
4.660000000000000142e+00 1.242910054956993145e-02 -5.295574611076247704e-03 -7.133246054442346669e-03
4.669999999999999929e+00 1.244051935526728665e-02 -5.307949545519051980e-03 -7.132371617710484522e-03
4.679999999999999716e+00 1.245190021206366189e-02 -5.320318211548205264e-03 -7.131494580445762142e-03
4.690000000000000391e+00 1.246327392008254702e-02 -5.332680550309723370e-03 -7.130614363923150692e-03
4.700000000000000178e+00 1.247467832183624982e-02 -5.345036500832823188e-03 -7.129730329659139318e-03
4.709999999999999964e+00 1.248614663783898654e-02 -5.357386002781032788e-03 -7.128841834801390685e-03
4.719999999999999751e+00 1.249769620519240211e-02 -5.369728999050073399e-03 -7.127948285931081165e-03
4.730000000000000426e+00 1.250932024524081809e-02 -5.382065437671854601e-03 -7.127049178635034600e-03
4.740000000000000213e+00 1.252098491584456574e-02 -5.394395272544504939e-03 -7.126144111934321242e-03
4.750000000000000000e+00 1.253263333098954789e-02 -5.406718462569759867e-03 -7.125232769353262961e-03
4.759999999999999787e+00 1.254419747188277937e-02 -5.419034968841634180e-03 -7.124314862008288181e-03
4.770000000000000462e+00 1.255561799049536263e-02 -5.431344749592909721e-03 -7.123390033480089638e-03
4.780000000000000249e+00 1.256687084516935546e-02 -5.443647752670379390e-03 -7.122457731289925757e-03
4.790000000000000036e+00 1.257799853820548534e-02 -5.455943905373605504e-03 -7.121517055377795183e-03
4.799999999999999822e+00 1.258914248130610543e-02 -5.468233101557793720e-03 -7.120566599921334880e-03
4.810000000000000497e+00 1.260043854524349298e-02 -5.480515230887474977e-03 -7.119604962895160170e-03
4.820000000000000284e+00 1.261173036888151890e-02 -5.492790276460979108e-03 -7.118632148813378024e-03
4.830000000000000071e+00 1.262302407731816754e-02 -5.505058167198477459e-03 -7.117647355215575219e-03
4.839999999999999858e+00 1.263430200021286275e-02 -5.517318835834005529e-03 -7.116649879218516633e-03
4.850000000000000533e+00 1.264553550413353294e-02 -5.529572215404498885e-03 -7.115639059769605056e-03
4.860000000000000320e+00 1.265670525680510222e-02 -5.541818233723820250e-03 -7.114614183786615274e-03
4.870000000000000107e+00 1.266781103954517547e-02 -5.554056810994320234e-03 -7.113574442611745978e-03
4.879999999999999893e+00 1.267887259242308357e-02 -5.566287859752222164e-03 -7.112518931715456488e-03
4.889999999999999680e+00 1.268992361260086639e-02 -5.578511286399344751e-03 -7.111446683536200297e-03
4.900000000000000355e+00 1.270100145596026082e-02 -5.590726993631005455e-03 -7.110356721265781443e-03
4.910000000000000142e+00 1.271213530623947589e-02 -5.602934883128365962e-03 -7.109248120332907137e-03
4.919999999999999929e+00 1.272333557063622632e-02 -5.615134857942767968e-03 -7.108120064323682555e-03
4.929999999999999716e+00 1.273458703781626088e-02 -5.627326824059909922e-03 -7.106971883103710072e-03
4.940000000000000391e+00 1.274584790101117304e-02 -5.639510690692793246e-03 -7.105803062934974018e-03
4.950000000000000178e+00 1.275705611775831971e-02 -5.651686368914313544e-03 -7.104613221360811699e-03
4.959999999999999964e+00 1.276814376670176374e-02 -5.663853768303267304e-03 -7.103402043473557199e-03
4.969999999999999751e+00 1.277905909396507937e-02 -5.676012791340804761e-03 -7.102169180777525952e-03
4.980000000000000426e+00 1.278979484383271394e-02 -5.688163325358919047e-03 -7.100914119080169173e-03
4.990000000000000213e+00 1.280042027266250354e-02 -5.700305231906951237e-03 -7.099636027541211813e-03
5.000000000000000000e+00 1.281111277055295081e-02 -5.712438333538951904e-03 -7.098333608108573986e-03
5.009999999999999787e+00 1.282189561032345479e-02 -5.724562494404374959e-03 -7.097006376931041388e-03
5.020000000000000462e+00 1.283265487029857689e-02 -5.736677620827396358e-03 -7.095654587227775804e-03
5.030000000000000249e+00 1.284339886432928068e-02 -5.748783576240849673e-03 -7.094277974670264164e-03
5.040000000000000036e+00 1.285410439480253256e-02 -5.760880229412996753e-03 -7.092876506616240841e-03
5.049999999999999822e+00 1.286474468276013576e-02 -5.772967446637569319e-03 -7.091450252922256066e-03
5.060000000000000497e+00 1.287530635929176430e-02 -5.785045087618134914e-03 -7.089999308995164999e-03
5.070000000000000284e+00 1.288579637650129166e-02 -5.797113004232873172e-03 -7.088523766931698923e-03
5.080000000000000071e+00 1.289624053542657613e-02 -5.809171041399953037e-03 -7.087023726624592547e-03
5.089999999999999858e+00 1.290667590327788765e-02 -5.821219039320289952e-03 -7.085499335966056501e-03
5.100000000000000533e+00 1.291713975743069044e-02 -5.833256836432263934e-03 -7.083950847520375377e-03
5.110000000000000320e+00 1.292765784151449215e-02 -5.845284272471410088e-03 -7.082378678305224773e-03
5.120000000000000107e+00 1.293823464749133990e-02 -5.857301191087911640e-03 -7.080783459632162408e-03
5.129999999999999893e+00 1.294884815005030963e-02 -5.869307441534689709e-03 -7.079166065294495956e-03
5.139999999999999680e+00 1.295945092502736803e-02 -5.881302879000787666e-03 -7.077527608717120236e-03
5.150000000000000355e+00 1.296997889605519365e-02 -5.893287363226436433e-03 -7.075869402930624885e-03
5.160000000000000142e+00 1.298036809254869868e-02 -5.905260755099190489e-03 -7.074192881308689201e-03
5.169999999999999929e+00 1.299057879210538911e-02 -5.917222910994139259e-03 -7.072499481798997720e-03
5.179999999999999716e+00 1.300062528958285078e-02 -5.929173674685542933e-03 -7.070790502744993614e-03
5.190000000000000391e+00 1.301060831643611158e-02 -5.941112866722083122e-03 -7.069066944184584401e-03
5.200000000000000178e+00 1.302072156442678728e-02 -5.953040279024890587e-03 -7.067329473801578499e-03
5.209999999999999964e+00 1.303087257864547592e-02 -5.964955794105207022e-03 -7.065580272148179117e-03
5.219999999999999751e+00 1.304101997730737310e-02 -5.976859284636487288e-03 -7.063821392657978690e-03
5.230000000000000426e+00 1.305116112262501987e-02 -5.988750614882191320e-03 -7.062054818291235887e-03
5.240000000000000213e+00 1.306127149908177347e-02 -6.000629660441950640e-03 -7.060282753860480306e-03
5.250000000000000000e+00 1.307132932518390023e-02 -6.012496302315485999e-03 -7.058507505745127523e-03
5.259999999999999787e+00 1.308132934833658792e-02 -6.024350424383751595e-03 -7.056731413091627859e-03
5.270000000000000462e+00 1.309128700182137471e-02 -6.036191913493885348e-03 -7.054956824851134692e-03
5.280000000000000249e+00 1.310123481643466967e-02 -6.048020661389861587e-03 -7.053186113619713815e-03
5.290000000000000036e+00 1.311121349179805891e-02 -6.059836567788258986e-03 -7.051421714801884774e-03
5.299999999999999822e+00 1.312126033222335564e-02 -6.071639543955338440e-03 -7.049666178174852915e-03
5.310000000000000497e+00 1.313139783355173930e-02 -6.083429516201203750e-03 -7.047922218517823495e-03
5.320000000000000284e+00 1.314162506991965393e-02 -6.095206428765595659e-03 -7.046192752596781503e-03
5.330000000000000071e+00 1.315191417811386980e-02 -6.106970245631301517e-03 -7.044480911433943608e-03
5.339999999999999858e+00 1.316221368250884011e-02 -6.118720950861472260e-03 -7.042790019398115220e-03
5.350000000000000533e+00 1.317245966143727222e-02 -6.130458547120036863e-03 -7.041123535150275482e-03
5.360000000000000320e+00 1.318259484705599539e-02 -6.142183052096887412e-03 -7.039484953769927118e-03
5.370000000000000107e+00 1.319259470111629542e-02 -6.153894492623044818e-03 -7.037877674349580191e-03
5.379999999999999893e+00 1.320249834834803966e-02 -6.165592896325350868e-03 -7.036304842834528034e-03
5.389999999999999680e+00 1.321244101074218157e-02 -6.177278280735134380e-03 -7.034769185741200810e-03
5.400000000000000355e+00 1.322258434738652136e-02 -6.188950671409908927e-03 -7.033273340982940276e-03
5.410000000000000142e+00 1.323278004702445679e-02 -6.200610209944986372e-03 -7.031821491083987442e-03
5.419999999999999929e+00 1.324303145707686306e-02 -6.212257013825149901e-03 -7.030417110648425928e-03
5.429999999999999716e+00 1.325332782781603672e-02 -6.223891226089022996e-03 -7.029063761474310147e-03
5.440000000000000391e+00 1.326364508728474813e-02 -6.235513016503512786e-03 -7.027765082788286696e-03
5.450000000000000178e+00 1.327396708750432953e-02 -6.247122576927375583e-03 -7.026524682300992752e-03
5.459999999999999964e+00 1.328429630837693436e-02 -6.258720119769019090e-03 -7.025346077522002727e-03
5.469999999999999751e+00 1.329465543451002242e-02 -6.270305878747948862e-03 -7.024232680580856474e-03
5.480000000000000426e+00 1.330508187405769586e-02 -6.281880111224998932e-03 -7.023187816706209785e-03
5.490000000000000213e+00 1.331561773754046281e-02 -6.293443101423097479e-03 -7.022214764381525670e-03
5.500000000000000000e+00 1.332629802860147740e-02 -6.304995163918251239e-03 -7.021316804071690842e-03
5.509999999999999787e+00 1.333713981353367405e-02 -6.316536646838979280e-03 -7.020497262324266151e-03
5.520000000000000462e+00 1.334813493344834054e-02 -6.328067934271992823e-03 -7.019759538986897196e-03
5.530000000000000249e+00 1.335924840879334011e-02 -6.339589447432309594e-03 -7.019107107219503365e-03
5.540000000000000036e+00 1.337042407263501487e-02 -6.351101644217461983e-03 -7.018543478859784641e-03
5.549999999999999822e+00 1.338159817433360980e-02 -6.362605016827078269e-03 -7.018072131440052618e-03
5.560000000000000497e+00 1.339272074108092264e-02 -6.374100087191849826e-03 -7.017696397647025901e-03
5.570000000000000284e+00 1.340378339843832992e-02 -6.385587400019881663e-03 -7.017419323135834497e-03
5.580000000000000071e+00 1.341485116347032255e-02 -6.397067513331595318e-03 -7.017243504204578528e-03
5.589999999999999858e+00 1.342609446663061736e-02 -6.408540986420089604e-03 -7.017170922762813734e-03
5.600000000000000533e+00 1.343758087367399358e-02 -6.420008440189450480e-03 -7.017203947642017443e-03
5.610000000000000320e+00 1.344917881659380039e-02 -6.431470592359257027e-03 -7.017345793618692817e-03
5.620000000000000107e+00 1.346090305762830813e-02 -6.442928150687038044e-03 -7.017598842782840803e-03
5.629999999999999893e+00 1.347273530729176105e-02 -6.454381866668673813e-03 -7.017965500720904984e-03
5.639999999999999680e+00 1.348465146749193780e-02 -6.465832528135395142e-03 -7.018448059904453841e-03
5.650000000000000355e+00 1.349663954249100302e-02 -6.477280954898286501e-03 -7.019048607575055325e-03
5.660000000000000142e+00 1.350870736555533774e-02 -6.488727997141605086e-03 -7.019768982040662346e-03
5.669999999999999929e+00 1.352088177643322696e-02 -6.500174535801426720e-03 -7.020610769649088430e-03
5.679999999999999716e+00 1.353320147710076159e-02 -6.511621484221774211e-03 -7.021575331914831075e-03
5.690000000000000391e+00 1.354570617682810882e-02 -6.523069790437696462e-03 -7.022663850461692558e-03
5.700000000000000178e+00 1.355842480489500602e-02 -6.534520439492372441e-03 -7.023877376643354077e-03
5.709999999999999964e+00 1.357136551709884134e-02 -6.545974455254426581e-03 -7.025216872935178929e-03
5.719999999999999751e+00 1.358450995383205656e-02 -6.557432901261063367e-03 -7.026683234436618269e-03
5.730000000000000426e+00 1.359781373130614958e-02 -6.568896880173336408e-03 -7.028277281050293590e-03
5.740000000000000213e+00 1.361121447673423364e-02 -6.580367531491162873e-03 -7.029999714043928469e-03
5.750000000000000000e+00 1.362464787288357113e-02 -6.591846027237547451e-03 -7.031851034665790624e-03
5.759999999999999787e+00 1.363807117999690614e-02 -6.603333565384152115e-03 -7.033831427159964456e-03
5.770000000000000462e+00 1.365149258312954757e-02 -6.614831360854390475e-03 -7.035940613781599406e-03
5.780000000000000249e+00 1.366500350160784402e-02 -6.626340634002883707e-03 -7.038177695087292907e-03
5.790000000000000036e+00 1.367879674994972733e-02 -6.637862600483576507e-03 -7.040541057697744139e-03
5.799999999999999822e+00 1.369280632111648764e-02 -6.649398576467967920e-03 -7.043030098386071462e-03
5.810000000000000497e+00 1.370697240495256930e-02 -6.660949903191103715e-03 -7.045643951300184331e-03
5.820000000000000284e+00 1.372129382399374029e-02 -6.672517926737638223e-03 -7.048381233482356976e-03
5.830000000000000071e+00 1.373574465701440060e-02 -6.684104021193354103e-03 -7.051240440768790675e-03
5.839999999999999858e+00 1.375029974291417691e-02 -6.695709580290943978e-03 -7.054219826022428870e-03
5.850000000000000533e+00 1.376494932148996861e-02 -6.707336012250627102e-03 -7.057317329122343545e-03
5.860000000000000320e+00 1.377970392122754295e-02 -6.718984737031222405e-03 -7.060530553486070969e-03
5.870000000000000107e+00 1.379459133308740329e-02 -6.730657185261867612e-03 -7.063856780488941139e-03
5.879999999999999893e+00 1.380964803815302316e-02 -6.742354798181963982e-03 -7.067293010663638041e-03
5.889999999999999680e+00 1.382490777465703036e-02 -6.754079027974115718e-03 -7.070836019063995656e-03
5.900000000000000355e+00 1.384039002932579282e-02 -6.765831337933341828e-03 -7.074482411696592608e-03
5.910000000000000142e+00 1.385609111879818924e-02 -6.777613201975026154e-03 -7.078228670465933417e-03
5.919999999999999929e+00 1.387198019322661777e-02 -6.789426103044245327e-03 -7.082071175622766009e-03
5.929999999999999716e+00 1.388800195652935623e-02 -6.801271530050150699e-03 -7.086006197205967430e-03
5.940000000000000391e+00 1.390408717103045096e-02 -6.813150973010459986e-03 -7.090029850350876815e-03
5.950000000000000178e+00 1.392017111940576334e-02 -6.825065916153337173e-03 -7.094138013506885547e-03
5.959999999999999964e+00 1.393621915878019181e-02 -6.837017828787494284e-03 -7.098326213443834076e-03
5.969999999999999751e+00 1.395225735031049852e-02 -6.849008153813841183e-03 -7.102589486289568807e-03
5.980000000000000426e+00 1.396840491552272905e-02 -6.861038293817392150e-03 -7.106922229574466100e-03
5.990000000000000213e+00 1.398482997164667702e-02 -6.873109616777174115e-03 -7.111318421259090264e-03
6.000000000000000000e+00 1.400138571507054085e-02 -6.885223560345687596e-03 -7.115773363971841965e-03
6.009999999999999787e+00 1.401805932559527061e-02 -6.897381500811319670e-03 -7.120281556512848831e-03
6.020000000000000462e+00 1.403483437542447053e-02 -6.909584787187078407e-03 -7.124837358700576370e-03
6.030000000000000249e+00 1.405167877689918188e-02 -6.921834741692872890e-03 -7.129435060773379323e-03
6.040000000000000036e+00 1.406856688612067273e-02 -6.934132650893185673e-03 -7.134068791998612012e-03
6.049999999999999822e+00 1.408549099805943630e-02 -6.946479759818447071e-03 -7.138732479967680247e-03
6.060000000000000497e+00 1.410246358745533002e-02 -6.958877268321819222e-03 -7.143419854147812185e-03
6.070000000000000284e+00 1.411951231862291697e-02 -6.971326328979078266e-03 -7.148124484144940775e-03
6.080000000000000071e+00 1.413667031213637106e-02 -6.983828045895952054e-03 -7.152839840960445623e-03
6.089999999999999858e+00 1.415396440724225186e-02 -6.996383473845273898e-03 -7.157559368344220546e-03
6.100000000000000533e+00 1.417140419099476717e-02 -7.008993617214737473e-03 -7.162276551184084891e-03
6.110000000000000320e+00 1.418897437916547336e-02 -7.021659428305819170e-03 -7.166984968721015238e-03
6.120000000000000107e+00 1.420663273655365863e-02 -7.034381804584086129e-03 -7.171678322216048021e-03
6.129999999999999893e+00 1.422431512664013194e-02 -7.047161584542721222e-03 -7.176350429459112112e-03
6.140000000000000568e+00 1.424194850004554570e-02 -7.059999541902386641e-03 -7.180995182126600172e-03
6.150000000000000355e+00 1.425947168958486763e-02 -7.072896377932646507e-03 -7.185606466356183469e-03
6.160000000000000142e+00 1.427686280381543736e-02 -7.085852711743730048e-03 -7.190178051891323897e-03
6.169999999999999929e+00 1.429417083117956282e-02 -7.098869068459833995e-03 -7.194703460607011075e-03
6.179999999999999716e+00 1.431154781744858190e-02 -7.111945865250521130e-03 -7.199175831004167754e-03
6.190000000000000391e+00 1.432908211714011872e-02 -7.125083452496989468e-03 -7.203588730939492445e-03
6.200000000000000178e+00 1.434662143139339013e-02 -7.138282166002045577e-03 -7.207937018132394222e-03
6.209999999999999964e+00 1.436417205674356441e-02 -7.151542210990274179e-03 -7.212214962436752468e-03
6.219999999999999751e+00 1.438170878894667187e-02 -7.164863712793833987e-03 -7.216417164605757988e-03
6.230000000000000426e+00 1.439919900681629374e-02 -7.178246708688692905e-03 -7.220538461820347892e-03
6.240000000000000213e+00 1.441662142350850183e-02 -7.191691141852102169e-03 -7.224573857906123504e-03
6.250000000000000000e+00 1.443397456516235834e-02 -7.205196858301882341e-03 -7.228518501073794185e-03
6.259999999999999787e+00 1.445127655668966560e-02 -7.218763606088579934e-03 -7.232367701655047394e-03
6.270000000000000462e+00 1.446855840181157996e-02 -7.232391036068522641e-03 -7.236116979505305760e-03
6.280000000000000249e+00 1.448585334438185802e-02 -7.246078703641361737e-03 -7.239762128896772876e-03
6.290000000000000036e+00 1.450318508193171319e-02 -7.259826070892994206e-03 -7.243299287876275687e-03
6.299999999999999822e+00 1.452055756723615726e-02 -7.273632508643287573e-03 -7.246724999223338147e-03
6.310000000000000497e+00 1.453794888216934991e-02 -7.287497297956924310e-03 -7.250036251306315668e-03
6.320000000000000284e+00 1.455531120778351742e-02 -7.301419630734866210e-03 -7.253230489260301811e-03
6.330000000000000071e+00 1.457257825913174827e-02 -7.315398609065461993e-03 -7.256305589937481898e-03
6.339999999999999858e+00 1.458968072107097620e-02 -7.329433243074041579e-03 -7.259259797922400573e-03
6.350000000000000533e+00 1.460656923588320166e-02 -7.343522447072809226e-03 -7.262091624449638731e-03
6.360000000000000320e+00 1.462324338269223312e-02 -7.357665033874213542e-03 -7.264799716180159184e-03
6.370000000000000107e+00 1.463978388431001754e-02 -7.371859707194702675e-03 -7.267382706335446044e-03
6.379999999999999893e+00 1.465637812167091408e-02 -7.386105053804261841e-03 -7.269839094777198404e-03
6.390000000000000568e+00 1.467298720930845096e-02 -7.400399637441026392e-03 -7.272168822266448368e-03
6.400000000000000355e+00 1.468953224404735865e-02 -7.414741954265288183e-03 -7.274372390777115831e-03
6.410000000000000142e+00 1.470601427816822099e-02 -7.429130400243892651e-03 -7.276450293357514774e-03
6.419999999999999929e+00 1.472240773299643597e-02 -7.443563304005136431e-03 -7.278403511129921503e-03
6.429999999999999716e+00 1.473868672259646961e-02 -7.458038923831504519e-03 -7.280233385419993333e-03
6.440000000000000391e+00 1.475484047757766662e-02 -7.472555448164468726e-03 -7.281941538856764873e-03
6.450000000000000178e+00 1.477087891427026484e-02 -7.487110998841440060e-03 -7.283529840554523946e-03
6.459999999999999964e+00 1.478683013694851930e-02 -7.501703636339342521e-03 -7.285000407098427694e-03
6.469999999999999751e+00 1.480273220496866778e-02 -7.516331366354492977e-03 -7.286355628569701932e-03
6.480000000000000426e+00 1.481862183014841239e-02 -7.530992147104075690e-03 -7.287598207324511891e-03
6.490000000000000213e+00 1.483452278604530800e-02 -7.545683896791909907e-03 -7.288731196714274760e-03
6.500000000000000000e+00 1.485043670821799278e-02 -7.560404500738632586e-03 -7.289758027410190785e-03
6.509999999999999787e+00 1.486633864760408992e-02 -7.575151817735224606e-03 -7.290682510453139545e-03
6.520000000000000462e+00 1.488217921729242769e-02 -7.589923685238133752e-03 -7.291508808546163546e-03
6.530000000000000249e+00 1.489789446096129871e-02 -7.604717923084212787e-03 -7.292241370371353032e-03
6.540000000000000036e+00 1.491342368971926985e-02 -7.619532335464951865e-03 -7.292884826750912867e-03
6.549999999999999822e+00 1.492873450715067121e-02 -7.634364710960136503e-03 -7.293443852169613668e-03
6.560000000000000497e+00 1.494385310005150874e-02 -7.649212820493770000e-03 -7.293923000393754373e-03
6.570000000000000284e+00 1.495889664653514070e-02 -7.664074413137781684e-03 -7.294326528509947893e-03
6.580000000000000071e+00 1.497404901496216141e-02 -7.678947225015984347e-03 -7.294658485699126622e-03
6.589999999999999858e+00 1.498918285302433540e-02 -7.693829089953232482e-03 -7.294924459338179845e-03
6.600000000000000533e+00 1.500428269714869194e-02 -7.708717831960614462e-03 -7.295129571721230277e-03
6.610000000000000320e+00 1.501934171326118998e-02 -7.723611296902685615e-03 -7.295278935464569181e-03
6.620000000000000107e+00 1.503433561059407467e-02 -7.738507365432152792e-03 -7.295377751632847567e-03
6.629999999999999893e+00 1.504924547586353363e-02 -7.753403953003250824e-03 -7.295431180564956875e-03
6.640000000000000568e+00 1.506406994897131930e-02 -7.768299012669355359e-03 -7.295444262115993728e-03
6.650000000000000355e+00 1.507882803730131727e-02 -7.783190539912444340e-03 -7.295421879433792132e-03
6.660000000000000142e+00 1.509355454752667018e-02 -7.798076578806579194e-03 -7.295368757285148643e-03
6.669999999999999929e+00 1.510829059305762029e-02 -7.812955228872549285e-03 -7.295289483763693107e-03
6.679999999999999716e+00 1.512307190123031442e-02 -7.827824652038207001e-03 -7.295188542995051026e-03
6.690000000000000391e+00 1.513791769216925147e-02 -7.842683079174609176e-03 -7.295070346230326380e-03
6.700000000000000178e+00 1.515282273111573201e-02 -7.857528815737866920e-03 -7.294939249483506187e-03
6.709999999999999964e+00 1.516775477388563297e-02 -7.872360246103698306e-03 -7.294799547596587247e-03
6.719999999999999751e+00 1.518265904234387086e-02 -7.887175836242528090e-03 -7.294655437253791917e-03
6.730000000000000426e+00 1.519747059969143131e-02 -7.901974134442182190e-03 -7.294510944936719726e-03
6.740000000000000213e+00 1.521213456601763249e-02 -7.916753769846934796e-03 -7.294369820016953845e-03
6.750000000000000000e+00 1.522663304863128633e-02 -7.931513448642419500e-03 -7.294235397996987405e-03
6.759999999999999787e+00 1.524101649019130207e-02 -7.946251947778513319e-03 -7.294110444196856731e-03
6.770000000000000462e+00 1.525543589368653571e-02 -7.960968106184553028e-03 -7.293996993784575104e-03
6.780000000000000249e+00 1.527000898612542942e-02 -7.975660858733281400e-03 -7.293896965706240035e-03
6.790000000000000036e+00 1.528458467253204431e-02 -7.990329304713481018e-03 -7.293813251631951940e-03
6.799999999999999822e+00 1.529917406355536628e-02 -8.004972592261100361e-03 -7.293747712107384075e-03
6.810000000000000497e+00 1.531375967426823297e-02 -8.019589968861077015e-03 -7.293702056316920743e-03
6.820000000000000284e+00 1.532831464892744563e-02 -8.034180776587011852e-03 -7.293677754070961201e-03
6.830000000000000071e+00 1.534282221053813455e-02 -8.048744447345239014e-03 -7.293675948361573631e-03
6.839999999999999858e+00 1.535728476984003082e-02 -8.063280500455457384e-03 -7.293697416760220112e-03
6.850000000000000533e+00 1.537172422364427304e-02 -8.077788541869843075e-03 -7.293742574574318439e-03
6.860000000000000320e+00 1.538617559279583172e-02 -8.092268264386666757e-03 -7.293811509879538635e-03
6.870000000000000107e+00 1.540067656384712207e-02 -8.106719448269898709e-03 -7.293904038673653181e-03
6.879999999999999893e+00 1.541525569692569694e-02 -8.121141961742085399e-03 -7.294019767496784552e-03
6.890000000000000568e+00 1.542992204220082313e-02 -8.135535760875663852e-03 -7.294158150949032159e-03
6.900000000000000355e+00 1.544465867036955674e-02 -8.149900888464577803e-03 -7.294318532597506184e-03
6.910000000000000142e+00 1.545942217676499891e-02 -8.164237471517316047e-03 -7.294500159767193168e-03
6.919999999999999929e+00 1.547414957666015493e-02 -8.178545717071097551e-03 -7.294702165595715222e-03
6.929999999999999716e+00 1.548877318930263168e-02 -8.192825906087119331e-03 -7.294923515412701266e-03
6.940000000000000391e+00 1.550324313356979747e-02 -8.207078385246802804e-03 -7.295162918878998932e-03
6.950000000000000178e+00 1.551755595600401091e-02 -8.221303556530031378e-03 -7.295418714259562648e-03
6.959999999999999964e+00 1.553178671432095363e-02 -8.235501864517541862e-03 -7.295688736561978770e-03
6.969999999999999751e+00 1.554611840452990723e-02 -8.249673782007698949e-03 -7.295970197121125558e-03
6.980000000000000426e+00 1.556054062213072312e-02 -8.263819884559195361e-03 -7.296261087503913903e-03
6.990000000000000213e+00 1.557495776687758612e-02 -8.277940822079549524e-03 -7.296559699367954378e-03
7.000000000000000000e+00 1.558937352461274226e-02 -8.292037263649371798e-03 -7.296863792580529640e-03
7.009999999999999787e+00 1.560376243173624070e-02 -8.306109927279507407e-03 -7.297171200215741421e-03
7.020000000000000462e+00 1.561809696996003388e-02 -8.320159569006509159e-03 -7.297479722803171427e-03
7.030000000000000249e+00 1.563236373307665822e-02 -8.334186975192081973e-03 -7.297787071742185133e-03
7.040000000000000036e+00 1.564656964517997101e-02 -8.348192957299360381e-03 -7.298090857255269508e-03
7.049999999999999822e+00 1.566073997130711104e-02 -8.362178348469853292e-03 -7.298388612871254018e-03
7.060000000000000497e+00 1.567491041953271783e-02 -8.376144001279409168e-03 -7.298677845950032189e-03
7.070000000000000284e+00 1.568911598187843620e-02 -8.390090786105237550e-03 -7.298956102217869259e-03
7.080000000000000071e+00 1.570337929298041418e-02 -8.404019589592604325e-03 -7.299221031706063824e-03
7.089999999999999858e+00 1.571770119830452270e-02 -8.417931312765556534e-03 -7.299470443886213987e-03
7.100000000000000533e+00 1.573205592184638221e-02 -8.431826868383115320e-03 -7.299702341152914872e-03
7.110000000000000320e+00 1.574639271578085961e-02 -8.445707177200421217e-03 -7.299914922078785083e-03
7.120000000000000107e+00 1.576064517598273554e-02 -8.459573162852803904e-03 -7.300106548987913939e-03
7.129999999999999893e+00 1.577474853759071316e-02 -8.473425745138946780e-03 -7.300275678275826297e-03
7.140000000000000568e+00 1.578866424818591366e-02 -8.487265831540516045e-03 -7.300420756430670011e-03
7.150000000000000355e+00 1.580240998166199118e-02 -8.501094306873820464e-03 -7.300540089754346644e-03
7.160000000000000142e+00 1.581609203596574115e-02 -8.514912021031493736e-03 -7.300631701193024785e-03
7.169999999999999929e+00 1.582989768716562551e-02 -8.528719785158957525e-03 -7.300693367966876179e-03
7.179999999999999716e+00 1.584371268348096565e-02 -8.542518471253189929e-03 -7.300724368630335213e-03
7.190000000000000391e+00 1.585750691380277341e-02 -8.556308910863983513e-03 -7.300723729842726467e-03
7.200000000000000178e+00 1.587127298417247839e-02 -8.570091907399456088e-03 -7.300690503801463525e-03
7.209999999999999964e+00 1.588498398567714243e-02 -8.583868245599023464e-03 -7.300623960828816691e-03
7.219999999999999751e+00 1.589861714461658290e-02 -8.597638684405837020e-03 -7.300523482706108326e-03
7.230000000000000426e+00 1.591216675998282162e-02 -8.611403952972288001e-03 -7.300388503157082508e-03
7.240000000000000213e+00 1.592564766553262318e-02 -8.625164749071205506e-03 -7.300218489926129858e-03
7.250000000000000000e+00 1.593909114929666429e-02 -8.638921739236882572e-03 -7.300012959831871789e-03
7.259999999999999787e+00 1.595253575758752429e-02 -8.652675560014524633e-03 -7.299771516002320770e-03
7.270000000000000462e+00 1.596601569233355861e-02 -8.666426819750640276e-03 -7.299493895256995053e-03
7.280000000000000249e+00 1.597954957477101812e-02 -8.680176100412379317e-03 -7.299180013323722065e-03
7.290000000000000036e+00 1.599313219461897737e-02 -8.693923958980380451e-03 -7.298829996260022129e-03
7.299999999999999822e+00 1.600673149781323135e-02 -8.707670928015732656e-03 -7.298444188067948653e-03
7.310000000000000497e+00 1.602029249820373716e-02 -8.721417515059913528e-03 -7.298023126995925765e-03
7.320000000000000284e+00 1.603374904560801381e-02 -8.735164200584608074e-03 -7.297567486339879422e-03
7.330000000000000071e+00 1.604704346554377756e-02 -8.748911434266986795e-03 -7.297077979592090508e-03
7.339999999999999858e+00 1.606015303060948432e-02 -8.762659629426045038e-03 -7.296555234422612106e-03
7.350000000000000533e+00 1.607312106000908028e-02 -8.776409155514763166e-03 -7.295999645081773649e-03
7.360000000000000320e+00 1.608608920540786219e-02 -8.790160328624256267e-03 -7.295411218229390198e-03
7.370000000000000107e+00 1.609919600462689573e-02 -8.803913435329583162e-03 -7.294790023439159249e-03
7.379999999999999893e+00 1.611228839268218083e-02 -8.817668812418225435e-03 -7.294137491643054409e-03
7.390000000000000568e+00 1.612537361204983283e-02 -8.831426729589511929e-03 -7.293454368134548449e-03
7.400000000000000355e+00 1.613843616873971223e-02 -8.845187436902591377e-03 -7.292741528834679327e-03
7.410000000000000142e+00 1.615144949003350858e-02 -8.858951162967906856e-03 -7.291999923322041617e-03
7.419999999999999929e+00 1.616439616431813997e-02 -8.872718111364774965e-03 -7.291230479521577934e-03
7.429999999999999716e+00 1.617727776659756006e-02 -8.886488459743817347e-03 -7.290434054932981058e-03
7.440000000000000391e+00 1.619011574352129806e-02 -8.900262360912857690e-03 -7.289611427837991257e-03
7.450000000000000178e+00 1.620294546627018203e-02 -8.914039945256599026e-03 -7.288763319149296586e-03
7.459999999999999964e+00 1.621580598875613580e-02 -8.927821323894052918e-03 -7.287890433684451191e-03
7.469999999999999751e+00 1.622872826319105011e-02 -8.941606592031966366e-03 -7.286993508704945645e-03
7.480000000000000426e+00 1.624172456135856632e-02 -8.955395832027406716e-03 -7.286073357572434017e-03
7.490000000000000213e+00 1.625478162949152774e-02 -8.969189115728101389e-03 -7.285130897332041909e-03
7.500000000000000000e+00 1.626785967455689902e-02 -8.982986505716118383e-03 -7.284167150905463718e-03
7.509999999999999787e+00 1.628089865288568153e-02 -8.996788055137374188e-03 -7.283183217306790982e-03
7.520000000000000462e+00 1.629383252570046348e-02 -9.010593805857182101e-03 -7.282180206804056595e-03
7.530000000000000249e+00 1.630661118334790841e-02 -9.024403784740817752e-03 -7.281159142136647659e-03
7.540000000000000036e+00 1.631922864795081959e-02 -9.038217997916674074e-03 -7.280120831642218800e-03
7.549999999999999822e+00 1.633175497394760353e-02 -9.052036422939379115e-03 -7.279065725308226167e-03
7.560000000000000497e+00 1.634436760626901269e-02 -9.065858998935411375e-03 -7.277993772054774241e-03
7.570000000000000284e+00 1.635709203117412247e-02 -9.079685692426365043e-03 -7.276905580341330726e-03
7.580000000000000071e+00 1.636981551701861132e-02 -9.093516498841743359e-03 -7.275802358607720392e-03
7.589999999999999858e+00 1.638254732725678495e-02 -9.107351373798994870e-03 -7.274684750391311600e-03
7.600000000000000533e+00 1.639526530519332809e-02 -9.121190273065175880e-03 -7.273553517479496196e-03
7.610000000000000320e+00 1.640794356663311318e-02 -9.135033146361546882e-03 -7.272409418969761306e-03
7.620000000000000107e+00 1.642056944124538342e-02 -9.148879934228771119e-03 -7.271253137562479728e-03
7.629999999999999893e+00 1.643315037203479934e-02 -9.162730567288678712e-03 -7.270085249857143571e-03
7.640000000000000568e+00 1.644571246205604048e-02 -9.176584967231326065e-03 -7.268906233190702317e-03
7.650000000000000355e+00 1.645829293032759905e-02 -9.190443048906975221e-03 -7.267716499083433888e-03
7.660000000000000142e+00 1.647092910290784765e-02 -9.204304722956167112e-03 -7.266516441785327712e-03
7.669999999999999929e+00 1.648364671300759504e-02 -9.218169898463978579e-03 -7.265306489778106114e-03
7.679999999999999716e+00 1.649645021344063947e-02 -9.232038485179243706e-03 -7.264087148395416416e-03
7.690000000000000391e+00 1.650931751912001685e-02 -9.245910394894089196e-03 -7.262859022958953296e-03
7.700000000000000178e+00 1.652220110553661095e-02 -9.259785541635486006e-03 -7.261622813954701078e-03
7.709999999999999964e+00 1.653503670522500982e-02 -9.273663840376287354e-03 -7.260379278726876613e-03
7.719999999999999751e+00 1.654775998762916464e-02 -9.287545204030607862e-03 -7.259129157863305343e-03
7.730000000000000426e+00 1.656033060244400598e-02 -9.301429538555814475e-03 -7.257873068777041109e-03
7.740000000000000213e+00 1.657276184119798809e-02 -9.315316736041877321e-03 -7.256611373832139340e-03
7.750000000000000000e+00 1.658515295848988352e-02 -9.329206665726674785e-03 -7.255344035571525269e-03
7.759999999999999787e+00 1.659769538787737517e-02 -9.343099169458347203e-03 -7.254070586221021862e-03
7.770000000000000462e+00 1.661029640556160869e-02 -9.356994159553344917e-03 -7.252791790972466096e-03
7.780000000000000249e+00 1.662291292630342296e-02 -9.370891535646609649e-03 -7.251508174206585181e-03
7.790000000000000036e+00 1.663554074038956984e-02 -9.384791185780597469e-03 -7.250220060503373941e-03
7.799999999999999822e+00 1.664815369474265463e-02 -9.398693002326451162e-03 -7.248927841743669186e-03
7.810000000000000497e+00 1.666072819784038608e-02 -9.412596876448461186e-03 -7.247631869378883158e-03
7.820000000000000284e+00 1.667325695514797895e-02 -9.426502695505203575e-03 -7.246332393273513008e-03
7.830000000000000071e+00 1.668575310936236053e-02 -9.440410342677497263e-03 -7.245029542029174201e-03
7.839999999999999858e+00 1.669824667002396679e-02 -9.454319698163840199e-03 -7.243723336662052058e-03
7.850000000000000533e+00 1.671077562692311128e-02 -9.468230641335964592e-03 -7.242413727323765080e-03
7.860000000000000320e+00 1.672337444039620133e-02 -9.482143053299181210e-03 -7.241100641474741695e-03
7.870000000000000107e+00 1.673606268266415731e-02 -9.496056819355754366e-03 -7.239784031568607947e-03
7.879999999999999893e+00 1.674883646773217549e-02 -9.509971830922874653e-03 -7.238463910884575768e-03
7.890000000000000568e+00 1.676166495791039934e-02 -9.523887986512571263e-03 -7.237140367634285407e-03
7.900000000000000355e+00 1.677449368306778779e-02 -9.537805191435301533e-03 -7.235813549820504890e-03
7.910000000000000142e+00 1.678725567030617261e-02 -9.551723355945677257e-03 -7.234483616472920341e-03
7.919999999999999929e+00 1.679989047734641028e-02 -9.565642391605289063e-03 -7.233150654736688299e-03
7.930000000000000604e+00 1.681237017834535247e-02 -9.579562205694733615e-03 -7.231814566734670081e-03
7.940000000000000391e+00 1.682473019563521244e-02 -9.593482693565275055e-03 -7.230474935033146151e-03
7.950000000000000178e+00 1.683710163819875441e-02 -9.607403728877852642e-03 -7.229130880770590420e-03
7.959999999999999964e+00 1.684964059939116771e-02 -9.621325178728669034e-03 -7.227781372107125457e-03
7.969999999999999751e+00 1.686219586145097302e-02 -9.635246993169392302e-03 -7.226426678955581197e-03
7.980000000000000426e+00 1.687476663013903061e-02 -9.649169086800994319e-03 -7.225066376994230578e-03
7.990000000000000213e+00 1.688733799145120118e-02 -9.663091380328364677e-03 -7.223700063688026640e-03
8.000000000000000000e+00 1.689988176766590161e-02 -9.677013800612598721e-03 -7.222327358744262335e-03
8.009999999999999787e+00 1.691237764855799131e-02 -9.690936275901135960e-03 -7.220947816699721002e-03
8.019999999999999574e+00 1.692482382988097153e-02 -9.704858733754402958e-03 -7.219560884818911582e-03
8.029999999999999361e+00 1.693723857080439363e-02 -9.718781100974254253e-03 -7.218165900238131781e-03
8.040000000000000924e+00 1.694965473213441015e-02 -9.732703304890876969e-03 -7.216762117528637693e-03
8.050000000000000711e+00 1.696210980302362628e-02 -9.746625275414975628e-03 -7.215348755951448041e-03
8.060000000000000497e+00 1.697463415630094674e-02 -9.760546947314843041e-03 -7.213925054680182629e-03
8.070000000000000284e+00 1.698724028661893759e-02 -9.774468262230155691e-03 -7.212490324192653846e-03
8.080000000000000071e+00 1.699991558312939979e-02 -9.788389169988989669e-03 -7.211043982875955417e-03
8.089999999999999858e+00 1.701262077576371282e-02 -9.802309628847129253e-03 -7.209585569621073525e-03
8.099999999999999645e+00 1.702529558344673816e-02 -9.816229604326152589e-03 -7.208114725753781565e-03
8.109999999999999432e+00 1.703787230113536569e-02 -9.830149066380258760e-03 -7.206631142981373070e-03
8.120000000000000995e+00 1.705029711280222487e-02 -9.844067984679566799e-03 -7.205134478036564517e-03
8.130000000000000782e+00 1.706255783606354035e-02 -9.857986321853955819e-03 -7.203624239253010250e-03
8.140000000000000568e+00 1.707471562197977050e-02 -9.871904024599047547e-03 -7.202099655281807983e-03
8.150000000000000355e+00 1.708693685809962309e-02 -9.885821012611406208e-03 -7.200559541523815846e-03
8.160000000000000142e+00 1.709928255861382571e-02 -9.899737231214426544e-03 -7.199003217690030758e-03
8.169999999999999929e+00 1.711161977634064260e-02 -9.913652678906269972e-03 -7.197430899432416020e-03
8.179999999999999716e+00 1.712395936346037401e-02 -9.927567316251406995e-03 -7.195842242378696144e-03
8.189999999999999503e+00 1.713627973862448528e-02 -9.941481111463612921e-03 -7.194237106982715249e-03
8.199999999999999289e+00 1.714855381867134987e-02 -9.955394033347525484e-03 -7.192615449651123052e-03
8.210000000000000853e+00 1.716076681312719149e-02 -9.969306046986490047e-03 -7.190977252363331060e-03
8.220000000000000639e+00 1.717292388385310842e-02 -9.983217111947858061e-03 -7.189322494924101428e-03
8.230000000000000426e+00 1.718504930173096398e-02 -9.997127182328929482e-03 -7.187651162880690468e-03
8.240000000000000213e+00 1.719717932049601161e-02 -1.001103620801620589e-02 -7.185963281662054863e-03
8.250000000000000000e+00 1.720935136874804719e-02 -1.002494413658121600e-02 -7.184258965891465558e-03
8.259999999999999787e+00 1.722159232628900014e-02 -1.003885091528749010e-02 -7.182538472119402197e-03
8.269999999999999574e+00 1.723390859828126051e-02 -1.005275649273540926e-02 -7.180802243435226856e-03
8.279999999999999361e+00 1.724628043247520073e-02 -1.006666081972428829e-02 -7.179050935529543778e-03
8.290000000000000924e+00 1.725866244998851620e-02 -1.008056384896503961e-02 -7.177285415762521895e-03
8.300000000000000711e+00 1.727099169196151182e-02 -1.009446553333058147e-02 -7.175506729586846565e-03
8.310000000000000497e+00 1.728320364212285881e-02 -1.010836582238679171e-02 -7.173716032198643178e-03
8.320000000000000284e+00 1.729525569233307178e-02 -1.012226465700143477e-02 -7.171914487444444770e-03
8.330000000000000071e+00 1.730715640292402810e-02 -1.013616196188518899e-02 -7.170103140679270903e-03
8.339999999999999858e+00 1.731899770377061734e-02 -1.015005763597577430e-02 -7.168282777311991462e-03
8.349999999999999645e+00 1.733097194477650066e-02 -1.016395154449396820e-02 -7.166453844562679920e-03
8.359999999999999432e+00 1.734301282236789046e-02 -1.017784361482232738e-02 -7.164617991210968199e-03
8.370000000000000995e+00 1.735506292334560233e-02 -1.019173376828288839e-02 -7.162776917653263312e-03
8.380000000000000782e+00 1.736712234853099099e-02 -1.020562190476765642e-02 -7.160932157889007485e-03
8.390000000000000568e+00 1.737916699299387260e-02 -1.021950792455557540e-02 -7.159085424489911899e-03
8.400000000000000355e+00 1.739117389001329506e-02 -1.023339172216017508e-02 -7.157238495897166874e-03
8.410000000000000142e+00 1.740313573734153865e-02 -1.024727318325622041e-02 -7.155393148705432860e-03
8.419999999999999929e+00 1.741506571628087530e-02 -1.026115218396759544e-02 -7.153551130278828704e-03
8.429999999999999716e+00 1.742699443862310779e-02 -1.027502859184671949e-02 -7.151714164031300683e-03
8.439999999999999503e+00 1.743896138186468853e-02 -1.028890226792556623e-02 -7.149883977509669669e-03
8.449999999999999289e+00 1.745100348801822618e-02 -1.030277306926805081e-02 -7.148062342097292500e-03
8.460000000000000853e+00 1.746314369933391758e-02 -1.031664085150519813e-02 -7.146251112735166854e-03
8.470000000000000639e+00 1.747538208443556035e-02 -1.033050547088558077e-02 -7.144452256542242231e-03
8.480000000000000426e+00 1.748769187543400272e-02 -1.034436678542674341e-02 -7.142667860589388927e-03
8.490000000000000213e+00 1.750002220034014774e-02 -1.035822465480645480e-02 -7.140900111300395488e-03
8.500000000000000000e+00 1.751230857116209058e-02 -1.037207893868621021e-02 -7.139151240956200135e-03
8.509999999999999787e+00 1.752449129647501089e-02 -1.038592949321504727e-02 -7.137423440477759680e-03
8.519999999999999574e+00 1.753654095363605184e-02 -1.039977616551550528e-02 -7.135718741956380111e-03
8.529999999999999361e+00 1.754848890890284632e-02 -1.041361878601123996e-02 -7.134038879161685824e-03
8.540000000000000924e+00 1.756045964716344832e-02 -1.042745715851031013e-02 -7.132385139350464962e-03
8.550000000000000711e+00 1.757262497410562799e-02 -1.044129106940383349e-02 -7.130758547590399302e-03
8.560000000000000497e+00 1.758484410405270273e-02 -1.045512038893631201e-02 -7.129161393357916730e-03
8.570000000000000284e+00 1.759711010905331413e-02 -1.046894495096949498e-02 -7.127595322369425883e-03
8.580000000000000071e+00 1.760941221909071916e-02 -1.048276458914113203e-02 -7.126061909869273181e-03
8.589999999999999858e+00 1.762172421104464537e-02 -1.049657914073231710e-02 -7.124562703836797954e-03
8.599999999999999645e+00 1.763402639497695795e-02 -1.051038844185781147e-02 -7.123099126038752275e-03
8.609999999999999432e+00 1.764631703007670319e-02 -1.052419232550758262e-02 -7.121672417660758307e-03
8.620000000000000995e+00 1.765861452223641340e-02 -1.053799062172828399e-02 -7.120283623935626943e-03
8.630000000000000782e+00 1.767095242068653441e-02 -1.055178315928167153e-02 -7.118933609425000079e-03
8.640000000000000568e+00 1.768336969344914272e-02 -1.056556976816663482e-02 -7.117623093678991653e-03
8.650000000000000355e+00 1.769589901065083196e-02 -1.057935028244144475e-02 -7.116352695945456913e-03
8.660000000000000142e+00 1.770855579615259259e-02 -1.059312454283415326e-02 -7.115122977442201596e-03
8.669999999999999929e+00 1.772133062255548674e-02 -1.060689239868116765e-02 -7.113934470446358661e-03
8.679999999999999716e+00 1.773418712827791108e-02 -1.062065370878647642e-02 -7.112787685067462583e-03
8.689999999999999503e+00 1.774706704012407946e-02 -1.063440834084740730e-02 -7.111683087008753221e-03
8.700000000000001066e+00 1.775990310725500398e-02 -1.064815616914739464e-02 -7.110621042816646191e-03
8.710000000000000853e+00 1.777263981450238201e-02 -1.066189707027018728e-02 -7.109601732977934539e-03
8.720000000000000639e+00 1.778526067163293395e-02 -1.067563091664634756e-02 -7.108625037642501455e-03
8.730000000000000426e+00 1.779781969998580488e-02 -1.068935756779800482e-02 -7.107690404595370069e-03
8.740000000000000213e+00 1.781047349283898171e-02 -1.070307685920502370e-02 -7.106796714239776991e-03
8.750000000000000000e+00 1.782331505396483537e-02 -1.071678864562865957e-02 -7.105942984042768786e-03
8.759999999999999787e+00 1.783619767280342910e-02 -1.073049285519022886e-02 -7.105129119169538779e-03
8.769999999999999574e+00 1.784913188908929596e-02 -1.074418937711676784e-02 -7.104354238746945181e-03
8.779999999999999361e+00 1.786209691543493364e-02 -1.075787811355637807e-02 -7.103617474254034052e-03
8.790000000000000924e+00 1.787506425388180747e-02 -1.077155897351336246e-02 -7.102917877133413903e-03
8.800000000000000711e+00 1.788801643900649052e-02 -1.078523186845296682e-02 -7.102254346952209703e-03
8.810000000000000497e+00 1.790095553044191226e-02 -1.079889671056224326e-02 -7.101625602572072399e-03
8.820000000000000284e+00 1.791390292706144735e-02 -1.081255341296564511e-02 -7.101030189817700983e-03
8.830000000000000071e+00 1.792689268123213997e-02 -1.082620189124188989e-02 -7.100466516620277529e-03
8.839999999999999858e+00 1.793996089088377779e-02 -1.083984206563800776e-02 -7.099932904938714880e-03
8.849999999999999645e+00 1.795313393143412040e-02 -1.085347386342594422e-02 -7.099427647969875840e-03
8.859999999999999432e+00 1.796641825584800733e-02 -1.086709722089944548e-02 -7.098949061262290611e-03
8.870000000000000995e+00 1.797979424142004748e-02 -1.088071208455834021e-02 -7.098495517339988362e-03
8.880000000000000782e+00 1.799321610454552092e-02 -1.089431841108226898e-02 -7.098065455293529197e-03
8.890000000000000568e+00 1.800661925271323377e-02 -1.090791616574741940e-02 -7.097657359452433368e-03
8.900000000000000355e+00 1.801993561467145344e-02 -1.092150531899414509e-02 -7.097269704639778617e-03
8.910000000000000142e+00 1.803311650888261841e-02 -1.093508584090866625e-02 -7.096900869533843970e-03
8.919999999999999929e+00 1.804616150413503040e-02 -1.094865769343578675e-02 -7.096549024205433404e-03
8.929999999999999716e+00 1.805915052678123273e-02 -1.096222082019703351e-02 -7.096212002836052753e-03
8.939999999999999503e+00 1.807226983360561354e-02 -1.097577513544434336e-02 -7.095887200718780513e-03
8.950000000000001066e+00 1.808548591413939102e-02 -1.098932061628988231e-02 -7.095572958329054644e-03
8.960000000000000853e+00 1.809871626343812628e-02 -1.100285725801026203e-02 -7.095267853654469749e-03
8.970000000000000639e+00 1.811196194909605803e-02 -1.101638503299902545e-02 -7.094970148278484899e-03
8.980000000000000426e+00 1.812519666204326710e-02 -1.102990392217434619e-02 -7.094678261980423561e-03
8.990000000000000213e+00 1.813839321144549918e-02 -1.104341390787229142e-02 -7.094390670462654043e-03
9.000000000000000000e+00 1.815153912708748069e-02 -1.105691497000848601e-02 -7.094105847730568758e-03
9.009999999999999787e+00 1.816464239649488374e-02 -1.107040708476585492e-02 -7.093822248892677797e-03
9.019999999999999574e+00 1.817772910922567375e-02 -1.108389022511196455e-02 -7.093538326078991860e-03
9.029999999999999361e+00 1.819083532712230736e-02 -1.109736436249769524e-02 -7.093252567910303397e-03
9.040000000000000924e+00 1.820399583591205198e-02 -1.111082946913726291e-02 -7.092963551536103986e-03
9.050000000000000711e+00 1.821723255364507410e-02 -1.112428552031929918e-02 -7.092669995728754888e-03
9.060000000000000497e+00 1.823054527328559285e-02 -1.113773249624930295e-02 -7.092370803884419719e-03
9.070000000000000284e+00 1.824390710490971304e-02 -1.115117038297449605e-02 -7.092065087024940900e-03
9.080000000000000071e+00 1.825726646625893193e-02 -1.116459917199476813e-02 -7.091752158983405212e-03
9.089999999999999858e+00 1.827055676431414005e-02 -1.117801885821567871e-02 -7.091431498829236200e-03
9.099999999999999645e+00 1.828371403435976802e-02 -1.119142943595325193e-02 -7.091102679169303431e-03
9.109999999999999432e+00 1.829670178193419997e-02 -1.120483089275399122e-02 -7.090765263146257130e-03
9.120000000000000995e+00 1.830954113581959378e-02 -1.121822320084898440e-02 -7.090418677627758834e-03
9.130000000000000782e+00 1.832234319943601766e-02 -1.123160630611587038e-02 -7.090062075104398669e-03
9.140000000000000568e+00 1.833529187210480513e-02 -1.124498012901945822e-02 -7.089694402811368146e-03
9.150000000000000355e+00 1.834826365096498685e-02 -1.125834467894164248e-02 -7.089316009611559832e-03
9.160000000000000142e+00 1.836123511103411945e-02 -1.127169993619437163e-02 -7.088926927704759101e-03
9.169999999999999929e+00 1.837419765911551400e-02 -1.128504587451398429e-02 -7.088527224507513123e-03
9.179999999999999716e+00 1.838712427172467176e-02 -1.129838247128213749e-02 -7.088117141665023144e-03
9.189999999999999503e+00 1.839999274263109594e-02 -1.131170970165185433e-02 -7.087696995724907141e-03
9.200000000000001066e+00 1.841279824822236039e-02 -1.132502753578326464e-02 -7.087267122472963587e-03
9.210000000000000853e+00 1.842555649663274453e-02 -1.133833593844724152e-02 -7.086827859797924234e-03
9.220000000000000639e+00 1.843829941410862067e-02 -1.135163487030229311e-02 -7.086379561116833842e-03
9.230000000000000426e+00 1.845106580838882723e-02 -1.136492429019723797e-02 -7.085922629369838070e-03
9.240000000000000213e+00 1.846388972223809988e-02 -1.137820415790091570e-02 -7.085457560431357438e-03
9.250000000000000000e+00 1.847678924675378795e-02 -1.139147443670960637e-02 -7.084984984508424337e-03
9.259999999999999787e+00 1.848975840246537550e-02 -1.140473509543309463e-02 -7.084505694715296197e-03
9.269999999999999574e+00 1.850276432335042770e-02 -1.141798610931130456e-02 -7.084020653499212977e-03
9.279999999999999361e+00 1.851575140489594706e-02 -1.143122745946559445e-02 -7.083530969913069339e-03
9.290000000000000924e+00 1.852865331920599754e-02 -1.144445913054138210e-02 -7.083037843813226250e-03
9.300000000000000711e+00 1.854141287875344171e-02 -1.145768110625186922e-02 -7.082542476826382896e-03
9.310000000000000497e+00 1.855400867211424651e-02 -1.147089336258720269e-02 -7.082045954268965417e-03
9.320000000000000284e+00 1.856648622972065579e-02 -1.148409585850763449e-02 -7.081549106994448374e-03
9.330000000000000071e+00 1.857899023905201091e-02 -1.149728852399517151e-02 -7.081052367250348194e-03
9.339999999999999858e+00 1.859165324748512926e-02 -1.151047128999750820e-02 -7.080556229534350730e-03
9.349999999999999645e+00 1.860432222192315993e-02 -1.152364417674190886e-02 -7.080062402890493350e-03
9.359999999999999432e+00 1.861700549354871823e-02 -1.153680715717148551e-02 -7.079571920089559010e-03
9.370000000000000995e+00 1.862968704489203695e-02 -1.154996021183831226e-02 -7.079085910127002126e-03
9.380000000000000782e+00 1.864234027273153557e-02 -1.156310332557782504e-02 -7.078605536996006656e-03
9.390000000000000568e+00 1.865494801807278738e-02 -1.157623648260190999e-02 -7.078131911607686566e-03
9.400000000000000355e+00 1.866751220535241979e-02 -1.158935966450709218e-02 -7.077666046733937719e-03
9.410000000000000142e+00 1.868005457814145981e-02 -1.160247285045941899e-02 -7.077208848967374462e-03
9.419999999999999929e+00 1.869261064849093643e-02 -1.161557601886504740e-02 -7.076761139082076574e-03
9.429999999999999716e+00 1.870521940161620419e-02 -1.162866914988233344e-02 -7.076323690393540762e-03
9.439999999999999503e+00 1.871791150778647286e-02 -1.164175222818115973e-02 -7.075897273803127135e-03
9.450000000000001066e+00 1.873069878529790705e-02 -1.165482524540400674e-02 -7.075482698189165462e-03
9.460000000000000853e+00 1.874356743425534613e-02 -1.166788820183433002e-02 -7.075080835672548606e-03
9.470000000000000639e+00 1.875647712750381710e-02 -1.168094110682927830e-02 -7.074692623015011589e-03
9.480000000000000426e+00 1.876936741525008293e-02 -1.169398397762540405e-02 -7.074319032953390804e-03
9.490000000000000213e+00 1.878217209160203474e-02 -1.170701683617986905e-02 -7.073961012565600608e-03
9.500000000000000000e+00 1.879484120689182275e-02 -1.172003970376223232e-02 -7.073619389710507528e-03
9.509999999999999787e+00 1.880736931684743110e-02 -1.173305259306775192e-02 -7.073294753076152588e-03
9.519999999999999574e+00 1.881982736946343632e-02 -1.174605549767640880e-02 -7.072987316278113272e-03
9.529999999999999361e+00 1.883239365270316518e-02 -1.175904837898093976e-02 -7.072696784729259716e-03
9.540000000000000924e+00 1.884508898996439807e-02 -1.177203124650675649e-02 -7.072423468636036652e-03
9.550000000000000711e+00 1.885780271734362884e-02 -1.178500415559616613e-02 -7.072168178540698923e-03
9.560000000000000497e+00 1.887054329083299661e-02 -1.179796712595650339e-02 -7.071931169222342786e-03
9.570000000000000284e+00 1.888328808146889914e-02 -1.181092018794214007e-02 -7.071712770134476120e-03
9.580000000000000071e+00 1.889601090301616659e-02 -1.182386337485558971e-02 -7.071513272926446825e-03
9.589999999999999858e+00 1.890869884974172993e-02 -1.183679671869259688e-02 -7.071332863162469937e-03
9.599999999999999645e+00 1.892135911117883568e-02 -1.184972024863019564e-02 -7.071171593619162733e-03
9.609999999999999432e+00 1.893401745860842991e-02 -1.186263399152374769e-02 -7.071029392279274545e-03
9.620000000000000995e+00 1.894671066769869697e-02 -1.187553797372573917e-02 -7.070906095756432364e-03
9.630000000000000782e+00 1.895947550343673668e-02 -1.188843222358806732e-02 -7.070801497344774561e-03
9.640000000000000568e+00 1.897233703865922397e-02 -1.190131677405784072e-02 -7.070715398227662637e-03
9.650000000000000355e+00 1.898529900500993406e-02 -1.191419166482733140e-02 -7.070647650615313577e-03
9.660000000000000142e+00 1.899833858762858818e-02 -1.192705694354923886e-02 -7.070598182704209388e-03
9.669999999999999929e+00 1.901140758178397963e-02 -1.193991266568057881e-02 -7.070566997330302896e-03
9.679999999999999716e+00 1.902444114470473735e-02 -1.195275889257063455e-02 -7.070554138968107583e-03
9.689999999999999503e+00 1.903737451874162184e-02 -1.196559568746212096e-02 -7.070559627236307730e-03
9.700000000000001066e+00 1.905016709656507518e-02 -1.197842310912871321e-02 -7.070583359204919358e-03
9.710000000000000853e+00 1.906283207413792674e-02 -1.199124120292640282e-02 -7.070624987451162684e-03
9.720000000000000639e+00 1.907546872471435964e-02 -1.200404998909247040e-02 -7.070683785840556172e-03
9.730000000000000426e+00 1.908826728792090838e-02 -1.201684945676798413e-02 -7.070758629479450240e-03
9.740000000000000213e+00 1.910113332923933649e-02 -1.202963968505270549e-02 -7.070849582415986677e-03
9.750000000000000000e+00 1.911402415432528548e-02 -1.204242073919360896e-02 -7.070956486176090475e-03
9.759999999999999787e+00 1.912693489992369975e-02 -1.205519267141457428e-02 -7.071079017422282446e-03
9.769999999999999574e+00 1.913983891823477571e-02 -1.206795554023790823e-02 -7.071216942258744080e-03
9.779999999999999361e+00 1.915271223799740880e-02 -1.208070940376306315e-02 -7.071370017118104243e-03
9.790000000000000924e+00 1.916554725884316718e-02 -1.209345431630470639e-02 -7.071537934039619222e-03
9.800000000000000711e+00 1.917835685778189470e-02 -1.210619032761105392e-02 -7.071720305580003231e-03
9.810000000000000497e+00 1.919117079533355641e-02 -1.211891748393003135e-02 -7.071916681642208095e-03
9.820000000000000284e+00 1.920402681729516808e-02 -1.213163583023744822e-02 -7.072126588359355787e-03
9.830000000000000071e+00 1.921695914524453735e-02 -1.214434541299081426e-02 -7.072349577881998674e-03
9.839999999999999858e+00 1.922998712867136917e-02 -1.215704628282124507e-02 -7.072585277520472904e-03
9.849999999999999645e+00 1.924310669384041855e-02 -1.216973849662674086e-02 -7.072833427197194010e-03
9.859999999999999432e+00 1.925628687396328809e-02 -1.218242211858110678e-02 -7.073093895552998861e-03
9.870000000000000995e+00 1.926947315257817456e-02 -1.219509721962475091e-02 -7.073366667289284794e-03
9.880000000000000782e+00 1.928259861303311534e-02 -1.220776387505755935e-02 -7.073651797351861864e-03
9.890000000000000568e+00 1.929560298218627526e-02 -1.222042215990622877e-02 -7.073949331292519842e-03
9.900000000000000355e+00 1.930845861185791559e-02 -1.223307214179422849e-02 -7.074259195476966487e-03
9.910000000000000142e+00 1.932120128642319731e-02 -1.224571387109742865e-02 -7.074581065620623443e-03
9.919999999999999929e+00 1.933396251273328606e-02 -1.225834736822355858e-02 -7.074914227292025334e-03
9.929999999999999716e+00 1.934690557456201707e-02 -1.227097264006679449e-02 -7.075257845249005063e-03
9.939999999999999503e+00 1.935987734484247158e-02 -1.228358979814152610e-02 -7.075612445645986480e-03
9.950000000000001066e+00 1.937285196756241210e-02 -1.229619891398326011e-02 -7.075978029553663465e-03
9.960000000000000853e+00 1.938582945628755660e-02 -1.230880005172410759e-02 -7.076354503140502329e-03
9.970000000000000639e+00 1.939881005439605954e-02 -1.232139327663605427e-02 -7.076741785289026622e-03
9.980000000000000426e+00 1.941179377065077247e-02 -1.233397865532743186e-02 -7.077139808399105121e-03
9.990000000000000213e+00 1.942478015931200022e-02 -1.234655625586763769e-02 -7.077548518059520975e-03


==> Figure7/energies_TWA_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# time | kinet | harmo | coupl
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 2.510176452877649122e-05 4.432959415819761405e-08 -2.514609525191382184e-05
2.000000000000000042e-02 1.003297969322433896e-04 9.166706340224197038e-08 -1.004214768303126406e-04
2.999999999999999889e-02 2.254521750834513811e-04 1.348140349165611666e-07 -2.255870654485127866e-04
4.000000000000000083e-02 4.000834894782970036e-04 1.617192827624354631e-07 -4.002452669400446408e-04
5.000000000000000278e-02 6.236864790213631892e-04 1.555623964904396013e-07 -6.238419509620824963e-04
5.999999999999999778e-02 8.955744434250833283e-04 9.487039806982512426e-08 -8.956692015333287413e-04
7.000000000000000666e-02 1.214913827985996146e-03 -4.633497328850345747e-08 -1.214868835199683743e-03
8.000000000000000167e-02 1.580717621354806512e-03 -2.983771057780296028e-07 -1.580436868348228776e-03
8.999999999999999667e-02 1.991906203631760210e-03 -6.956231923648858221e-07 -1.991227233650286980e-03
1.000000000000000056e-01 2.447235748543910745e-03 -1.276369517148794289e-06 -2.445959041331073700e-03
1.100000000000000006e-01 2.945311073658008448e-03 -2.082567091909122079e-06 -2.943222701255437512e-03
1.199999999999999956e-01 3.484619156700180173e-03 -3.159497194127561654e-06 -3.481486183257767684e-03
1.300000000000000044e-01 4.063551589818817367e-03 -4.555446785392472110e-06 -4.059102065674206720e-03
1.400000000000000133e-01 4.680417138701251957e-03 -6.321380982858362852e-06 -4.674315311949958987e-03
1.499999999999999944e-01 5.333446352967929557e-03 -8.510610311918807253e-06 -5.325271689721532836e-03
1.600000000000000033e-01 6.020790736196825546e-03 -1.117845101920953402e-05 -6.010026727266087540e-03
1.700000000000000122e-01 6.740519316032893803e-03 -1.438187727030295258e-05 -6.726555089108574199e-03
1.799999999999999933e-01 7.490615549894052115e-03 -1.817916459494075507e-05 -7.472760246151245386e-03
1.900000000000000022e-01 8.268977359139076388e-03 -2.262952447350032804e-05 -8.246484316037040393e-03
2.000000000000000111e-01 9.073422709908674638e-03 -2.779273048088915031e-05 -9.045517956503648302e-03
2.099999999999999922e-01 9.901702562949752859e-03 -3.372873691772350450e-05 -9.867610207982248360e-03
2.200000000000000011e-01 1.075152221570293762e-02 -4.049729136309517208e-05 -1.071047820122113248e-02
2.300000000000000100e-01 1.162057107983798833e-02 -4.815754307842003677e-05 -1.157181667069267020e-02
2.399999999999999911e-01 1.250655980532098567e-02 -5.676764967780733396e-05 -1.244930724423216201e-02
2.500000000000000000e-01 1.340726241001270226e-02 -6.638438495734054750e-05 -1.334062751288729066e-02
2.600000000000000089e-01 1.432055973908112796e-02 -7.706275124397963725e-05 -1.424345992133834761e-02
2.700000000000000178e-01 1.524436491577823953e-02 -8.885577987009008513e-05 -1.515550316709732975e-02
2.800000000000000266e-01 1.617629758033703458e-02 -1.018147265961809658e-04 -1.607448858220764457e-02
2.899999999999999800e-01 1.711417077917010143e-02 -1.159880625418793917e-04 -1.699817818710575718e-02
2.999999999999999889e-01 1.805581929822880696e-02 -1.314215115499438714e-04 -1.792437769689406851e-02
3.099999999999999978e-01 1.899911357193376227e-02 -1.481577910545438617e-04 -1.885094420627262193e-02
3.200000000000000067e-01 1.994198857465811353e-02 -1.662363595577542289e-04 -1.977579313649639389e-02
3.300000000000000155e-01 2.088246122735732194e-02 -1.856932093087241740e-04 -2.069690503580389265e-02
3.400000000000000244e-01 2.181863784981914398e-02 -2.065606993917663446e-04 -2.161233215960905660e-02
3.500000000000000333e-01 2.274871387761822489e-02 -2.288674246225408805e-04 -2.252020473964744945e-02
3.599999999999999867e-01 2.367096852838067658e-02 -2.526381158542306848e-04 -2.341873684052608873e-02
3.699999999999999956e-01 2.458375733417795389e-02 -2.778935675080687812e-04 -2.430623169805285616e-02
3.800000000000000044e-01 2.548550545179084637e-02 -3.046505883643210277e-04 -2.518108643645537367e-02
3.900000000000000133e-01 2.637470442203704996e-02 -3.329219718809259634e-04 -2.604179607110423608e-02
4.000000000000000222e-01 2.724991458112314968e-02 -3.627164825468892346e-04 -2.688695671942311141e-02
4.100000000000000311e-01 2.810977464557830319e-02 -3.940388550261908376e-04 -2.771526796491135050e-02
4.199999999999999845e-01 2.895301911665749267e-02 -4.268898031051365500e-04 -2.852553434707669200e-02
4.299999999999999933e-01 2.977850310637406017e-02 -4.612660357214399100e-04 -2.931666598286120778e-02
4.400000000000000022e-01 3.058523300479579904e-02 -4.971602776267696269e-04 -3.008767836198983706e-02
4.500000000000000111e-01 3.137240012226577557e-02 -5.345612925157051465e-04 -3.083769139858889494e-02
4.600000000000000200e-01 3.213940966322662018e-02 -5.734539140196362635e-04 -3.156592798015379897e-02
4.700000000000000289e-01 3.288555517984867449e-02 -6.138198322552438193e-04 -3.227172387526579950e-02
4.799999999999999822e-01 3.361016874544234256e-02 -6.556374512420543943e-04 -3.295452149419368648e-02
4.899999999999999911e-01 3.431277123042889704e-02 -6.988817370403148941e-04 -3.361386292749340282e-02
5.000000000000000000e-01 3.499295125933932910e-02 -7.435246363000007179e-04 -3.424939153942433562e-02
5.100000000000000089e-01 3.565039090263865534e-02 -7.895352041660999966e-04 -3.486084826735610237e-02
5.200000000000000178e-01 3.628487937955000159e-02 -8.368797687563439645e-04 -3.544806792647831051e-02
5.300000000000000266e-01 3.689631587894597747e-02 -8.855221249325494638e-04 -3.601097550677392900e-02
5.400000000000000355e-01 3.748470341999606686e-02 -9.354237503554594128e-04 -3.654958242873965896e-02
5.500000000000000444e-01 3.805013627218365585e-02 -9.865440370862774144e-04 -3.706398270958396329e-02
5.600000000000000533e-01 3.859278382184084394e-02 -1.038840532276329208e-03 -3.755434898300442914e-02
5.700000000000000622e-01 3.911287390198914943e-02 -1.092269181768522422e-03 -3.802092831338380052e-02
5.799999999999999600e-01 3.961067849214281594e-02 -1.146784570721043643e-03 -3.846403774941349607e-02
5.899999999999999689e-01 4.008650435009793178e-02 -1.202340155654219424e-03 -3.888405957264551294e-02
5.999999999999999778e-01 4.054069056853357861e-02 -1.258888482616052915e-03 -3.928143621303066546e-02
6.099999999999999867e-01 4.097361427281094592e-02 -1.316381386460279941e-03 -3.965666482566442691e-02
6.199999999999999956e-01 4.138570471446856303e-02 -1.374770166532900736e-03 -4.001029155014615424e-02
6.300000000000000044e-01 4.177746489597476687e-02 -1.434005734369141801e-03 -4.034290550539414155e-02
6.400000000000000133e-01 4.214949861790653896e-02 -1.494038729312423654e-03 -4.065513260757133707e-02
6.500000000000000222e-01 4.250253950723231061e-02 -1.554819598280537778e-03 -4.094762933594563864e-02
6.600000000000000311e-01 4.283741488654791568e-02 -1.616298807332931364e-03 -4.122107873050583071e-02
6.700000000000000400e-01 4.315464914460701712e-02 -1.678428089111819741e-03 -4.147619899149508627e-02
6.800000000000000488e-01 4.345491221291322009e-02 -1.741159445478377430e-03 -4.171372360894785858e-02
6.900000000000000577e-01 4.373889315279037154e-02 -1.804445570621744741e-03 -4.193440055017516599e-02
7.000000000000000666e-01 4.400727409077249963e-02 -1.868240061928504170e-03 -4.213898875636901131e-02
7.099999999999999645e-01 4.426075061787318465e-02 -1.932497500584279574e-03 -4.232825328257432823e-02
7.199999999999999734e-01 4.450004091062838979e-02 -1.997173546970706665e-03 -4.250296098707859183e-02
7.299999999999999822e-01 4.472588499067164935e-02 -2.062225044802181492e-03 -4.266387673922447665e-02
7.399999999999999911e-01 4.493903628213542778e-02 -2.127610128284668310e-03 -4.281176009270826199e-02
7.500000000000000000e-01 4.514024814511019557e-02 -2.193288326921273308e-03 -4.294736235543834130e-02
7.600000000000000089e-01 4.533025834750963740e-02 -2.259220662936077279e-03 -4.307142397740615358e-02
7.700000000000000178e-01 4.550977448089894850e-02 -2.325369736639140619e-03 -4.318467217499754457e-02
7.800000000000000266e-01 4.567946312957473637e-02 -2.391699795411578785e-03 -4.328781871379801943e-02
7.900000000000000355e-01 4.583994517256125001e-02 -2.458176782349961575e-03 -4.338155778210898983e-02
8.000000000000000444e-01 4.599179894874318858e-02 -2.524768360974547279e-03 -4.346656390380755630e-02
8.100000000000000533e-01 4.613557216441361436e-02 -2.591443912775169816e-03 -4.354348986137301231e-02
8.200000000000000622e-01 4.627180239506183818e-02 -2.658174504742702188e-03 -4.361296462725149786e-02
8.300000000000000711e-01 4.640104485841703430e-02 -2.724932824412338098e-03 -4.367559133344966343e-02
8.399999999999999689e-01 4.652390484831616518e-02 -2.791693080327776154e-03 -4.373194534441122994e-02
8.499999999999999778e-01 4.664107085623919735e-02 -2.858430866221961693e-03 -4.378257253580718905e-02
8.599999999999999867e-01 4.675316329784556801e-02 -2.925123496664088722e-03 -4.382799310636492640e-02
8.699999999999999956e-01 4.686049584316079319e-02 -2.991750707786294036e-03 -4.386870816784058796e-02
8.800000000000000044e-01 4.696352991306144281e-02 -3.058293373242346007e-03 -4.390518647315626993e-02
8.900000000000000133e-01 4.706266947230115100e-02 -3.124733984577462292e-03 -4.393787025781132477e-02
9.000000000000000222e-01 4.715828332002912349e-02 -3.191056566849529829e-03 -4.396717487415682107e-02
9.100000000000000311e-01 4.725072627475866704e-02 -3.257246591035960290e-03 -4.399348858067017587e-02
9.200000000000000400e-01 4.734034929304499484e-02 -3.323290906294573688e-03 -4.401717275794395090e-02
9.300000000000000488e-01 4.742750017941262802e-02 -3.389177686754340189e-03 -4.403856249737416600e-02
9.400000000000000577e-01 4.751251722165917429e-02 -3.454896387830619885e-03 -4.405796748858618883e-02
9.500000000000000666e-01 4.759571853468672759e-02 -3.520437707384214531e-03 -4.407567311809122701e-02
9.599999999999999645e-01 4.767739010696239732e-02 -3.585793547375314659e-03 -4.409194168488687893e-02
9.699999999999999734e-01 4.775777551357651696e-02 -3.650956972000619222e-03 -4.410701363886775084e-02
9.799999999999999822e-01 4.783706999081925593e-02 -3.715922158645776612e-03 -4.412110875499655749e-02
9.899999999999999911e-01 4.791542106823001163e-02 -3.780684338334192995e-03 -4.413442717001161281e-02
1.000000000000000000e+00 4.799293723994545874e-02 -3.845239722708038675e-03 -4.414715022864811045e-02
1.010000000000000009e+00 4.806970524842725523e-02 -3.909585414937188051e-03 -4.415944111238134101e-02
1.020000000000000018e+00 4.814581547661682392e-02 -3.973719302316693937e-03 -4.417144525484809070e-02
1.030000000000000027e+00 4.822139373034982357e-02 -4.037639928683049717e-03 -4.418329058350164984e-02
1.040000000000000036e+00 4.829663637711940904e-02 -4.101346345153594579e-03 -4.419508766569960057e-02
1.050000000000000044e+00 4.837184100968290601e-02 -4.164837946522982615e-03 -4.420692997393012996e-02
1.060000000000000053e+00 4.844707597909133495e-02 -4.228115212417195984e-03 -4.421890390210605343e-02
1.070000000000000062e+00 4.852232004975619295e-02 -4.291179387279378706e-03 -4.423108587118458612e-02
1.080000000000000071e+00 4.859764204635057955e-02 -4.354031935321843808e-03 -4.424353858312152915e-02
1.090000000000000080e+00 4.867307071957194253e-02 -4.416674812750189839e-03 -4.425631546898061569e-02
1.100000000000000089e+00 4.874862440695636179e-02 -4.479110366948806966e-03 -4.426946076909780287e-02
1.110000000000000098e+00 4.882432886087707813e-02 -4.541341263562560619e-03 -4.428300988941727412e-02
1.120000000000000107e+00 4.890022433268529506e-02 -4.603370435761888237e-03 -4.429699000691931371e-02
1.130000000000000115e+00 4.897636382687792916e-02 -4.665201050279079407e-03 -4.431142087316376765e-02
1.140000000000000124e+00 4.905280504150912740e-02 -4.726836485119820068e-03 -4.432631574727832757e-02
1.150000000000000133e+00 4.912959888162344441e-02 -4.788280314177976831e-03 -4.434168237858300554e-02
1.159999999999999920e+00 4.920677756336969827e-02 -4.849536294310235682e-03 -4.435752395476887100e-02
1.169999999999999929e+00 4.928434521606105817e-02 -4.910608350764002379e-03 -4.437383993422945594e-02
1.179999999999999938e+00 4.936227354269426965e-02 -4.971500557192544065e-03 -4.439062669072543071e-02
1.189999999999999947e+00 4.944050452670838841e-02 -5.032217106839436023e-03 -4.440787791478097851e-02
1.199999999999999956e+00 4.951896139110280315e-02 -5.092762271826580152e-03 -4.442558473863331830e-02
1.209999999999999964e+00 4.959756804789720169e-02 -5.153140347838425228e-03 -4.444373557957886217e-02
1.219999999999999973e+00 4.967627614921370921e-02 -5.213355581857758402e-03 -4.446231572939481763e-02
1.229999999999999982e+00 4.975509759883484096e-02 -5.273412080976722614e-03 -4.448130675425003566e-02
1.239999999999999991e+00 4.983413904145396478e-02 -5.333313700678930791e-03 -4.450068580909208316e-02
1.250000000000000000e+00 4.991357405462108765e-02 -5.393064053060173807e-03 -4.452042671931074475e-02
1.260000000000000009e+00 4.999324732042621094e-02 -5.452667430978132973e-03 -4.454051142405836966e-02
1.270000000000000018e+00 5.007312044620788188e-02 -5.512127784896532663e-03 -4.456091747974010725e-02
1.280000000000000027e+00 5.015316277348991908e-02 -5.571448927512442396e-03 -4.458162148947644732e-02
1.290000000000000036e+00 5.023332491915271508e-02 -5.630634591961695620e-03 -4.460259999301648126e-02
1.300000000000000044e+00 5.031356306552805385e-02 -5.689688376314006903e-03 -4.462382891291323539e-02
1.310000000000000053e+00 5.039385180533172137e-02 -5.748613712889675750e-03 -4.464528332462775612e-02
1.320000000000000062e+00 5.047418697357697326e-02 -5.807413856711247067e-03 -4.466693751150418307e-02
1.330000000000000071e+00 5.055458063530551133e-02 -5.866091887737430802e-03 -4.468876524339839701e-02
1.340000000000000080e+00 5.063505091068248865e-02 -5.924650721866574384e-03 -4.471074020196098842e-02
1.350000000000000089e+00 5.071560959589414136e-02 -5.983093126044263660e-03 -4.473283646659551721e-02
1.360000000000000098e+00 5.079625057456145509e-02 -6.041421733162840278e-03 -4.475502897316908230e-02
1.370000000000000107e+00 5.087694181041806790e-02 -6.099639052799817919e-03 -4.477729386270335593e-02
1.380000000000000115e+00 5.095762327514124362e-02 -6.157747474208154388e-03 -4.479960864938870718e-02
1.390000000000000124e+00 5.103821250851697799e-02 -6.215749258341373915e-03 -4.482195215602167992e-02
1.400000000000000133e+00 5.111861865049461412e-02 -6.273646516073935232e-03 -4.484430418986816436e-02
1.409999999999999920e+00 5.119876475112896536e-02 -6.331441170157978138e-03 -4.486664496231977661e-02
1.419999999999999929e+00 5.127861698460035172e-02 -6.389134898844185152e-03 -4.488895429070120791e-02
1.429999999999999938e+00 5.135821810186097514e-02 -6.446729059486264006e-03 -4.491121065920078426e-02
1.439999999999999947e+00 5.143772103210920293e-02 -6.504224590978654325e-03 -4.493339025894975414e-02
1.449999999999999956e+00 5.151718570048093720e-02 -6.561622461983945484e-03 -4.495547325065777505e-02
1.459999999999999964e+00 5.159645477680369074e-02 -6.618924020285937848e-03 -4.497744752998349138e-02
1.469999999999999973e+00 5.167552521641856356e-02 -6.676130111105558519e-03 -4.499929759208580460e-02
1.479999999999999982e+00 5.175436177187119069e-02 -6.733241515287710123e-03 -4.502101023563498394e-02
1.489999999999999991e+00 5.183292424112055652e-02 -6.790258902858474152e-03 -4.504257376783022543e-02
1.500000000000000000e+00 5.191118657721741775e-02 -6.847182807587765159e-03 -4.506397745458327886e-02
1.510000000000000009e+00 5.198914507324534778e-02 -6.904013625185990294e-03 -4.508521129651851117e-02
1.520000000000000018e+00 5.206681739977606083e-02 -6.960751629189980763e-03 -4.510626607646810865e-02
1.530000000000000027e+00 5.214423491450626003e-02 -7.017396998928729195e-03 -4.512713360469553653e-02
1.540000000000000036e+00 5.222143107591574462e-02 -7.073949854301570840e-03 -4.514780707538059573e-02
1.550000000000000044e+00 5.229842896569628086e-02 -7.130410292450011477e-03 -4.516828144228360320e-02
1.560000000000000053e+00 5.237523085586778121e-02 -7.186778421761339831e-03 -4.518855372314542485e-02
1.570000000000000062e+00 5.245181244948154964e-02 -7.243054389003262400e-03 -4.520862315123167635e-02
1.580000000000000071e+00 5.252812388819997486e-02 -7.299238395758834118e-03 -4.522849110828040808e-02
1.590000000000000080e+00 5.260409887178472965e-02 -7.355330700704573559e-03 -4.524816079554422332e-02
1.600000000000000089e+00 5.267967229510903127e-02 -7.411331604655862007e-03 -4.526763662803168914e-02
1.610000000000000098e+00 5.275480570501294569e-02 -7.467241415689961082e-03 -4.528692337067345697e-02
1.620000000000000107e+00 5.282951864406572329e-02 -7.523060392047718759e-03 -4.530602507302760457e-02
1.630000000000000115e+00 5.290392261720661821e-02 -7.578788660913122338e-03 -4.532494390021994668e-02
1.640000000000000124e+00 5.297822048140751749e-02 -7.634426195022536027e-03 -4.534368004045636474e-02
1.650000000000000133e+00 5.305231618679705913e-02 -7.689973814535794837e-03 -4.536224389820878861e-02
1.660000000000000142e+00 5.312617933766239364e-02 -7.745432328918912084e-03 -4.538064452179159380e-02
1.669999999999999929e+00 5.319981281652483990e-02 -7.800802593311173538e-03 -4.539889051538626569e-02
1.679999999999999938e+00 5.327319855259111253e-02 -7.856085663324864285e-03 -4.541699162148205710e-02
1.689999999999999947e+00 5.334632291911051150e-02 -7.911282753996475015e-03 -4.543495781879451634e-02
1.699999999999999956e+00 5.341919057473731858e-02 -7.966395224870918140e-03 -4.545279877594204931e-02
1.709999999999999964e+00 5.349182808845159148e-02 -8.021424584905269273e-03 -4.547052362122148972e-02
1.719999999999999973e+00 5.356427945134564078e-02 -8.076372511213097960e-03 -4.548814096534736090e-02
1.729999999999999982e+00 5.363659611849835862e-02 -8.131240876010080096e-03 -4.550565909714763407e-02
1.739999999999999991e+00 5.370882452849003869e-02 -8.186031776470870103e-03 -4.552308626238012884e-02
1.750000000000000000e+00 5.378099411055327350e-02 -8.240747562562268994e-03 -4.554043093331945624e-02
1.760000000000000009e+00 5.385310861029456858e-02 -8.295390858280560914e-03 -4.555770198163486967e-02
1.770000000000000018e+00 5.392514315059422636e-02 -8.349964572089994819e-03 -4.557490867921297484e-02
1.780000000000000027e+00 5.399704880735787388e-02 -8.404471892735404862e-03 -4.559206047065127859e-02
1.790000000000000036e+00 5.406876563884294856e-02 -8.458916266983506835e-03 -4.560916648665945539e-02
1.800000000000000044e+00 5.414024408633928004e-02 -8.513301356236444017e-03 -4.562623479884530403e-02
1.810000000000000053e+00 5.421147349299575147e-02 -8.567630969353532897e-03 -4.564327145247237122e-02
1.820000000000000062e+00 5.428251520027821408e-02 -8.621908969418261987e-03 -4.566027935372803104e-02
1.830000000000000071e+00 5.435353629595403302e-02 -8.676139152647284816e-03 -4.567725713133079929e-02
1.840000000000000080e+00 5.442465013063438328e-02 -8.730325619077607471e-03 -4.569420417115627880e-02
1.850000000000000089e+00 5.449571233618000915e-02 -8.784473374786048658e-03 -4.571112704719572373e-02
1.860000000000000098e+00 5.456673846236721054e-02 -8.838587197851398639e-03 -4.572802627607423093e-02
1.870000000000000107e+00 5.463771297993694903e-02 -8.892672111662197620e-03 -4.574490233899852071e-02
1.880000000000000115e+00 5.470861148863227080e-02 -8.946733330370257309e-03 -4.576175498830056809e-02
1.890000000000000124e+00 5.477942062644177573e-02 -9.000776208434299597e-03 -4.577858263278946488e-02
1.900000000000000133e+00 5.485014695435672105e-02 -9.054806213445112592e-03 -4.579538207373447245e-02
1.910000000000000142e+00 5.492081654683429043e-02 -9.108828916230661890e-03 -4.581214853863386366e-02
1.919999999999999929e+00 5.499146767818784837e-02 -9.162849992584229039e-03 -4.582887593896153161e-02
1.929999999999999938e+00 5.506213942450073617e-02 -9.216875231311091182e-03 -4.584555726410674548e-02
1.939999999999999947e+00 5.513285919030720683e-02 -9.270910543647979327e-03 -4.586218501709982132e-02
1.949999999999999956e+00 5.520363211600246012e-02 -9.324961969475874246e-03 -4.587875159863222946e-02
1.959999999999999964e+00 5.527443502897381317e-02 -9.379035676119040071e-03 -4.589524955428918307e-02
1.969999999999999973e+00 5.534521707801421525e-02 -9.433137945902060964e-03 -4.591167161561215265e-02
1.979999999999999982e+00 5.541590845239705021e-02 -9.487275149022155601e-03 -4.592801048816233522e-02
1.989999999999999991e+00 5.548643765509068959e-02 -9.541453698683977080e-03 -4.594425836855258599e-02
2.000000000000000000e+00 5.555675670124572696e-02 -9.595679985841518850e-03 -4.596040620665534093e-02
2.010000000000000231e+00 5.562687237987094108e-02 -9.649960291293207398e-03 -4.597644276790783385e-02
2.020000000000000018e+00 5.569688038489079007e-02 -9.704300673282942324e-03 -4.599235359271579282e-02
2.030000000000000249e+00 5.576697113917227638e-02 -9.758706899037320956e-03 -4.600812085850478073e-02
2.040000000000000036e+00 5.583704870042269230e-02 -9.813185423254877637e-03 -4.602373565147725026e-02
2.049999999999999822e+00 5.590706082608543764e-02 -9.867742579171676423e-03 -4.603918745701689186e-02
2.060000000000000053e+00 5.597699662584464109e-02 -9.922384520596740434e-03 -4.605446430486555276e-02
2.069999999999999840e+00 5.604682246122287548e-02 -9.977117385525863594e-03 -4.606955486358051133e-02
2.080000000000000071e+00 5.611650785538495334e-02 -1.003194723508052215e-02 -4.608444767488163035e-02
2.089999999999999858e+00 5.618603980641292961e-02 -1.008688001953249661e-02 -4.609913074862916071e-02
2.100000000000000089e+00 5.625542682141190104e-02 -1.014192156527156732e-02 -4.611359147831466110e-02
2.109999999999999876e+00 5.632469476074598164e-02 -1.019707757691976253e-02 -4.612781681237840964e-02
2.120000000000000107e+00 5.639387712977598360e-02 -1.025235364914985070e-02 -4.614179359894642063e-02
2.129999999999999893e+00 5.646300276700026016e-02 -1.030775528312808526e-02 -4.615550901118299632e-02
2.140000000000000124e+00 5.653208394642821044e-02 -1.036328790286805517e-02 -4.616895095763932921e-02
2.149999999999999911e+00 5.660110773839752141e-02 -1.041895686715872162e-02 -4.618210838682024200e-02
2.160000000000000142e+00 5.667003306297826309e-02 -1.047476747311044780e-02 -4.619497140754601217e-02
2.169999999999999929e+00 5.673879523613696574e-02 -1.053072494775034521e-02 -4.620753116623035200e-02
2.180000000000000160e+00 5.680731896944884313e-02 -1.058683442449182346e-02 -4.621977944837461771e-02
2.189999999999999947e+00 5.687553976358422636e-02 -1.064310090170199515e-02 -4.623170800368412575e-02
2.200000000000000178e+00 5.694343246352579629e-02 -1.069952918099544188e-02 -4.624330763132596112e-02
2.209999999999999964e+00 5.701104445384279351e-02 -1.075612378329204866e-02 -4.625456710290815759e-02
2.220000000000000195e+00 5.707852954903937237e-02 -1.081288884123351654e-02 -4.626547204638638278e-02
2.229999999999999982e+00 5.714598736058899148e-02 -1.086982845591062848e-02 -4.627601016342800661e-02
2.240000000000000213e+00 5.721326533810246195e-02 -1.092694724773686336e-02 -4.628617762343251868e-02
2.250000000000000000e+00 5.728036867139450067e-02 -1.098424932499654331e-02 -4.629596581028962154e-02
2.260000000000000231e+00 5.734727296229516491e-02 -1.104173872723614516e-02 -4.630536736180303203e-02
2.270000000000000018e+00 5.741394605999267098e-02 -1.109941938550159692e-02 -4.631437546530288440e-02
2.280000000000000249e+00 5.748036790537244117e-02 -1.115729508671158866e-02 -4.632298321587310225e-02
2.290000000000000036e+00 5.754653933553671025e-02 -1.121536946060491292e-02 -4.633118332580259818e-02
2.300000000000000266e+00 5.761248158908571781e-02 -1.127364598341821025e-02 -4.633896813124069314e-02
2.310000000000000053e+00 5.767822891360242094e-02 -1.133212799280845437e-02 -4.634632982064417622e-02
2.319999999999999840e+00 5.774381710584813171e-02 -1.139081870890000167e-02 -4.635326079541870342e-02
2.330000000000000071e+00 5.780927100374819161e-02 -1.144972125670741352e-02 -4.635975406654984504e-02
2.339999999999999858e+00 5.787459389349623728e-02 -1.150883868556418048e-02 -4.636580359213332558e-02
2.350000000000000089e+00 5.793976149904896122e-02 -1.156817398157205211e-02 -4.637140446952926071e-02
2.359999999999999876e+00 5.800472269366531430e-02 -1.162773006947631811e-02 -4.637655291210979192e-02
2.370000000000000107e+00 5.806940833016081827e-02 -1.168750980076914935e-02 -4.638124596381562603e-02
2.379999999999999893e+00 5.813374864913738171e-02 -1.174751592522493317e-02 -4.638548093431659608e-02
2.390000000000000124e+00 5.819769862026732271e-02 -1.180775104347903115e-02 -4.638925457266492025e-02
2.399999999999999911e+00 5.826126933240984018e-02 -1.186821753867369801e-02 -4.639256203692336544e-02
2.410000000000000142e+00 5.832456221048422373e-02 -1.192891748561193677e-02 -4.639539576020059591e-02
2.419999999999999929e+00 5.838776926504515852e-02 -1.198985261395722757e-02 -4.639774542714075745e-02
2.430000000000000160e+00 5.845079143801288485e-02 -1.205102521879685383e-02 -4.639961048146309247e-02
2.439999999999999947e+00 5.851358571874986508e-02 -1.211243738198772117e-02 -4.640098876213694101e-02
2.450000000000000178e+00 5.857614466947350801e-02 -1.217409097984723486e-02 -4.640187717551617214e-02
2.459999999999999964e+00 5.863843931061589465e-02 -1.223598782496935523e-02 -4.640227355492690386e-02
2.470000000000000195e+00 5.870044464303879328e-02 -1.229812961819771143e-02 -4.640217584013488217e-02
2.479999999999999982e+00 5.876215358888634693e-02 -1.236051792563511685e-02 -4.640158162793805996e-02
2.490000000000000213e+00 5.882358069677984941e-02 -1.242315417477680289e-02 -4.640048805157986206e-02
2.500000000000000000e+00 5.888475772513912521e-02 -1.248603966421647608e-02 -4.639889192188770273e-02
2.510000000000000231e+00 5.894572376023714255e-02 -1.254917558173845524e-02 -4.639679004530684880e-02
2.520000000000000018e+00 5.900651283081133347e-02 -1.261256302598416819e-02 -4.639417962374539628e-02
2.530000000000000249e+00 5.906714204283483594e-02 -1.267620302726021712e-02 -4.639105863865684160e-02
2.540000000000000036e+00 5.912760307611773791e-02 -1.274009656344103625e-02 -4.638742612707675433e-02
2.550000000000000266e+00 5.918785946595344488e-02 -1.280424456731171778e-02 -4.638328227026297657e-02
2.560000000000000053e+00 5.924785144990002417e-02 -1.286864792209359981e-02 -4.637862823578712407e-02
2.569999999999999840e+00 5.930750931146604177e-02 -1.293330744229854827e-02 -4.637346574082049783e-02
2.580000000000000071e+00 5.936677512301434534e-02 -1.299822383746571108e-02 -4.636779633720276156e-02
2.589999999999999858e+00 5.942563160963193480e-02 -1.306339765674898422e-02 -4.636162045671800985e-02
2.600000000000000089e+00 5.948413555838198002e-02 -1.312882921273935549e-02 -4.635493629675442595e-02
2.609999999999999876e+00 5.954245158866545984e-02 -1.319451848387584447e-02 -4.634773867893870331e-02
2.620000000000000107e+00 5.960066682465865046e-02 -1.326046550865092426e-02 -4.634002515587984372e-02
2.629999999999999893e+00 5.965864069300081535e-02 -1.332667078698601161e-02 -4.633180092214738560e-02
2.640000000000000124e+00 5.971638343058284504e-02 -1.339313439481130442e-02 -4.632306637846211189e-02
2.649999999999999911e+00 5.977387457179438035e-02 -1.345985639027272307e-02 -4.631382305795419402e-02
2.660000000000000142e+00 5.983108701254995915e-02 -1.352683677116692761e-02 -4.630407283674243396e-02
2.669999999999999929e+00 5.988800628095090894e-02 -1.359407544359959863e-02 -4.629381729847872190e-02
2.680000000000000160e+00 5.994463883031588003e-02 -1.366157221222666709e-02 -4.628305745217452943e-02
2.689999999999999947e+00 6.000101113338315861e-02 -1.372932678638044343e-02 -4.627179374700449155e-02
2.700000000000000178e+00 6.005716200810991279e-02 -1.379733879675092839e-02 -4.626002630662447851e-02
2.709999999999999964e+00 6.011313102443033296e-02 -1.386560781766316315e-02 -4.624775529171687438e-02
2.720000000000000195e+00 6.016894601838212314e-02 -1.393413339037375374e-02 -4.623498129334494694e-02
2.729999999999999982e+00 6.022461267279671099e-02 -1.400291504319492453e-02 -4.622170566137646236e-02
2.740000000000000213e+00 6.028010881523156173e-02 -1.407195230464696606e-02 -4.620793068165775924e-02
2.750000000000000000e+00 6.033538554437101881e-02 -1.414124470623668098e-02 -4.619365953251348966e-02
2.760000000000000231e+00 6.039037654113137837e-02 -1.421079177186551808e-02 -4.617889597501527443e-02
2.770000000000000018e+00 6.044501597246416252e-02 -1.428059299127686782e-02 -4.616364376164146244e-02
2.780000000000000249e+00 6.049926428144622448e-02 -1.435064777536765486e-02 -4.614790578356445239e-02
2.790000000000000036e+00 6.055313990936112695e-02 -1.442095539160713653e-02 -4.613168301682598477e-02
2.800000000000000266e+00 6.060675365048188296e-02 -1.449151487822868470e-02 -4.611497337091405996e-02
2.810000000000000053e+00 6.066029548623421558e-02 -1.456232504078583748e-02 -4.609777210714200574e-02
2.819999999999999840e+00 6.071365317845938553e-02 -1.463338532049226863e-02 -4.608008441976565311e-02
2.830000000000000071e+00 6.076679643891286925e-02 -1.470469496730725072e-02 -4.606191277257311312e-02
2.839999999999999858e+00 6.081971747209521245e-02 -1.477625314107174070e-02 -4.604325884709543210e-02
2.850000000000000089e+00 6.087238876848805047e-02 -1.484805901277731245e-02 -4.602412492679507083e-02
2.859999999999999876e+00 6.092478784860145408e-02 -1.492011172044581044e-02 -4.600451310005635591e-02
2.870000000000000107e+00 6.097691048791505780e-02 -1.499241034866641460e-02 -4.598442483453108603e-02
2.879999999999999893e+00 6.102877382286887864e-02 -1.506495392603559962e-02 -4.596386087844318152e-02
2.890000000000000124e+00 6.108041149377658324e-02 -1.513774143511103371e-02 -4.594282142007110464e-02
2.899999999999999911e+00 6.113186350946794856e-02 -1.521077182986127832e-02 -4.592130641937607755e-02
2.910000000000000142e+00 6.118316380913959435e-02 -1.528404405597167705e-02 -4.589931601604808897e-02
2.919999999999999929e+00 6.123432854322159030e-02 -1.535755706975063146e-02 -4.587685091632906498e-02
2.930000000000000160e+00 6.128534789790496956e-02 -1.543130985177083858e-02 -4.585391266684425010e-02
2.939999999999999947e+00 6.133618385411091639e-02 -1.550530141177572374e-02 -4.583050373715476938e-02
2.950000000000000178e+00 6.138677561414328937e-02 -1.557953078178321224e-02 -4.580662735342407033e-02
2.959999999999999964e+00 6.143705356729817213e-02 -1.565399699472492037e-02 -4.578228705288693579e-02
2.970000000000000195e+00 6.148696162421016242e-02 -1.572869904637035424e-02 -4.575748596192757978e-02
2.979999999999999982e+00 6.153648655878540125e-02 -1.580363583870174338e-02 -4.573222583855525436e-02
2.990000000000000213e+00 6.158569169109441577e-02 -1.587880610332680076e-02 -4.570650596179937075e-02
3.000000000000000000e+00 6.163474982935841090e-02 -1.595420830620650904e-02 -4.568032203014370241e-02
3.010000000000000231e+00 6.168371768646033898e-02 -1.602984111139350507e-02 -4.565367362237824495e-02
3.020000000000000018e+00 6.173246750913259639e-02 -1.610570358143886480e-02 -4.562656642663710099e-02
3.030000000000000249e+00 6.178100820899563861e-02 -1.618179445446203679e-02 -4.559900170426225280e-02
3.040000000000000036e+00 6.182931739858540249e-02 -1.625811250001008360e-02 -4.557098178283472412e-02
3.050000000000000266e+00 6.187736787960974871e-02 -1.633465647001958870e-02 -4.554250920921388418e-02
3.060000000000000053e+00 6.192514605607935679e-02 -1.641142506743317395e-02 -4.551358616139371260e-02
3.070000000000000284e+00 6.197265947834950522e-02 -1.648841693493547506e-02 -4.548421420840301210e-02
3.080000000000000071e+00 6.201993535122827389e-02 -1.656563065837979645e-02 -4.545439436012818635e-02
3.089999999999999858e+00 6.206701247485123252e-02 -1.664306477984539914e-02 -4.542412732847547069e-02
3.100000000000000089e+00 6.211392948933739527e-02 -1.672071781563801152e-02 -4.539341390818750488e-02
3.109999999999999876e+00 6.216071245393398753e-02 -1.679858827492717102e-02 -4.536225538018519993e-02
3.120000000000000107e+00 6.220736470645991251e-02 -1.687667467510019573e-02 -4.533065384263098435e-02
3.129999999999999893e+00 6.225386162327031792e-02 -1.695497555030323761e-02 -4.529861238488597230e-02
3.140000000000000124e+00 6.230015234392243667e-02 -1.703348945003833187e-02 -4.526613503686838930e-02
3.149999999999999911e+00 6.234616975450680415e-02 -1.711221492508618533e-02 -4.523322645049046575e-02
3.160000000000000142e+00 6.239184906173939060e-02 -1.719115049843280424e-02 -4.519989130016240086e-02
3.169999999999999929e+00 6.243715416380284100e-02 -1.727029461928794238e-02 -4.516613342492421107e-02
3.180000000000000160e+00 6.248210976687439133e-02 -1.734964559870129375e-02 -4.513195477454807342e-02
3.189999999999999947e+00 6.252683584454150900e-02 -1.742920152570093945e-02 -4.509735426477619324e-02
3.200000000000000178e+00 6.257151415564785046e-02 -1.750896030443972740e-02 -4.506232886904602830e-02
3.209999999999999964e+00 6.261601725978667432e-02 -1.758892044739812296e-02 -4.502688580548027536e-02
3.220000000000000195e+00 6.266032699374490811e-02 -1.766908022265523126e-02 -4.499102882170593481e-02
3.229999999999999982e+00 6.270443370917500037e-02 -1.774943783595234886e-02 -4.495476147414314422e-02
3.240000000000000213e+00 6.274831057058864736e-02 -1.782999148969726874e-02 -4.491808797620274601e-02
3.250000000000000000e+00 6.279193734439296459e-02 -1.791073934235409143e-02 -4.488101244609214724e-02
3.260000000000000231e+00 6.283531275788201143e-02 -1.799167948972514586e-02 -4.484353851818468489e-02
3.270000000000000018e+00 6.287845689213573952e-02 -1.807280996269484616e-02 -4.480566927191399068e-02
3.280000000000000249e+00 6.292140581155888923e-02 -1.815412873636569266e-02 -4.476740740867337504e-02
3.290000000000000036e+00 6.296420114409959079e-02 -1.823563374588694011e-02 -4.472875559081383734e-02
3.300000000000000266e+00 6.300687759843877356e-02 -1.831732290465000468e-02 -4.468971684793990318e-02
3.310000000000000053e+00 6.304945143217634274e-02 -1.839919412090511644e-02 -4.465029495447366686e-02
3.320000000000000284e+00 6.309191266998452619e-02 -1.848124530923991177e-02 -4.461049468888577535e-02
3.330000000000000071e+00 6.313422341917195035e-02 -1.856347439375110112e-02 -4.457032189885323792e-02
3.339999999999999858e+00 6.317632395686041680e-02 -1.864587930013709982e-02 -4.452978331748869839e-02
3.350000000000000089e+00 6.321814738643927178e-02 -1.872845793433970674e-02 -4.448888610306242497e-02
3.359999999999999876e+00 6.325964260742648892e-02 -1.881120814576904901e-02 -4.444763710753319580e-02
3.370000000000000107e+00 6.330080414205248307e-02 -1.889412767355434786e-02 -4.440604191673294676e-02
3.379999999999999893e+00 6.334170604966606055e-02 -1.897721407467831134e-02 -4.436410374611184787e-02
3.390000000000000124e+00 6.338253249800171463e-02 -1.906046463990524603e-02 -4.432182242944499029e-02
3.399999999999999911e+00 6.342330971612049340e-02 -1.914387690931034294e-02 -4.427920316896817587e-02
3.410000000000000142e+00 6.346393045894224705e-02 -1.922744866734794195e-02 -4.423625571417860031e-02
3.419999999999999929e+00 6.350440505098063626e-02 -1.931117741842540425e-02 -4.419298623823576799e-02
3.430000000000000160e+00 6.354471355410573619e-02 -1.939506067595711883e-02 -4.414940209484975037e-02
3.439999999999999947e+00 6.358483326084342357e-02 -1.947909591467306828e-02 -4.410551095692113316e-02
3.450000000000000178e+00 6.362475617314886089e-02 -1.956328054315921439e-02 -4.406132026829466530e-02
3.459999999999999964e+00 6.366449574156260449e-02 -1.964761189477923220e-02 -4.401683703100506273e-02
3.470000000000000195e+00 6.370408475238879820e-02 -1.973208723190260708e-02 -4.397206786915899140e-02
3.479999999999999982e+00 6.374356686826809781e-02 -1.981670375872543119e-02 -4.392701929119262327e-02
3.490000000000000213e+00 6.378298471098552136e-02 -1.990145863833758105e-02 -4.388169806008474644e-02
3.500000000000000000e+00 6.382236751641977290e-02 -1.998634901006364484e-02 -4.383611157647535062e-02
3.510000000000000231e+00 6.386172128817696469e-02 -2.007137200348303382e-02 -4.379026818259319082e-02
3.520000000000000018e+00 6.390102403324468550e-02 -2.015652474591845406e-02 -4.374417730531748871e-02
3.530000000000000249e+00 6.394022809067460844e-02 -2.024180436057112717e-02 -4.369784937424453508e-02
3.540000000000000036e+00 6.397927077943474372e-02 -2.032720795287304774e-02 -4.365129547478985989e-02
3.550000000000000266e+00 6.401809361722891889e-02 -2.041273258302623433e-02 -4.360452672641083882e-02
3.560000000000000053e+00 6.405666922597730295e-02 -2.049837522309804275e-02 -4.355755341110738310e-02
3.570000000000000284e+00 6.409503377531458601e-02 -2.058413269745006449e-02 -4.351038391641019049e-02
3.580000000000000071e+00 6.413332145671099549e-02 -2.067000160569517145e-02 -4.346302359903532475e-02
3.589999999999999858e+00 6.417170650197859261e-02 -2.075597840555956294e-02 -4.341547662509662175e-02
3.600000000000000089e+00 6.421005578475476316e-02 -2.084206010056226244e-02 -4.336775706537807779e-02
3.609999999999999876e+00 6.424836545178991276e-02 -2.092824341696648133e-02 -4.331987491843601601e-02
3.620000000000000107e+00 6.428662839440479893e-02 -2.101452503896826529e-02 -4.327184029295529089e-02
3.629999999999999893e+00 6.432482247079836235e-02 -2.110090163691627496e-02 -4.322366376964017348e-02
3.640000000000000124e+00 6.436293334371077923e-02 -2.118736983246914327e-02 -4.317535567520375261e-02
3.649999999999999911e+00 6.440096598388117544e-02 -2.127392618419768691e-02 -4.312692570590795360e-02
3.660000000000000142e+00 6.443894636293197309e-02 -2.136056718847849714e-02 -4.307838285412247253e-02
3.669999999999999929e+00 6.447691558115235810e-02 -2.144728929088155281e-02 -4.302973556909997499e-02
3.680000000000000160e+00 6.451491916899661228e-02 -2.153408890361608805e-02 -4.298099206786078208e-02
3.689999999999999947e+00 6.455299455529277253e-02 -2.162096242496759982e-02 -4.293216070409385660e-02
3.700000000000000178e+00 6.459115970527276596e-02 -2.170790625703090254e-02 -4.288325030244822395e-02
3.709999999999999964e+00 6.462940569921386824e-02 -2.179491681842322601e-02 -4.283427037249506325e-02
3.720000000000000195e+00 6.466769555524543023e-02 -2.188199054904423069e-02 -4.278523113072112138e-02
3.729999999999999982e+00 6.470597091222776709e-02 -2.196912390433748696e-02 -4.273614327975571586e-02
3.740000000000000213e+00 6.474416729970935980e-02 -2.205631333689958909e-02 -4.268701752101122793e-02
3.750000000000000000e+00 6.478223765842933135e-02 -2.214355526368184945e-02 -4.263786380923208219e-02
3.760000000000000231e+00 6.482018256660833366e-02 -2.223084601742506689e-02 -4.258869039416025154e-02
3.770000000000000018e+00 6.485808431033260324e-02 -2.231818178137743094e-02 -4.253950273452327541e-02
3.780000000000000249e+00 6.489613331921094408e-02 -2.240555852049099655e-02 -4.249030264611862451e-02
3.790000000000000036e+00 6.493432681833860576e-02 -2.249297253092935253e-02 -4.244109779907103558e-02
3.800000000000000266e+00 6.497257323432453768e-02 -2.258042028513669933e-02 -4.239189837154954538e-02
3.810000000000000053e+00 6.501087971060355575e-02 -2.266789806542444594e-02 -4.234271121207573013e-02
3.820000000000000284e+00 6.504922425445859580e-02 -2.275540220069588102e-02 -4.229354380455799256e-02
3.830000000000000071e+00 6.508758323853663930e-02 -2.284292902315979840e-02 -4.224440343349064597e-02
3.839999999999999858e+00 6.512594810243267640e-02 -2.293047484568785932e-02 -4.219529667936006145e-02
3.850000000000000089e+00 6.516433143337603540e-02 -2.301803595635338456e-02 -4.214622923834566992e-02
3.859999999999999876e+00 6.520276435758663724e-02 -2.310560862527184095e-02 -4.209720600780222227e-02
3.870000000000000107e+00 6.524128777584134453e-02 -2.319318911921950874e-02 -4.204823136067845774e-02
3.879999999999999893e+00 6.527994034428996617e-02 -2.328077371986675415e-02 -4.199930952075971169e-02
3.890000000000000124e+00 6.531874622657136975e-02 -2.336835874183083167e-02 -4.195044494665311346e-02
3.899999999999999911e+00 6.535770552481035001e-02 -2.345594054712442020e-02 -4.190164263581486886e-02
3.910000000000000142e+00 6.539678993944494922e-02 -2.354351555295162296e-02 -4.185290827049879120e-02
3.919999999999999929e+00 6.543594562246668467e-02 -2.363108023018719445e-02 -4.180424814495078273e-02
3.930000000000000160e+00 6.547510439272036242e-02 -2.371863109025843658e-02 -4.175566883695856074e-02
3.939999999999999947e+00 6.551420349797976161e-02 -2.380616465854009170e-02 -4.170717661628643713e-02
3.950000000000000178e+00 6.555321296563546007e-02 -2.389367743276616524e-02 -4.165877661671766458e-02
3.959999999999999964e+00 6.559216831477293619e-02 -2.398116582536094846e-02 -4.161047183637334862e-02
3.970000000000000195e+00 6.563120502609165463e-02 -2.406862608903500081e-02 -4.156226207217905005e-02
3.979999999999999982e+00 6.567047914426425714e-02 -2.415605443510688427e-02 -4.151414640761356967e-02
3.990000000000000213e+00 6.570984712542822515e-02 -2.424344764225110777e-02 -4.146613309935520686e-02
4.000000000000000000e+00 6.574930425430569603e-02 -2.433080226357463641e-02 -4.141822605339621349e-02
4.009999999999999787e+00 6.578883571364969873e-02 -2.441811488293802249e-02 -4.137042941866710816e-02
4.020000000000000462e+00 6.582841322157569064e-02 -2.450538212522040613e-02 -4.132274770547538639e-02
4.030000000000000249e+00 6.586801724055238449e-02 -2.459260062256621998e-02 -4.127518513125458255e-02
4.040000000000000036e+00 6.590764792847256248e-02 -2.467976700000086565e-02 -4.122774530306962809e-02
4.049999999999999822e+00 6.594732639501253713e-02 -2.476687787545471531e-02 -4.118043119006131736e-02
4.060000000000000497e+00 6.598708853543201747e-02 -2.485392986957881550e-02 -4.113324531784829513e-02
4.070000000000000284e+00 6.602697419435256398e-02 -2.494091962109123289e-02 -4.108619010251260417e-02
4.080000000000000071e+00 6.606701465332752432e-02 -2.502784380375134426e-02 -4.103926823449229044e-02
4.089999999999999858e+00 6.610722143388771121e-02 -2.511469914142189230e-02 -4.099248302262608473e-02
4.099999999999999645e+00 6.614757916374769398e-02 -2.520148241804781933e-02 -4.094583861568690947e-02
4.110000000000000320e+00 6.618804477643901174e-02 -2.528819047975373185e-02 -4.089934003276037011e-02
4.120000000000000107e+00 6.622855461763509088e-02 -2.537482022664043144e-02 -4.085299295433599681e-02
4.129999999999999893e+00 6.626904013555479089e-02 -2.546136859224131660e-02 -4.080680325238214556e-02
4.139999999999999680e+00 6.630945176330094171e-02 -2.554783250898649480e-02 -4.076077626918490904e-02
4.150000000000000355e+00 6.634978938949391558e-02 -2.563420885841039346e-02 -4.071491589042143533e-02
4.160000000000000142e+00 6.639013649491490310e-02 -2.572049440523335728e-02 -4.066922349673832149e-02
4.169999999999999929e+00 6.643068254120432226e-02 -2.580668573526018195e-02 -4.062369726871376679e-02
4.179999999999999716e+00 6.647140559426362172e-02 -2.589277981594235653e-02 -4.057834190903481658e-02
4.190000000000000391e+00 6.651222073132916079e-02 -2.597877376478257422e-02 -4.053316404112955462e-02
4.200000000000000178e+00 6.655313121805900289e-02 -2.606466455755680756e-02 -4.048816765589897948e-02
4.209999999999999964e+00 6.659411265075140807e-02 -2.615044923484515643e-02 -4.044335759489703364e-02
4.219999999999999751e+00 6.663514014851766587e-02 -2.623612485878303036e-02 -4.039873874460445796e-02
4.230000000000000426e+00 6.667620458962320029e-02 -2.632168849012431547e-02 -4.035431555467867970e-02
4.240000000000000213e+00 6.671731830433026700e-02 -2.640713718189915959e-02 -4.031009186747701312e-02
4.250000000000000000e+00 6.675851217812757421e-02 -2.649246798494791014e-02 -4.026607100127777006e-02
4.259999999999999787e+00 6.679982671146661444e-02 -2.657767796095128476e-02 -4.022225601220838498e-02
4.270000000000000462e+00 6.684129993975761186e-02 -2.666276419893099173e-02 -4.017865004930301631e-02
4.280000000000000249e+00 6.688295523342753512e-02 -2.674772383154833469e-02 -4.013525671359337299e-02
4.290000000000000036e+00 6.692479187069272362e-02 -2.683255404789011700e-02 -4.009208033570686031e-02
4.299999999999999822e+00 6.696678091071786576e-02 -2.691725209979377656e-02 -4.004912609697190706e-02
4.310000000000000497e+00 6.700886830302398012e-02 -2.700181529913685957e-02 -4.000639993616033480e-02
4.320000000000000284e+00 6.705098636792375388e-02 -2.708624100388600311e-02 -3.996390820723361853e-02
4.330000000000000071e+00 6.709307379527564008e-02 -2.717052659108056337e-02 -3.992165708210727859e-02
4.339999999999999858e+00 6.713510316377131748e-02 -2.725466941530683626e-02 -3.987965172566796529e-02
4.350000000000000533e+00 6.717711371330123415e-02 -2.733866675160357904e-02 -3.983789530708818638e-02
4.360000000000000320e+00 6.721924568664840172e-02 -2.742251572224652101e-02 -3.979638795271787238e-02
4.370000000000000107e+00 6.726164869196239737e-02 -2.750621343351791412e-02 -3.975512952205050021e-02
4.379999999999999893e+00 6.730418048118770591e-02 -2.758975753670538794e-02 -3.971412861453241933e-02
4.389999999999999680e+00 6.734683940495073129e-02 -2.767314546381359139e-02 -3.967338960508291074e-02
4.400000000000000355e+00 6.738961141226966489e-02 -2.775637468546507391e-02 -3.963291720967924286e-02
4.410000000000000142e+00 6.743246972292919750e-02 -2.783944271547089677e-02 -3.959271649662002290e-02
4.419999999999999929e+00 6.747539670535003531e-02 -2.792234707830847790e-02 -3.955279224866871390e-02
4.429999999999999716e+00 6.751839454404315322e-02 -2.800508529547203820e-02 -3.951314865079229299e-02
4.440000000000000391e+00 6.756148627627837910e-02 -2.808765488585696080e-02 -3.947378925758827928e-02
4.450000000000000178e+00 6.760470947942384679e-02 -2.817005337567152906e-02 -3.943471717418143424e-02
4.459999999999999964e+00 6.764810536420007292e-02 -2.825227831371516021e-02 -3.939593537061968076e-02
4.469999999999999751e+00 6.769170626392714829e-02 -2.833432728820734631e-02 -3.935744704291219143e-02
4.480000000000000426e+00 6.773552450228456645e-02 -2.841619794170453794e-02 -3.931925593395550061e-02
4.490000000000000213e+00 6.777954537317811001e-02 -2.849788798100047482e-02 -3.928136653463674272e-02
4.500000000000000000e+00 6.782372648503326440e-02 -2.857939517926425671e-02 -3.924378409914293375e-02
4.509999999999999787e+00 6.786800502199298590e-02 -2.866071736804066267e-02 -3.920651442852534502e-02
4.520000000000000462e+00 6.791231357665894475e-02 -2.874185241710314545e-02 -3.916956340227923522e-02
4.530000000000000249e+00 6.795660413901757901e-02 -2.882279820052550262e-02 -3.913293626834535993e-02
4.540000000000000036e+00 6.800087861495567043e-02 -2.890355254771839397e-02 -3.909663673661897126e-02
4.549999999999999822e+00 6.804522293072302885e-02 -2.898411317855215802e-02 -3.906066595873671637e-02
4.560000000000000497e+00 6.808982698588982030e-02 -2.906447764635284800e-02 -3.902502192550385413e-02
4.570000000000000284e+00 6.813466453969353742e-02 -2.914464389618894383e-02 -3.898970895139114434e-02
4.580000000000000071e+00 6.817965389791784403e-02 -2.922461001497605668e-02 -3.895473283584818813e-02
4.589999999999999858e+00 6.822479791111882297e-02 -2.930437396350979787e-02 -3.892009679396586652e-02
4.600000000000000533e+00 6.827007210687099925e-02 -2.938393377376929960e-02 -3.888580470202073619e-02
4.610000000000000320e+00 6.831545161975374758e-02 -2.946328750673684119e-02 -3.885186031788893241e-02
4.620000000000000107e+00 6.836092729067708151e-02 -2.954243323004753993e-02 -3.881826681242476346e-02
4.629999999999999893e+00 6.840651125318555903e-02 -2.962136901199737340e-02 -3.878502660221777587e-02
4.639999999999999680e+00 6.845223396449379161e-02 -2.970009292725301828e-02 -3.875214142782758275e-02
4.650000000000000355e+00 6.849813522747799643e-02 -2.977860306994400963e-02 -3.871961260476620981e-02
4.660000000000000142e+00 6.854425210439761551e-02 -2.985689757015592624e-02 -3.868744136429799751e-02
4.669999999999999929e+00 6.859060673646455442e-02 -2.993497461019319766e-02 -3.865562919779112067e-02
4.679999999999999716e+00 6.863719695439793322e-02 -3.001283243732697295e-02 -3.862417812190303140e-02
4.690000000000000391e+00 6.868399219876786255e-02 -3.009046937010322748e-02 -3.859309079218389837e-02
4.700000000000000178e+00 6.873093667669701035e-02 -3.016788379564302319e-02 -3.856237040941355720e-02
4.709999999999999964e+00 6.877796088054922985e-02 -3.024507415573397112e-02 -3.853202038564349646e-02
4.719999999999999751e+00 6.882500160777065001e-02 -3.032203891987867578e-02 -3.850204376484543667e-02
4.730000000000000426e+00 6.887202947743931158e-02 -3.039877654383684596e-02 -3.847244242544776288e-02
4.740000000000000213e+00 6.891908167184154776e-02 -3.047528541257748386e-02 -3.844321612791659626e-02
4.750000000000000000e+00 6.896629617269875445e-02 -3.055156376713115754e-02 -3.841436151211508054e-02
4.759999999999999787e+00 6.901381845918562463e-02 -3.062760984380752047e-02 -3.838587484833698438e-02
4.770000000000000462e+00 6.906150540730313092e-02 -3.070342242567200564e-02 -3.835776059132696425e-02
4.780000000000000249e+00 6.910935143558000204e-02 -3.077900008997642295e-02 -3.833001902611879452e-02
4.790000000000000036e+00 6.915733952059545386e-02 -3.085434145852010770e-02 -3.830265059666874972e-02
4.799999999999999822e+00 6.920543967900041893e-02 -3.092944520420676247e-02 -3.827565595446811436e-02
4.810000000000000497e+00 6.925363088131797351e-02 -3.100431001819578536e-02 -3.824903534793763077e-02
4.820000000000000284e+00 6.930191176699872224e-02 -3.107893459590787763e-02 -3.822278833073153997e-02
4.830000000000000071e+00 6.935030173490522309e-02 -3.115331763706826254e-02 -3.819691374430560227e-02
4.839999999999999858e+00 6.939883468439829450e-02 -3.122745785529937659e-02 -3.817140991028148550e-02
4.850000000000000533e+00 6.944754815577849905e-02 -3.130135399311020222e-02 -3.814627495469358892e-02
4.860000000000000320e+00 6.949647085421679915e-02 -3.137500483847287941e-02 -3.812150717945558820e-02
4.870000000000000107e+00 6.954561153462686385e-02 -3.144840923951945644e-02 -3.809710539644941413e-02
4.879999999999999893e+00 6.959495197775358855e-02 -3.152156611424575955e-02 -3.807306914648220242e-02
4.889999999999999680e+00 6.964444630858274143e-02 -3.159447445246218317e-02 -3.804939873874464001e-02
4.900000000000000355e+00 6.969402821090001088e-02 -3.166713330759333977e-02 -3.802609506593809807e-02
4.910000000000000142e+00 6.974362669710459928e-02 -3.173954177628916101e-02 -3.800315917535149884e-02
4.919999999999999929e+00 6.979319002558610763e-02 -3.181169896418076237e-02 -3.798059160612132779e-02
4.929999999999999716e+00 6.984271615023054935e-02 -3.188360393648349833e-02 -3.795839153684026079e-02
4.940000000000000391e+00 6.989228677321439320e-02 -3.195525565252461953e-02 -3.793655582456705033e-02
4.950000000000000178e+00 6.994208725138503779e-02 -3.202665290819296795e-02 -3.791507845467292220e-02
4.959999999999999964e+00 6.999209445254200856e-02 -3.209779488422850879e-02 -3.789395957880666715e-02
4.969999999999999751e+00 7.004222120085402958e-02 -3.216868092405519158e-02 -3.787320127042532319e-02
4.980000000000000426e+00 7.009246846464681213e-02 -3.223931024067477197e-02 -3.785280327221064028e-02
4.990000000000000213e+00 7.014281012772226320e-02 -3.230968212203044060e-02 -3.783276628014684007e-02
5.000000000000000000e+00 7.019321965507772931e-02 -3.237979588898554778e-02 -3.781309121134267259e-02
5.009999999999999787e+00 7.024368637726208231e-02 -3.244965087255979874e-02 -3.779377876506548328e-02
5.020000000000000462e+00 7.029422125196999049e-02 -3.251924640776659992e-02 -3.777482927959634196e-02
5.030000000000000249e+00 7.034485404632892513e-02 -3.258858183938179859e-02 -3.775624283002746578e-02
5.040000000000000036e+00 7.039562447384220545e-02 -3.265765653530809665e-02 -3.773801949553744206e-02
5.049999999999999822e+00 7.044657017736002946e-02 -3.272646990353072355e-02 -3.772015971459084793e-02
5.060000000000000497e+00 7.049771456620475274e-02 -3.279502140900396323e-02 -3.770266464313603433e-02
5.070000000000000284e+00 7.054905739059316727e-02 -3.286331058715100811e-02 -3.768553643427092342e-02
5.080000000000000071e+00 7.060057057467032660e-02 -3.293133705101149167e-02 -3.766877836787627803e-02
5.089999999999999858e+00 7.065220124186220862e-02 -3.299910048942554519e-02 -3.765239477507111021e-02
5.100000000000000533e+00 7.070388307041795828e-02 -3.306660065400114645e-02 -3.763639072455670503e-02
5.110000000000000320e+00 7.075555613540289446e-02 -3.313383733297654843e-02 -3.762077146532805810e-02
5.120000000000000107e+00 7.080719425478287921e-02 -3.320081031045343106e-02 -3.760554165206075189e-02
5.129999999999999893e+00 7.085883759450255226e-02 -3.326751930985093891e-02 -3.759070441479077374e-02
5.139999999999999680e+00 7.091062680520325567e-02 -3.333396392105940353e-02 -3.757626037635334454e-02
5.150000000000000355e+00 7.096271615949564793e-02 -3.340014373121512337e-02 -3.756221017365647674e-02
5.160000000000000142e+00 7.101497248134581997e-02 -3.346605889509313841e-02 -3.754856299964397931e-02
5.169999999999999929e+00 7.106739406695737615e-02 -3.353170938545775581e-02 -3.753532464197571056e-02
5.179999999999999716e+00 7.111997198790900865e-02 -3.359709522943829518e-02 -3.752250145457190766e-02
5.190000000000000391e+00 7.117268419508882005e-02 -3.366221652485806154e-02 -3.751010050526273898e-02
5.200000000000000178e+00 7.122551766521567629e-02 -3.372707340805996407e-02 -3.749812894429221943e-02
5.209999999999999964e+00 7.127847933606838715e-02 -3.379166604095688170e-02 -3.748659368677162429e-02
5.219999999999999751e+00 7.133159738340588696e-02 -3.385599461244605257e-02 -3.747550136538489035e-02
5.230000000000000426e+00 7.138491509726986595e-02 -3.392005934965548059e-02 -3.746485848997398171e-02
5.240000000000000213e+00 7.143848009309977654e-02 -3.398386053481754904e-02 -3.745467173723449061e-02
5.250000000000000000e+00 7.149233183368761124e-02 -3.404739852390328836e-02 -3.744494828693932520e-02
5.259999999999999787e+00 7.154649043667229980e-02 -3.411067376349033453e-02 -3.743569612102198851e-02
5.270000000000000462e+00 7.160094950126041913e-02 -3.417368680268454556e-02 -3.742692420845788320e-02
5.280000000000000249e+00 7.165567521473660551e-02 -3.423643829726414484e-02 -3.741864251196581892e-02
5.290000000000000036e+00 7.171061330846953408e-02 -3.429892900357277979e-02 -3.741086177173152949e-02
5.299999999999999822e+00 7.176570454449950065e-02 -3.436115976004432138e-02 -3.740359304607159679e-02
5.310000000000000497e+00 7.182090835290801112e-02 -3.442313145460659807e-02 -3.739684701850559678e-02
5.320000000000000284e+00 7.187623303787504803e-02 -3.448484497657872128e-02 -3.739063311421663566e-02
5.330000000000000071e+00 7.193176966161790586e-02 -3.454630115204443408e-02 -3.738495850538437609e-02
5.339999999999999858e+00 7.198771299459341688e-02 -3.460750068509702015e-02 -3.737982748826277485e-02
5.350000000000000533e+00 7.204406325083845264e-02 -3.466844469241859433e-02 -3.737525001825166976e-02
5.360000000000000320e+00 7.210073975461646356e-02 -3.472913453595270067e-02 -3.737123832231731280e-02
5.370000000000000107e+00 7.215775602480294093e-02 -3.478957148212351996e-02 -3.736780198173473427e-02
5.379999999999999893e+00 7.221509818554214255e-02 -3.484975692430831301e-02 -3.736495132996274504e-02
5.389999999999999680e+00 7.227275107599846760e-02 -3.490969234243782027e-02 -3.736269669247983122e-02
5.400000000000000355e+00 7.233071480036339096e-02 -3.496937928054952294e-02 -3.736104789703291462e-02
5.410000000000000142e+00 7.238901072618295074e-02 -3.502881934116582746e-02 -3.736001408020423603e-02
5.419999999999999929e+00 7.244767885166629451e-02 -3.508801419177454833e-02 -3.735960373637937232e-02
5.429999999999999716e+00 7.250676905831975050e-02 -3.514696557901601792e-02 -3.735982493855836278e-02
5.440000000000000391e+00 7.256632912868174468e-02 -3.520567534651496827e-02 -3.736068565024067839e-02
5.450000000000000178e+00 7.262639253211509993e-02 -3.526414545262850780e-02 -3.736219404406562056e-02
5.459999999999999964e+00 7.268696886370709653e-02 -3.532237798472818990e-02 -3.736435874605666813e-02
5.469999999999999751e+00 7.274803946653612963e-02 -3.538037516697645907e-02 -3.736718893409205627e-02
5.480000000000000426e+00 7.280956018739143110e-02 -3.543813935891269168e-02 -3.737069423530074014e-02
5.490000000000000213e+00 7.287147242704949957e-02 -3.549567304251741162e-02 -3.737488438900789245e-02
5.500000000000000000e+00 7.293372267144342114e-02 -3.555297879578451364e-02 -3.737976866899419409e-02
5.509999999999999787e+00 7.299628955760810445e-02 -3.561005925119409277e-02 -3.738535509040577520e-02
5.520000000000000462e+00 7.305921627075896707e-02 -3.566691703784572592e-02 -3.739164946173931942e-02
5.530000000000000249e+00 7.312264457506258142e-02 -3.572355470668374389e-02 -3.739865438460072966e-02
5.540000000000000036e+00 7.318673723403945619e-02 -3.577997484553122748e-02 -3.740637147535663676e-02
5.549999999999999822e+00 7.325136960624629989e-02 -3.583618067270390867e-02 -3.741481006460999764e-02
5.560000000000000497e+00 7.331653849604910511e-02 -3.589217529079377633e-02 -3.742397554165485113e-02
5.570000000000000284e+00 7.338223785476076511e-02 -3.594796189764921240e-02 -3.743387288951604414e-02
5.580000000000000071e+00 7.344844680748568999e-02 -3.600354381283513844e-02 -3.744450698597986960e-02
5.589999999999999858e+00 7.351515212629101959e-02 -3.605892444244539891e-02 -3.745588195080451488e-02
5.600000000000000533e+00 7.358235947487855311e-02 -3.611410726323190101e-02 -3.746800080817933032e-02
5.610000000000000320e+00 7.365009495053304045e-02 -3.616909582115544058e-02 -3.748086542157358370e-02
5.620000000000000107e+00 7.371839915912413443e-02 -3.622389373978530253e-02 -3.749447663833664623e-02
5.629999999999999893e+00 7.378731654296898090e-02 -3.627850473430507816e-02 -3.750883456786778536e-02
5.639999999999999680e+00 7.385688292883813011e-02 -3.633293262721655481e-02 -3.752393891019407957e-02
5.650000000000000355e+00 7.392711426945927644e-02 -3.638718136217299753e-02 -3.753978925152030161e-02
5.660000000000000142e+00 7.399799931842121481e-02 -3.644125501271630596e-02 -3.755638524973079623e-02
5.669999999999999929e+00 7.406949851318495037e-02 -3.649515778304484453e-02 -3.757372664571625304e-02
5.679999999999999716e+00 7.414155065757231655e-02 -3.654889399828801372e-02 -3.759181305540783974e-02
5.690000000000000391e+00 7.421408811380489357e-02 -3.660246808212512526e-02 -3.761064352196673982e-02
5.700000000000000178e+00 7.428706016006270119e-02 -3.665588451994555852e-02 -3.763021583701283562e-02
5.709999999999999964e+00 7.436046297323165022e-02 -3.670914780611305578e-02 -3.765052567321500870e-02
5.719999999999999751e+00 7.443437339277893250e-02 -3.676226237426527543e-02 -3.767156560704233714e-02
5.730000000000000426e+00 7.450897103873717342e-02 -3.681523253115302763e-02 -3.769332447893403854e-02
5.740000000000000213e+00 7.458425556950278035e-02 -3.686806296233986757e-02 -3.771579544907900650e-02
5.750000000000000000e+00 7.466012699565599542e-02 -3.692075862075731851e-02 -3.773897357167470962e-02
5.759999999999999787e+00 7.473658470115647490e-02 -3.697332433092240939e-02 -3.776285024978708049e-02
5.770000000000000462e+00 7.481359991360461703e-02 -3.702576501861135766e-02 -3.778741679990133689e-02
5.780000000000000249e+00 7.489114098445366630e-02 -3.707808566601195066e-02 -3.781266372910176143e-02
5.790000000000000036e+00 7.496919027929971335e-02 -3.713029128251398026e-02 -3.783858025260462832e-02
5.799999999999999822e+00 7.504775048717164665e-02 -3.718238689224936250e-02 -3.786515411028074790e-02
5.810000000000000497e+00 7.512684224497265251e-02 -3.723437753366163477e-02 -3.789237162900977590e-02
5.820000000000000284e+00 7.520649557491408677e-02 -3.728626826671169181e-02 -3.792021796086617047e-02
5.830000000000000071e+00 7.528673800245506975e-02 -3.733806418366130558e-02 -3.794867741672370426e-02
5.839999999999999858e+00 7.536758235280027751e-02 -3.738977041971589671e-02 -3.797773381110732677e-02
5.850000000000000533e+00 7.544901711325828486e-02 -3.744139216015111155e-02 -3.800737073709758301e-02
5.860000000000000320e+00 7.553100190179062867e-02 -3.749293464089655664e-02 -3.803757169968862567e-02
5.870000000000000107e+00 7.561347000934076634e-02 -3.754440313990372452e-02 -3.806832005192764545e-02
5.879999999999999893e+00 7.569633920202782640e-02 -3.759580295698301822e-02 -3.809959869997026072e-02
5.889999999999999680e+00 7.577953100127272912e-02 -3.764713938015498695e-02 -3.813138957024645587e-02
5.900000000000000355e+00 7.586299753376743449e-02 -3.769841763692604458e-02 -3.816367286346264431e-02
5.910000000000000142e+00 7.594675379106861912e-02 -3.774964282926940307e-02 -3.819642615526259999e-02
5.919999999999999929e+00 7.603091162774262834e-02 -3.780081985179466197e-02 -3.822962344649030036e-02
5.929999999999999716e+00 7.611561016410021974e-02 -3.785195348418094602e-02 -3.826323720617876706e-02
5.940000000000000391e+00 7.620070335458861699e-02 -3.790304898078664109e-02 -3.829724722741360832e-02
5.950000000000000178e+00 7.628615604508259818e-02 -3.795411134413780724e-02 -3.833162938843850259e-02
5.959999999999999964e+00 7.637193511456245865e-02 -3.800514549800736164e-02 -3.836635882677211923e-02
5.969999999999999751e+00 7.645799146549352165e-02 -3.805615631718495262e-02 -3.840141046387613583e-02
5.980000000000000426e+00 7.654428285076074479e-02 -3.810714858423564638e-02 -3.843675840041670122e-02
5.990000000000000213e+00 7.663078546715677841e-02 -3.815812696570061030e-02 -3.847237563265271110e-02
6.000000000000000000e+00 7.671749581227388370e-02 -3.820909600289509878e-02 -3.850823404741050143e-02
6.009999999999999787e+00 7.680442501950288103e-02 -3.826006011278521024e-02 -3.854430463297383452e-02
6.020000000000000462e+00 7.689158837549642245e-02 -3.831102359475121316e-02 -3.858055782941523931e-02
6.030000000000000249e+00 7.697899297824875586e-02 -3.836199063939139953e-02 -3.861696393467635435e-02
6.040000000000000036e+00 7.706662650684523164e-02 -3.841296533585693285e-02 -3.865349348221516074e-02
6.049999999999999822e+00 7.715444984751383684e-02 -3.846395167455889108e-02 -3.869011751227297707e-02
6.060000000000000497e+00 7.724239586259383505e-02 -3.851495354244224845e-02 -3.872680767156383430e-02
6.070000000000000284e+00 7.733037591273811406e-02 -3.856597470837404978e-02 -3.876353609509049225e-02
6.080000000000000071e+00 7.741829486815063333e-02 -3.861701879655864145e-02 -3.880027504830178137e-02
6.089999999999999858e+00 7.750607429680514415e-02 -3.866808924625247945e-02 -3.883699633722034056e-02
6.100000000000000533e+00 7.759368232677228694e-02 -3.871918925642149623e-02 -3.887367052764345576e-02
6.110000000000000320e+00 7.768116738079995642e-02 -3.877032171435597363e-02 -3.891026605106449876e-02
6.120000000000000107e+00 7.776868100761959168e-02 -3.882148912743042801e-02 -3.894674862864620779e-02
6.129999999999999893e+00 7.785620885381730472e-02 -3.887269409479978538e-02 -3.898308909861427501e-02
6.140000000000000568e+00 7.794362382280319024e-02 -3.892393924510178377e-02 -3.901926184611807097e-02
6.150000000000000355e+00 7.803090329216956500e-02 -3.897522681377087184e-02 -3.905523876959942492e-02
6.160000000000000142e+00 7.811799807769154169e-02 -3.902655887624838227e-02 -3.909099307331245776e-02
6.169999999999999929e+00 7.820485671541668737e-02 -3.907793730649959663e-02 -3.912649865188699144e-02
6.179999999999999716e+00 7.829144269802557066e-02 -3.912936374960792468e-02 -3.916172967871490995e-02
6.190000000000000391e+00 7.837774111227426010e-02 -3.918083961199139015e-02 -3.919666049453760653e-02
6.200000000000000178e+00 7.846375655091196444e-02 -3.923236606456050740e-02 -3.923126574243264442e-02
6.209999999999999964e+00 7.854950477863026359e-02 -3.928394405446546805e-02 -3.926552067834850751e-02
6.219999999999999751e+00 7.863500100686042493e-02 -3.933557432141379651e-02 -3.929940157573826032e-02
6.230000000000000426e+00 7.872024776847466598e-02 -3.938725741488269955e-02 -3.933288613894320856e-02
6.240000000000000213e+00 7.880522527934147314e-02 -3.943899370888998002e-02 -3.936595384284304749e-02
6.250000000000000000e+00 7.888988683310800554e-02 -3.949078341134117098e-02 -3.939858612581135372e-02
6.259999999999999787e+00 7.897416120967266917e-02 -3.954262656531958714e-02 -3.943076637891441277e-02
6.270000000000000462e+00 7.905796330279149520e-02 -3.959452304004714568e-02 -3.946247969610620909e-02
6.280000000000000249e+00 7.914121321062422831e-02 -3.964647250960229297e-02 -3.949371237727818118e-02
6.290000000000000036e+00 7.922386291246132084e-02 -3.969847441784856573e-02 -3.952445120764230130e-02
6.299999999999999822e+00 7.930592840796905907e-02 -3.975052792839390420e-02 -3.955468257214077993e-02
6.310000000000000497e+00 7.938752365450278681e-02 -3.980263185914563462e-02 -3.958439150807276791e-02
6.320000000000000284e+00 7.946879623099019352e-02 -3.985478477970053057e-02 -3.961356361458547026e-02
6.330000000000000071e+00 7.954961498822026023e-02 -3.990698560550010737e-02 -3.964219400673474336e-02
6.339999999999999858e+00 7.962995229279801190e-02 -3.995923292682478090e-02 -3.967027633224747690e-02
6.350000000000000533e+00 7.970978919602828006e-02 -4.001152517121395885e-02 -3.969780554415500151e-02
6.360000000000000320e+00 7.978909225252052428e-02 -4.006386066032333049e-02 -3.972477854607948944e-02
6.370000000000000107e+00 7.986783650107941168e-02 -4.011623758626377267e-02 -3.975119353345427792e-02
6.379999999999999893e+00 7.994601722522459708e-02 -4.016865400775711942e-02 -3.977704964751149069e-02
6.390000000000000568e+00 8.002365195354842198e-02 -4.022110786128239163e-02 -3.980234690015163612e-02
6.400000000000000355e+00 8.010077489616518331e-02 -4.027359698267094640e-02 -3.982708630711996600e-02
6.410000000000000142e+00 8.017742650704526297e-02 -4.032611913494356382e-02 -3.985127015302475373e-02
6.419999999999999929e+00 8.025364112048864740e-02 -4.037867203851849829e-02 -3.987490230443779815e-02
6.429999999999999716e+00 8.032943562800778925e-02 -4.043125340025682107e-02 -3.989798848678874355e-02
6.440000000000000391e+00 8.040480194117537172e-02 -4.048386093816115638e-02 -3.992053644697032833e-02
6.450000000000000178e+00 8.047970553386762926e-02 -4.053649239889203781e-02 -3.994255593632083795e-02
6.459999999999999964e+00 8.055409168717873880e-02 -4.058914556561993292e-02 -3.996405846757009050e-02
6.469999999999999751e+00 8.062790019180160472e-02 -4.064181825409061283e-02 -3.998505682387238497e-02
6.480000000000000426e+00 8.070108822057525666e-02 -4.069450829514318496e-02 -4.000556432751661146e-02
6.490000000000000213e+00 8.077365989862071716e-02 -4.074721350228625166e-02 -4.002559390942299344e-02
6.500000000000000000e+00 8.084569980363413844e-02 -4.079993162330659145e-02 -4.004515705717284768e-02
6.509999999999999787e+00 8.091739553187210499e-02 -4.085266029474908522e-02 -4.006426307803261089e-02
6.520000000000000462e+00 8.098877795358432052e-02 -4.090539750326396828e-02 -4.008292652681477719e-02
6.530000000000000249e+00 8.105975819044675124e-02 -4.095814157189691523e-02 -4.010116593150536701e-02
6.540000000000000036e+00 8.113035341529202527e-02 -4.101089075179022159e-02 -4.011899729115204344e-02
6.549999999999999822e+00 8.120055515202719010e-02 -4.106364346595448023e-02 -4.013643773295755279e-02
6.560000000000000497e+00 8.127035228933636446e-02 -4.111639828682944059e-02 -4.015350475138513425e-02
6.570000000000000284e+00 8.133974827161913335e-02 -4.116915392414197822e-02 -4.017021561718021883e-02
6.580000000000000071e+00 8.140876770246602279e-02 -4.122190922853732897e-02 -4.018658708832324039e-02
6.589999999999999858e+00 8.147745421891863793e-02 -4.127466320636599684e-02 -4.020263537031797119e-02
6.600000000000000533e+00 8.154586210252283418e-02 -4.132741504134224836e-02 -4.021837625607427996e-02
6.610000000000000320e+00 8.161404447088579928e-02 -4.138016411912084219e-02 -4.023382536495619111e-02
6.620000000000000107e+00 8.168204103301204833e-02 -4.143291005118363707e-02 -4.024899839657847950e-02
6.629999999999999893e+00 8.174986829125863164e-02 -4.148565269476894857e-02 -4.026391131771250853e-02
6.640000000000000568e+00 8.181751473673316843e-02 -4.153839216592778577e-02 -4.027858041009037271e-02
6.650000000000000355e+00 8.188494302374868528e-02 -4.159112884314328240e-02 -4.029302212269085526e-02
6.660000000000000142e+00 8.195210033900902913e-02 -4.164386335930899546e-02 -4.030725269378952064e-02
6.669999999999999929e+00 8.201893722479756954e-02 -4.169659658022141502e-02 -4.032128753502402935e-02
6.679999999999999716e+00 8.208543399989359779e-02 -4.174932956810721574e-02 -4.033514040119218214e-02
6.690000000000000391e+00 8.215163268001730856e-02 -4.180206352907569339e-02 -4.034882240453501606e-02
6.700000000000000178e+00 8.221767069867649824e-02 -4.185479974419029775e-02 -4.036234097858189956e-02
6.709999999999999964e+00 8.228371713600471371e-02 -4.190753965369855422e-02 -4.037570169348417282e-02
6.719999999999999751e+00 8.234966581877500857e-02 -4.196028540412465035e-02 -4.038891702026166375e-02
6.730000000000000426e+00 8.241550563768196280e-02 -4.201303921585847895e-02 -4.040199560216508473e-02
6.740000000000000213e+00 8.248123438822180242e-02 -4.206580350989877481e-02 -4.041494474317488400e-02
6.750000000000000000e+00 8.254683293552696199e-02 -4.211858095094490884e-02 -4.042777110676697844e-02
6.759999999999999787e+00 8.261228816133148189e-02 -4.217137440775105273e-02 -4.044048004516991729e-02
6.770000000000000462e+00 8.267760475523587560e-02 -4.222418693091486985e-02 -4.045307525445759889e-02
6.780000000000000249e+00 8.274280727662040869e-02 -4.227702174357476916e-02 -4.046555871426195383e-02
6.790000000000000036e+00 8.280793467113863049e-02 -4.232988224074954453e-02 -4.047793084953160009e-02
6.799999999999999822e+00 8.287302991989221879e-02 -4.238277199339098023e-02 -4.049019083782608164e-02
6.810000000000000497e+00 8.293812775883513400e-02 -4.243569475355293136e-02 -4.050233697827849977e-02
6.820000000000000284e+00 8.300324342619508355e-02 -4.248865445743099656e-02 -4.051436703774728698e-02
6.830000000000000071e+00 8.306836517762103411e-02 -4.254165522336533778e-02 -4.052627849577289387e-02
6.839999999999999858e+00 8.313345286001573575e-02 -4.259470134225878946e-02 -4.053806862255786292e-02
6.850000000000000533e+00 8.319844416875039894e-02 -4.264779725821168238e-02 -4.054973434292013373e-02
6.860000000000000320e+00 8.326326934872502195e-02 -4.270094753753649053e-02 -4.056127186348337799e-02
6.870000000000000107e+00 8.332787406221930926e-02 -4.275415682467708506e-02 -4.057267606955251849e-02
6.879999999999999893e+00 8.339224896571707790e-02 -4.280742978392178266e-02 -4.058393973133270910e-02
6.890000000000000568e+00 8.345646324465352817e-02 -4.286077102617157075e-02 -4.059505259552678019e-02
6.900000000000000355e+00 8.352068636471041141e-02 -4.291418504038622267e-02 -4.060600082246000608e-02
6.910000000000000142e+00 8.358493286232140940e-02 -4.296767659446516091e-02 -4.061677444283351424e-02
6.919999999999999929e+00 8.364909562266073517e-02 -4.302125069864281420e-02 -4.062736637206915136e-02
6.929999999999999716e+00 8.371317131123179323e-02 -4.307491219764152807e-02 -4.063776606386715340e-02
6.940000000000000391e+00 8.377713079947912700e-02 -4.312866597097136934e-02 -4.064796328151640270e-02
6.950000000000000178e+00 8.384094143363000906e-02 -4.318251688722462428e-02 -4.065794753401991840e-02
6.959999999999999964e+00 8.390458434935271770e-02 -4.323646976804034620e-02 -4.066770765723191905e-02
6.969999999999999751e+00 8.396806123504084451e-02 -4.329052936821824182e-02 -4.067723169426230162e-02
6.980000000000000426e+00 8.403139239047242859e-02 -4.334470036763300727e-02 -4.068650702180482553e-02
6.990000000000000213e+00 8.409460853452750684e-02 -4.339898737092768438e-02 -4.069552065210686742e-02
7.000000000000000000e+00 8.415773919311075879e-02 -4.345339491129728005e-02 -4.070425962977024248e-02
7.009999999999999787e+00 8.422080063886226708e-02 -4.350792745501035758e-02 -4.071271143869239356e-02
7.020000000000000462e+00 8.428378625550633774e-02 -4.356258940366091598e-02 -4.072086433727898497e-02
7.030000000000000249e+00 8.434666186616740502e-02 -4.361738509148292003e-02 -4.072870754945706606e-02
7.040000000000000036e+00 8.440936800715255484e-02 -4.367231877541660756e-02 -4.073623125470956369e-02
7.049999999999999822e+00 8.447183036258645861e-02 -4.372739461596086147e-02 -4.074342634185571660e-02
7.060000000000000497e+00 8.453397862343967062e-02 -4.378261664721040669e-02 -4.075028391800613464e-02
7.070000000000000284e+00 8.459577292376398161e-02 -4.383798873482937924e-02 -4.075679459522868475e-02
7.080000000000000071e+00 8.465723576998990252e-02 -4.389351452108104790e-02 -4.076294761207113759e-02
7.089999999999999858e+00 8.471848569031967258e-02 -4.394919735692149471e-02 -4.076872989554091581e-02
7.100000000000000533e+00 8.477967182836135263e-02 -4.400504038256636274e-02 -4.077412799071709198e-02
7.110000000000000320e+00 8.484067489826264963e-02 -4.406104702247606864e-02 -4.077913663411419226e-02
7.120000000000000107e+00 8.490146740885791410e-02 -4.411722041262606392e-02 -4.078374842731816163e-02
7.129999999999999893e+00 8.496203337462890359e-02 -4.417356351453121527e-02 -4.078795617798487705e-02
7.140000000000000568e+00 8.502234118299954735e-02 -4.423007916101936304e-02 -4.079175367091388699e-02
7.150000000000000355e+00 8.508236644715029551e-02 -4.428677002504695370e-02 -4.079513503010534503e-02
7.160000000000000142e+00 8.514210377018363585e-02 -4.434363860656699574e-02 -4.079809438963190316e-02
7.169999999999999929e+00 8.520156881453040676e-02 -4.440068723307125792e-02 -4.080062583364750528e-02
7.179999999999999716e+00 8.526079285017691689e-02 -4.445791806964989601e-02 -4.080272354422278397e-02
7.190000000000000391e+00 8.531981244776144779e-02 -4.451533313473975823e-02 -4.080438208207736589e-02
7.200000000000000178e+00 8.537865724128940181e-02 -4.457293431806370887e-02 -4.080559671814470990e-02
7.209999999999999964e+00 8.543733870615713433e-02 -4.463072339760103951e-02 -4.080636373339756318e-02
7.219999999999999751e+00 8.549584268144258536e-02 -4.468870205276494895e-02 -4.080668061043217498e-02
7.230000000000000426e+00 8.555412791936214956e-02 -4.474687187131268923e-02 -4.080654605275976787e-02
7.240000000000000213e+00 8.561213228193845226e-02 -4.480523434785644438e-02 -4.080595978619152436e-02
7.250000000000000000e+00 8.566978734502132820e-02 -4.486379087219796724e-02 -4.080492212058500767e-02
7.259999999999999787e+00 8.572704113721081598e-02 -4.492254270606268335e-02 -4.080343327884792398e-02
7.270000000000000462e+00 8.578388756596370956e-02 -4.498149094716633739e-02 -4.080149253261755593e-02
7.280000000000000249e+00 8.584039979095967055e-02 -4.504063647991133484e-02 -4.079909721975476244e-02
7.290000000000000036e+00 8.589675043809302801e-02 -4.509997993330276678e-02 -4.079624213759905360e-02
7.299999999999999822e+00 8.595295827208355999e-02 -4.515952206941297592e-02 -4.079292676239026222e-02
7.310000000000000497e+00 8.600892417429326087e-02 -4.521926376014056420e-02 -4.078915411889616482e-02
7.320000000000000284e+00 8.606465084026626577e-02 -4.527920563891846273e-02 -4.078492455535784322e-02
7.330000000000000071e+00 8.612011647547881954e-02 -4.533934829875803374e-02 -4.078023928038967960e-02
7.339999999999999858e+00 8.617529625965823781e-02 -4.539969226794385998e-02 -4.077509973602202326e-02
7.350000000000000533e+00 8.623017946509192733e-02 -4.546023799353126477e-02 -4.076950709675764006e-02
7.360000000000000320e+00 8.628477608287128675e-02 -4.552098583926266623e-02 -4.076346206287059792e-02
7.370000000000000107e+00 8.633911479700580316e-02 -4.558193609374906752e-02 -4.075696489636120023e-02
7.379999999999999893e+00 8.639323474976540185e-02 -4.564308898508077222e-02 -4.075001563142357369e-02
7.390000000000000568e+00 8.644717391670007911e-02 -4.570444469835813900e-02 -4.074261438100427318e-02
7.400000000000000355e+00 8.650095704911639483e-02 -4.576600339296324482e-02 -4.073476165724299047e-02
7.410000000000000142e+00 8.655458604318248816e-02 -4.582776521672633080e-02 -4.072645862632962716e-02
7.419999999999999929e+00 8.660803526261982854e-02 -4.588973031447811379e-02 -4.071770722746381743e-02
7.429999999999999716e+00 8.666125378653739830e-02 -4.595189882882271676e-02 -4.070851010085284327e-02
7.440000000000000391e+00 8.671417579155173139e-02 -4.601427089130621234e-02 -4.069887029059008482e-02
7.450000000000000178e+00 8.676673932978694326e-02 -4.607684660250783992e-02 -4.068879071417100257e-02
7.459999999999999964e+00 8.681891265901303667e-02 -4.613962599992997571e-02 -4.067827342058756568e-02
7.469999999999999751e+00 8.687072605001169845e-02 -4.620260901291480676e-02 -4.066731869247549452e-02
7.480000000000000426e+00 8.692230518267664297e-02 -4.626579540485191433e-02 -4.065592409848452909e-02
7.490000000000000213e+00 8.697380210655879240e-02 -4.632918485819852855e-02 -4.064408646079999826e-02
7.500000000000000000e+00 8.702510621331649432e-02 -4.639277741861102394e-02 -4.063180997637440978e-02
7.509999999999999787e+00 8.707619546647224484e-02 -4.645657297955391868e-02 -4.061909632149984101e-02
7.520000000000000462e+00 8.712705927902135439e-02 -4.652057138590128677e-02 -4.060594683857417231e-02
7.530000000000000249e+00 8.717767124209942209e-02 -4.658477247530856680e-02 -4.059236329842718510e-02
7.540000000000000036e+00 8.722801178864114657e-02 -4.664917604817190450e-02 -4.057834728628938181e-02
7.549999999999999822e+00 8.727807985942515057e-02 -4.671378185360703511e-02 -4.056389989093445170e-02
7.560000000000000497e+00 8.732789493523585023e-02 -4.677858958742169004e-02 -4.054902165868655428e-02
7.570000000000000284e+00 8.737749159949209643e-02 -4.684359889824720596e-02 -4.053371275233779575e-02
7.580000000000000071e+00 8.742690928460167266e-02 -4.690880939831446050e-02 -4.051797324186193899e-02
7.589999999999999858e+00 8.747618011229149615e-02 -4.697422067567859350e-02 -4.050180344694341572e-02
7.600000000000000533e+00 8.752531775800098668e-02 -4.703983230502277457e-02 -4.048520425089598834e-02
7.610000000000000320e+00 8.757431005366066168e-02 -4.710564385450093094e-02 -4.046817731147305669e-02
7.620000000000000107e+00 8.762311759882111806e-02 -4.717165488641056337e-02 -4.045072510614897837e-02
7.629999999999999893e+00 8.767167999050673455e-02 -4.723786494982384204e-02 -4.043285076731473193e-02
7.640000000000000568e+00 8.771993042643827510e-02 -4.730427356364259872e-02 -4.041455768592735337e-02
7.650000000000000355e+00 8.776781840897886211e-02 -4.737088018888598040e-02 -4.039584888980592148e-02
7.660000000000000142e+00 8.781533910777018781e-02 -4.743768418936321341e-02 -4.037672623415484302e-02
7.669999999999999929e+00 8.786256664978139841e-02 -4.750468478023135710e-02 -4.035718947640985765e-02
7.679999999999999716e+00 8.790967277125220913e-02 -4.757188098606800891e-02 -4.033723575654355603e-02
7.690000000000000391e+00 8.795667542908150449e-02 -4.763927199221742320e-02 -4.031686660005839862e-02
7.700000000000000178e+00 8.800347769664297604e-02 -4.770685710892148129e-02 -4.029608677649455795e-02
7.709999999999999964e+00 8.805008187595551872e-02 -4.777463545652686078e-02 -4.027489840175506319e-02
7.719999999999999751e+00 8.809646649364388793e-02 -4.784260613818205193e-02 -4.025330431287287014e-02
7.730000000000000426e+00 8.814260704369417110e-02 -4.791076821272223507e-02 -4.023130750306996850e-02
7.740000000000000213e+00 8.818849300785563949e-02 -4.797912067476061554e-02 -4.020891065855777824e-02
7.750000000000000000e+00 8.823413444166984532e-02 -4.804766244872187009e-02 -4.018611597582558842e-02
7.759999999999999787e+00 8.827955995711012083e-02 -4.811639239290525089e-02 -4.016292520968832436e-02
7.770000000000000462e+00 8.832480853241431173e-02 -4.818530930997343836e-02 -4.013933988650863344e-02
7.780000000000000249e+00 8.836991795268947514e-02 -4.825441196057744103e-02 -4.011536160719942484e-02
7.790000000000000036e+00 8.841491282304102250e-02 -4.832369907714255397e-02 -4.009099236104077257e-02
7.799999999999999822e+00 8.845979499809319968e-02 -4.839316937516236622e-02 -4.006623477405345940e-02
7.810000000000000497e+00 8.850453894134824306e-02 -4.846282155966898791e-02 -4.004109222451208983e-02
7.820000000000000284e+00 8.854909397592966580e-02 -4.853265432488070019e-02 -4.001556877287394676e-02
7.830000000000000071e+00 8.859339463008386595e-02 -4.860266634535007069e-02 -3.998966887348225085e-02
7.839999999999999858e+00 8.863737933903298449e-02 -4.867285625727823389e-02 -3.996339686027944316e-02
7.850000000000000533e+00 8.868101666580870124e-02 -4.874322262898858615e-02 -3.993675622769572719e-02
7.860000000000000320e+00 8.872433697960538379e-02 -4.881376391989789704e-02 -3.990974875999388216e-02
7.870000000000000107e+00 8.876746558699442902e-02 -4.888447842850393577e-02 -3.988237361470169801e-02
7.879999999999999893e+00 8.881055168303683689e-02 -4.895536437714260308e-02 -3.985462927041567849e-02
7.890000000000000568e+00 8.885348768848715106e-02 -4.902642031170588444e-02 -3.982652114056144110e-02
7.900000000000000355e+00 8.889625040763465824e-02 -4.909764463845681798e-02 -3.979805227865776396e-02
7.910000000000000142e+00 8.893882922772511357e-02 -4.916903571783397958e-02 -3.976922532988759473e-02
7.919999999999999929e+00 8.898119773419113643e-02 -4.924059190526995644e-02 -3.974004329247562972e-02
7.930000000000000604e+00 8.902333621670784070e-02 -4.931231152516490912e-02 -3.971050892496963414e-02
7.940000000000000391e+00 8.906524328362087906e-02 -4.938419286002471847e-02 -3.968062444281481721e-02
7.950000000000000178e+00 8.910693789524164188e-02 -4.945623415095609654e-02 -3.965039146901691569e-02
7.959999999999999964e+00 8.914845396715133374e-02 -4.952843360586231536e-02 -3.961981118185423090e-02
7.969999999999999751e+00 8.918983018111505123e-02 -4.960078941197655633e-02 -3.958888459000248911e-02
7.980000000000000426e+00 8.923109789704600225e-02 -4.967329974968151540e-02 -3.955761285885652651e-02
7.990000000000000213e+00 8.927227007977699136e-02 -4.974596280487551120e-02 -3.952599761138319429e-02
8.000000000000000000e+00 8.931333394049575936e-02 -4.981877677745802369e-02 -3.949404113245862796e-02
8.009999999999999787e+00 8.935424955176889117e-02 -4.989173988382501063e-02 -3.946174641713482562e-02
8.019999999999999574e+00 8.939495604014396912e-02 -4.996485035158725746e-02 -3.942911702026165310e-02
8.029999999999999361e+00 8.943538611040245667e-02 -5.003810640504757073e-02 -3.939615668686235334e-02
8.040000000000000924e+00 8.947548863505848382e-02 -5.011150624029829526e-02 -3.936286876895302850e-02
8.050000000000000711e+00 8.951525788082946578e-02 -5.018504798913335507e-02 -3.932925546433414105e-02
8.060000000000000497e+00 8.955476666106602923e-02 -5.025872967129705465e-02 -3.929531694569117495e-02
8.070000000000000284e+00 8.959418388748531525e-02 -5.033254915726417811e-02 -3.926105090687091737e-02
8.080000000000000071e+00 8.963352782846131794e-02 -5.040650449585793585e-02 -3.922645918399149390e-02
8.089999999999999858e+00 8.967270173519957532e-02 -5.048059388021168548e-02 -3.919154676826418909e-02
8.099999999999999645e+00 8.971170662857542999e-02 -5.055481535513530605e-02 -3.915631619207369379e-02
8.109999999999999432e+00 8.975052073381281637e-02 -5.062916697611977851e-02 -3.912077072582909737e-02
8.120000000000000995e+00 8.978911923894222769e-02 -5.070364678336859721e-02 -3.908491388596496696e-02
8.130000000000000782e+00 8.982749130280419381e-02 -5.077825278144041526e-02 -3.904874901501956264e-02
8.140000000000000568e+00 8.986564667966827347e-02 -5.085298293196387903e-02 -3.901227912876684828e-02
8.150000000000000355e+00 8.990361377739988780e-02 -5.092783515572494452e-02 -3.897550698298180710e-02
8.160000000000000142e+00 8.994143156302773778e-02 -5.100280734069981281e-02 -3.893843529729756198e-02
8.169999999999999929e+00 8.997913810130472867e-02 -5.107789735292155714e-02 -3.890106706425437710e-02
8.179999999999999716e+00 9.001675865066888216e-02 -5.115310304735555536e-02 -3.886340586820863363e-02
8.189999999999999503e+00 9.005429614481660905e-02 -5.122842227626642209e-02 -3.882545614130140932e-02
8.199999999999999289e+00 9.009172656145145175e-02 -5.130385289286652772e-02 -3.878722329205295388e-02
8.210000000000000853e+00 9.012900113240918110e-02 -5.137939274834233544e-02 -3.874871365605879470e-02
8.220000000000000639e+00 9.016605659739036771e-02 -5.145503968067347694e-02 -3.870993423730425403e-02
8.230000000000000426e+00 9.020283376881282900e-02 -5.153079149396687375e-02 -3.867089223219553895e-02
8.240000000000000213e+00 9.023930358400364393e-02 -5.160664592735385997e-02 -3.863159435584084117e-02
8.250000000000000000e+00 9.027549860535254156e-02 -5.168260061281488432e-02 -3.859204602057420691e-02
8.259999999999999787e+00 9.031154587884777929e-02 -5.175865302263467360e-02 -3.855225046962004742e-02
8.269999999999999574e+00 9.034759642856669826e-02 -5.183480054934822001e-02 -3.851221062917559168e-02
8.279999999999999361e+00 9.038355059724118012e-02 -5.191104087991631894e-02 -3.847193623724190492e-02
8.290000000000000924e+00 9.041938729999419999e-02 -5.198737156074426796e-02 -3.843143525428136670e-02
8.300000000000000711e+00 9.045510062154124564e-02 -5.206379007729572406e-02 -3.839071550145355810e-02
8.310000000000000497e+00 9.049066897677143784e-02 -5.214029389398064374e-02 -3.834978544208260398e-02
8.320000000000000284e+00 9.052607752846478228e-02 -5.221688042709233396e-02 -3.830865360461719465e-02
8.330000000000000071e+00 9.056132983661553670e-02 -5.229354703264134374e-02 -3.826732827502590806e-02
8.339999999999999858e+00 9.059644995431727355e-02 -5.237029100551229832e-02 -3.822581742750761485e-02
8.349999999999999645e+00 9.063147710407364055e-02 -5.244710958641737863e-02 -3.818412883972814587e-02
8.359999999999999432e+00 9.066645555416848190e-02 -5.252399997339812776e-02 -3.814227032682463575e-02
8.370000000000000995e+00 9.070142257132846053e-02 -5.260095933492187070e-02 -3.810025002213775214e-02
8.380000000000000782e+00 9.073639734861686790e-02 -5.267798482190760856e-02 -3.805807663215780845e-02
8.390000000000000568e+00 9.077137359736929534e-02 -5.275507357631623734e-02 -3.801575959844398500e-02
8.400000000000000355e+00 9.080631805607407292e-02 -5.283222273423414383e-02 -3.797330911011210369e-02
8.410000000000000142e+00 9.084117652045071989e-02 -5.290942942168812280e-02 -3.793073592652415615e-02
8.419999999999999929e+00 9.087588815631650330e-02 -5.298669074173002064e-02 -3.788805099058284442e-02
8.429999999999999716e+00 9.091040784418819021e-02 -5.306400375164029015e-02 -3.784526483790758011e-02
8.439999999999999503e+00 9.094473515117580675e-02 -5.314136542940749164e-02 -3.780238683540945721e-02
8.449999999999999289e+00 9.097894725190053267e-02 -5.321877262896373278e-02 -3.775942431382901115e-02
8.460000000000000853e+00 9.101321621115003591e-02 -5.329622204646116551e-02 -3.771638209961693938e-02
8.470000000000000639e+00 9.104757054778413183e-02 -5.337371053600720172e-02 -3.767326857824093017e-02
8.480000000000000426e+00 9.108191818674772622e-02 -5.345123509178991567e-02 -3.763009503067509670e-02
8.490000000000000213e+00 9.111626444128510804e-02 -5.352879255827194122e-02 -3.758687010588421251e-02
8.500000000000000000e+00 9.115059253558628616e-02 -5.360637978839588591e-02 -3.754360280072555761e-02
8.509999999999999787e+00 9.118488185566395177e-02 -5.368399362283327730e-02 -3.750030199144086668e-02
8.519999999999999574e+00 9.121912506532696419e-02 -5.376163087298631987e-02 -3.745697599521721766e-02
8.529999999999999361e+00 9.125333485831786662e-02 -5.383928831705792062e-02 -3.741363238719901119e-02
8.540000000000000924e+00 9.128754214300455194e-02 -5.391696270552751719e-02 -3.737027802877651572e-02
8.550000000000000711e+00 9.132178805357316076e-02 -5.399465077264985202e-02 -3.732691924853125121e-02
8.560000000000000497e+00 9.135611255546695342e-02 -5.407234925086966404e-02 -3.728356210819784577e-02
8.570000000000000284e+00 9.139054255514850178e-02 -5.415005488532993738e-02 -3.724021268259533612e-02
8.580000000000000071e+00 9.142508233290552733e-02 -5.422776444593684075e-02 -3.719687728470960630e-02
8.589999999999999858e+00 9.145970879670002607e-02 -5.430547473473716635e-02 -3.715356257486190916e-02
8.599999999999999645e+00 9.149437351471427504e-02 -5.438318258665243016e-02 -3.711027550592325280e-02
8.609999999999999432e+00 9.152901274018343525e-02 -5.446088486191719147e-02 -3.706702307441273048e-02
8.620000000000000995e+00 9.156356571550311463e-02 -5.453857842886039586e-02 -3.702381186954142867e-02
8.630000000000000782e+00 9.159800046019189734e-02 -5.461626013597708357e-02 -3.698064743815004940e-02
8.640000000000000568e+00 9.163234504019494853e-02 -5.469392677253781532e-02 -3.693753351228884485e-02
8.650000000000000355e+00 9.166672025337914420e-02 -5.477157501839434450e-02 -3.689447119700339783e-02
8.660000000000000142e+00 9.170127484966265896e-02 -5.484920152046816877e-02 -3.685146060588240235e-02
8.669999999999999929e+00 9.173591157914508243e-02 -5.492680327191205164e-02 -3.680850764131603919e-02
8.679999999999999716e+00 9.177060049805110808e-02 -5.500437719399411257e-02 -3.676561623179760291e-02
8.689999999999999503e+00 9.180533136856153242e-02 -5.508192019881853058e-02 -3.672278952885887210e-02
8.700000000000001066e+00 9.184007717583654584e-02 -5.515942923826672867e-02 -3.668003081482960892e-02
8.710000000000000853e+00 9.187481667093182203e-02 -5.523690127757253238e-02 -3.663734298154038005e-02
8.720000000000000639e+00 9.190954634112075139e-02 -5.531433328344317890e-02 -3.659472826378192684e-02
8.730000000000000426e+00 9.194428280759492367e-02 -5.539172222341161994e-02 -3.655218820287657600e-02
8.740000000000000213e+00 9.197905775833395414e-02 -5.546906507290216837e-02 -3.650972378974528393e-02
8.750000000000000000e+00 9.201390801374943751e-02 -5.554635882675735409e-02 -3.646733572525644868e-02
8.759999999999999787e+00 9.204886358496182364e-02 -5.562360051224680274e-02 -3.642502472943472125e-02
8.769999999999999574e+00 9.208393661397991370e-02 -5.570078720085429314e-02 -3.638279183039501430e-02
8.779999999999999361e+00 9.211911388276716739e-02 -5.577791601641900188e-02 -3.634063856862242842e-02
8.790000000000000924e+00 9.215435515092389174e-02 -5.585498413749161173e-02 -3.629856706225973589e-02
8.800000000000000711e+00 9.218959894226559648e-02 -5.593198879204983737e-02 -3.625657989408034854e-02
8.810000000000000497e+00 9.222477656752010866e-02 -5.600892724300881448e-02 -3.621467980036812556e-02
8.820000000000000284e+00 9.225983416718094854e-02 -5.608579676325141372e-02 -3.617286916541473385e-02
8.830000000000000071e+00 9.229476141460182803e-02 -5.616259459920457803e-02 -3.613114935209876810e-02
8.839999999999999858e+00 9.232962425700050324e-02 -5.623931792228188675e-02 -3.608951992842764078e-02
8.849999999999999645e+00 9.236458374669513638e-02 -5.631596378916090689e-02 -3.604797823265957352e-02
8.859999999999999432e+00 9.239967329324107193e-02 -5.639252944734975820e-02 -3.600652482704613105e-02
8.870000000000000995e+00 9.243479084471246943e-02 -5.646901235434018118e-02 -3.596516364639070623e-02
8.880000000000000782e+00 9.246993426614327771e-02 -5.654540984945988918e-02 -3.592389635777600010e-02
8.890000000000000568e+00 9.250508149414389536e-02 -5.662171931624967319e-02 -3.588272525426632747e-02
8.900000000000000355e+00 9.254020602749468694e-02 -5.669793816174269196e-02 -3.584165291112813290e-02
8.910000000000000142e+00 9.257529451727064540e-02 -5.677406379518439017e-02 -3.580068179243631882e-02
8.919999999999999929e+00 9.261035395744725285e-02 -5.685009362027943630e-02 -3.575981409950998446e-02
8.929999999999999716e+00 9.264541023729973290e-02 -5.692602503728345920e-02 -3.571905181981993582e-02
8.939999999999999503e+00 9.268050042114350795e-02 -5.700185545151075645e-02 -3.567839692098926513e-02
8.950000000000001066e+00 9.271566150252950889e-02 -5.707758228509484527e-02 -3.563785162562416176e-02
8.960000000000000853e+00 9.275091853144837306e-02 -5.715320298910168961e-02 -3.559741869916392687e-02
8.970000000000000639e+00 9.278627493177921126e-02 -5.722871505336867698e-02 -3.555710168476654276e-02
8.980000000000000426e+00 9.282170751612027482e-02 -5.730411601170742886e-02 -3.551690502635527352e-02
8.990000000000000213e+00 9.285716817594302785e-02 -5.737940344039679091e-02 -3.547683403311768791e-02
9.000000000000000000e+00 9.289259349194460558e-02 -5.745457494815923993e-02 -3.543689465560101448e-02
9.009999999999999787e+00 9.292792259393581333e-02 -5.752962815610705022e-02 -3.539709306459715155e-02
9.019999999999999574e+00 9.296312252739577509e-02 -5.760456066642351963e-02 -3.535743504864344994e-02
9.029999999999999361e+00 9.299821918612126426e-02 -5.767937001883575998e-02 -3.531792527345647276e-02
9.040000000000000924e+00 9.303332991444809852e-02 -5.775405363527370828e-02 -3.527856649296214064e-02
9.050000000000000711e+00 9.306861046396097681e-02 -5.782860888254882925e-02 -3.523936082517829110e-02
9.060000000000000497e+00 9.310397780791355993e-02 -5.790303347989591426e-02 -3.520031631436797148e-02
9.070000000000000284e+00 9.313939847695293373e-02 -5.797732508589315686e-02 -3.516144004794290873e-02
9.080000000000000071e+00 9.317486797280950805e-02 -5.805148132577617887e-02 -3.512273865007834589e-02
9.089999999999999858e+00 9.321036431575933923e-02 -5.812549985669598213e-02 -3.508421935472007952e-02
9.099999999999999645e+00 9.324587070325288107e-02 -5.819937833890920231e-02 -3.504588946993795334e-02
9.109999999999999432e+00 9.328138800567484235e-02 -5.827311442188105178e-02 -3.500775607515495269e-02
9.120000000000000995e+00 9.331693760927485537e-02 -5.834670574252387443e-02 -3.496982593892179747e-02
9.130000000000000782e+00 9.335255667750390340e-02 -5.842014993193477695e-02 -3.493210560988463387e-02
9.140000000000000568e+00 9.338828840188939662e-02 -5.849344462725595412e-02 -3.489460162213418176e-02
9.150000000000000355e+00 9.342417008702740000e-02 -5.856658748552992511e-02 -3.485732074980996825e-02
9.160000000000000142e+00 9.346022195570601043e-02 -5.863957619668616617e-02 -3.482027024478019650e-02
9.169999999999999929e+00 9.349643937050841624e-02 -5.871240849306605392e-02 -3.478345799542575945e-02
9.179999999999999716e+00 9.353279075373671647e-02 -5.878508215315111918e-02 -3.474689255386896602e-02
9.189999999999999503e+00 9.356922286076829742e-02 -5.885759499744033091e-02 -3.471058299312929085e-02
9.200000000000001066e+00 9.360567424102510248e-02 -5.892994487469487008e-02 -3.467453857424569047e-02
9.210000000000000853e+00 9.364209672898822501e-02 -5.900212963704586089e-02 -3.463876822584394111e-02
9.220000000000000639e+00 9.367848367373611540e-02 -5.907414710274514619e-02 -3.460327986429878599e-02
9.230000000000000426e+00 9.371490236579019251e-02 -5.914599500562703338e-02 -3.456807961091717951e-02
9.240000000000000213e+00 9.375151544745619070e-02 -5.921767094957602895e-02 -3.453317126912629209e-02
9.250000000000000000e+00 9.378838068969541641e-02 -5.928917270721242860e-02 -3.449856101930089125e-02
9.259999999999999787e+00 9.382539845164412917e-02 -5.936049830909911895e-02 -3.446425855100964525e-02
9.269999999999999574e+00 9.386257074179477078e-02 -5.943164565329085713e-02 -3.443027104233608443e-02
9.279999999999999361e+00 9.389988249947796295e-02 -5.950261268125650593e-02 -3.439660589060174883e-02
9.290000000000000924e+00 9.393731231280467997e-02 -5.957339736462184676e-02 -3.436327045196201080e-02
9.300000000000000711e+00 9.397485068436897682e-02 -5.964399768321018008e-02 -3.433027161333655763e-02
9.310000000000000497e+00 9.401250782190583022e-02 -5.971441161763108713e-02 -3.429761560234584339e-02
9.320000000000000284e+00 9.405031266921580480e-02 -5.978463715255838418e-02 -3.426530799675112787e-02
9.330000000000000071e+00 9.408830550866568998e-02 -5.985467228708422904e-02 -3.423335388093285553e-02
9.339999999999999858e+00 9.412652686143177516e-02 -5.992451504879253710e-02 -3.420175808791624944e-02
9.349999999999999645e+00 9.416500557662263460e-02 -5.999416350844102158e-02 -3.417052546156807563e-02
9.359999999999999432e+00 9.420374893345512257e-02 -6.006361579240716148e-02 -3.413966107490933738e-02
9.370000000000000995e+00 9.424273728481287471e-02 -6.013287009031222791e-02 -3.410917034695769290e-02
9.380000000000000782e+00 9.428192525524314860e-02 -6.020192465550554956e-02 -3.407905901192525427e-02
9.390000000000000568e+00 9.432125078673031515e-02 -6.027077779636067639e-02 -3.404933291063080153e-02
9.400000000000000355e+00 9.436065242222807514e-02 -6.033942785660922209e-02 -3.401999759417469876e-02
9.410000000000000142e+00 9.440009415549628635e-02 -6.040787318321520771e-02 -3.399105775369884452e-02
9.419999999999999929e+00 9.443959598724116500e-02 -6.047611208057097204e-02 -3.396251651673578426e-02
9.429999999999999716e+00 9.447926651923865826e-02 -6.054414275099942455e-02 -3.393437469233250015e-02
9.439999999999999503e+00 9.451926442455531319e-02 -6.061196334081384030e-02 -3.390663168867770472e-02
9.450000000000001066e+00 9.455951990358445192e-02 -6.067957239171795775e-02 -3.387929192233834347e-02
9.460000000000000853e+00 9.459998690109608366e-02 -6.074696844315016775e-02 -3.385235897342434713e-02
9.470000000000000639e+00 9.464065945048158457e-02 -6.081415000426287909e-02 -3.382583526109243094e-02
9.480000000000000426e+00 9.468151238601042741e-02 -6.088111564608061910e-02 -3.379972339393676889e-02
9.490000000000000213e+00 9.472252396482584713e-02 -6.094786397073015394e-02 -3.377402567179341869e-02
9.500000000000000000e+00 9.476368915881522303e-02 -6.101439359537430551e-02 -3.374874379886286940e-02
9.509999999999999787e+00 9.480502317071874685e-02 -6.108070314933960326e-02 -3.372387881690244726e-02
9.519999999999999574e+00 9.484655720275324275e-02 -6.114679128058726071e-02 -3.369943121328284469e-02
9.529999999999999361e+00 9.488832902050409190e-02 -6.121265666791832899e-02 -3.367540114702073650e-02
9.540000000000000924e+00 9.493037114371093155e-02 -6.127829803555306237e-02 -3.365178872922635483e-02
9.550000000000000711e+00 9.497269955271687991e-02 -6.134371416697971535e-02 -3.362859429287382018e-02
9.560000000000000497e+00 9.501530562521647016e-02 -6.140890391522318276e-02 -3.360581859044011604e-02
9.570000000000000284e+00 9.505815361871602920e-02 -6.147386620694683668e-02 -3.358346286665020441e-02
9.580000000000000071e+00 9.510118540158715716e-02 -6.153860003806797124e-02 -3.356152876705387200e-02
9.589999999999999858e+00 9.514433332764575535e-02 -6.160310445883447616e-02 -3.354001806107571870e-02
9.599999999999999645e+00 9.518754116896070705e-02 -6.166737854658194129e-02 -3.351893218001472663e-02
9.609999999999999432e+00 9.523079189690229762e-02 -6.173142136467358460e-02 -3.349827159560894718e-02
9.620000000000000995e+00 9.527413986239251231e-02 -6.179523190640201502e-02 -3.347803509256080945e-02
9.630000000000000782e+00 9.531773503213041010e-02 -6.185880903890241672e-02 -3.345821922472644316e-02
9.640000000000000568e+00 9.536164934951905925e-02 -6.192215178811082826e-02 -3.343882235240355077e-02
9.650000000000000355e+00 9.540577485939683022e-02 -6.198525952025814301e-02 -3.341984689599353936e-02
9.660000000000000142e+00 9.545010434456485671e-02 -6.204813146985151823e-02 -3.340129297104915684e-02
9.669999999999999929e+00 9.549461880613066556e-02 -6.211076692307371250e-02 -3.338316096903103797e-02
9.679999999999999716e+00 9.553929113824258246e-02 -6.217316521417345920e-02 -3.336545147728358501e-02
9.689999999999999503e+00 9.558410531084772510e-02 -6.223532569912577223e-02 -3.334816485777288703e-02
9.700000000000001066e+00 9.562906497063924927e-02 -6.229724774531374826e-02 -3.333130106169448353e-02
9.710000000000000853e+00 9.567419311018526829e-02 -6.235893073313426155e-02 -3.331485964342621037e-02
9.720000000000000639e+00 9.571952509999778758e-02 -6.242037406565358743e-02 -3.329883992278234034e-02
9.730000000000000426e+00 9.576509778999028888e-02 -6.248157718268658456e-02 -3.328324123508753091e-02
9.740000000000000213e+00 9.581093756925590510e-02 -6.254253957591617008e-02 -3.326806320422454749e-02
9.750000000000000000e+00 9.585705022304451262e-02 -6.260326080192903098e-02 -3.325330597461836207e-02
9.759999999999999787e+00 9.590341514647704457e-02 -6.266374049029892201e-02 -3.323897034407200662e-02
9.769999999999999574e+00 9.594998597461971979e-02 -6.272397834410932405e-02 -3.322505775028781333e-02
9.779999999999999361e+00 9.599669898277254920e-02 -6.278397413057881793e-02 -3.321157007950142903e-02
9.790000000000000924e+00 9.604348971943151014e-02 -6.284372765971704689e-02 -3.319850928548846031e-02
9.800000000000000711e+00 9.609031728308294051e-02 -6.290323874921577296e-02 -3.318587683072794781e-02
9.810000000000000497e+00 9.613719447260228590e-02 -6.296250717405711683e-02 -3.317367298806048886e-02
9.820000000000000284e+00 9.618422038668532348e-02 -6.302153260033634130e-02 -3.316189607916068816e-02
9.830000000000000071e+00 9.623155825267930286e-02 -6.308031460594920592e-02 -3.315054300117747932e-02
9.839999999999999858e+00 9.627916184743730288e-02 -6.313885317376188855e-02 -3.313961549957392116e-02
9.849999999999999645e+00 9.632696052238891304e-02 -6.319714836569290117e-02 -3.312911582946814759e-02
9.859999999999999432e+00 9.637494662254407485e-02 -6.325520016806567003e-02 -3.311904482226175200e-02
9.870000000000000995e+00 9.642310677490333048e-02 -6.331300861209965269e-02 -3.310940342960195376e-02
9.880000000000000782e+00 9.647143325728130270e-02 -6.337057375803471782e-02 -3.310019245352275458e-02
9.890000000000000568e+00 9.651993011298685976e-02 -6.342789568725451521e-02 -3.309141239723605715e-02
9.900000000000000355e+00 9.656861252888260250e-02 -6.348497450388537744e-02 -3.308306346789337271e-02
9.910000000000000142e+00 9.661750148282037542e-02 -6.354181034250130922e-02 -3.307514568655763043e-02
9.919999999999999929e+00 9.666661596270403889e-02 -6.359840337875329042e-02 -3.306765905369404845e-02
9.929999999999999716e+00 9.671596515677781392e-02 -6.365475383994416425e-02 -3.306060371598412012e-02
9.939999999999999503e+00 9.676554291156913568e-02 -6.371086201276555949e-02 -3.305398008226857059e-02
9.950000000000001066e+00 9.681532645368395862e-02 -6.376672824562140685e-02 -3.304778884287677687e-02
9.960000000000000853e+00 9.686528088323959063e-02 -6.382235294317382956e-02 -3.304203085735016310e-02
9.970000000000000639e+00 9.691537028389136943e-02 -6.387773655095320413e-02 -3.303670689033107177e-02
9.980000000000000426e+00 9.696557547548577405e-02 -6.393287952809988128e-02 -3.303181719377685371e-02
9.990000000000000213e+00 9.701591748368285084e-02 -6.398778230651500087e-02 -3.302736095517393167e-02


==> Figure7/n_k_GS-fTWA_time10.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 -8.958722845234801113e-04
-5.682507065661999590e+00 -5.593248047217613816e-04
-5.365014131325000157e+00 -3.620290833994399549e-04
-5.047521196986999747e+00 -8.206916450073098446e-04
-4.830830026003999578e+00 -4.278926402417893016e-04
-4.513337091666000056e+00 -1.035788568248818819e-03
-4.195844157327999646e+00 -1.012016123470349527e-03
-3.715370323453000001e+00 -1.836945668403755505e-03
-3.661660052008000044e+00 -1.491110093281955429e-03
-3.397877389116000124e+00 -1.401375255674297549e-03
-3.344167117670000078e+00 -7.094859405528675111e-04
-3.080384454778000158e+00 -6.623157933738355041e-04
-2.690278532109000142e+00 -4.271757879936721736e-04
-2.546200349457000023e+00 -1.577420275120866577e-03
-2.492490078010999976e+00 -1.377051163148568236e-03
-2.372785597771999822e+00 -9.824031132091848306e-04
-2.228707415120000146e+00 -7.088534772687893337e-04
-2.081014052771000156e+00 -3.684080920607346599e-04
-2.055292663433999856e+00 -8.533041513446582016e-04
-1.763521118432999968e+00 3.158440647686999725e-04
-1.521108558112999942e+00 3.305291807561561157e-04
-1.446028184096000091e+00 2.087359926872256466e-04
-1.430740646907000091e+00 -6.626138720284835415e-04
-1.377030375461000045e+00 2.274692767066932575e-04
-1.203615623776000065e+00 2.462703478650518640e-03
-1.113247712568999903e+00 3.962421981238750668e-03
-9.118440787749999554e-01 1.537716296892033263e-03
-5.943511444369999897e-01 -1.472457306157459733e-02
-4.056488555630000103e-01 -2.657426165916043637e-02
-3.519385841170000195e-01 -3.367666641259214888e-02
-2.615706729110000017e-01 -3.374144844274973298e-02
-8.815592122500000294e-02 -4.113890990791624347e-02
2.036156237760000098e-01 4.409843255352364350e-02
2.573258952210000228e-01 3.945382080240240202e-02
5.211085581130000532e-01 3.705559972902208038e-02
6.194429357809999592e-01 2.453387104238093780e-02
7.635211184329999679e-01 1.374032245815732731e-02
8.538890296400000191e-01 1.144755315962403888e-02
9.369358701190000360e-01 2.798798172717538967e-03
1.228707415119999924e+00 -4.148289987861104866e-03
1.372785597772000044e+00 -2.117062224131973248e-03
1.546200349457000023e+00 -5.953940469375414851e-04
1.788612909777000048e+00 9.108422336350165572e-05
1.837971894457999911e+00 4.637881681058914291e-04
1.878980820983999989e+00 2.932093870612052485e-04
2.155464828796000099e+00 6.537386432801199892e-04
2.397877389116000124e+00 9.711361125939130820e-04
2.488245300322000197e+00 1.004769184279471214e-03
2.904072612328000069e+00 1.459246015924380285e-03
3.007141868454000111e+00 1.076712490886819976e-03
3.513337091666000056e+00 1.054065042324519837e-03
3.929164403671999928e+00 9.059227680052222209e-04
4.122601571005000132e+00 9.884834870137197867e-04
4.538428883009999915e+00 9.604304435292870465e-04
5.147693362348999990e+00 9.979519563029309002e-04
5.756957841686999977e+00 6.787611002830225022e-04


==> Figure7/n_k_GS-fTWA_time10.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 2.388984393104642834e-04
-5.682507065661999590e+00 -2.285409394875204114e-03
-5.365014131325000157e+00 -2.412735577656976993e-03
-5.047521196986999747e+00 -1.132221364373853234e-04
-4.830830026003999578e+00 -2.485929806490649874e-03
-4.513337091666000056e+00 -1.890383787548133299e-03
-4.195844157327999646e+00 7.902205076315560461e-04
-3.715370323453000001e+00 1.512046370189201738e-03
-3.661660052008000044e+00 6.771681920482164330e-04
-3.397877389116000124e+00 3.549940694546394049e-03
-3.344167117670000078e+00 5.773320311006746586e-03
-3.080384454778000158e+00 9.273583473354052309e-03
-2.690278532109000142e+00 1.518798427110945592e-02
-2.546200349457000023e+00 1.927253501459003093e-02
-2.492490078010999976e+00 1.856990165728622522e-02
-2.372785597771999822e+00 2.272797102346613141e-02
-2.228707415120000146e+00 2.556068823070989371e-02
-2.081014052771000156e+00 3.173421368342277393e-02
-2.055292663433999856e+00 3.104531756419881550e-02
-1.763521118432999968e+00 3.076874213792579749e-02
-1.521108558112999942e+00 2.258603813001280880e-02
-1.446028184096000091e+00 1.556026432739543441e-02
-1.430740646907000091e+00 1.635487399761903493e-02
-1.377030375461000045e+00 1.510505100227144126e-02
-1.203615623776000065e+00 8.743614925000975369e-03
-1.113247712568999903e+00 9.170846517464470438e-04
-9.118440787749999554e-01 -2.781533082702103421e-02
-5.943511444369999897e-01 -1.229582000261342234e-01
-4.056488555630000103e-01 -1.964003273731724786e-01
-3.519385841170000195e-01 -2.227850618272206873e-01
-2.615706729110000017e-01 -2.630618691374025930e-01
-8.815592122500000294e-02 -3.363709801722878368e-01
2.036156237760000098e-01 3.632872508415618817e-01
2.573258952210000228e-01 3.419477661738794527e-01
5.211085581130000532e-01 2.451045515178461587e-01
6.194429357809999592e-01 2.038132456475769128e-01
7.635211184329999679e-01 1.261073845852247466e-01
8.538890296400000191e-01 8.156458680873769629e-02
9.369358701190000360e-01 6.261259752988238003e-02
1.228707415119999924e+00 8.317252910586804548e-03
1.372785597772000044e+00 -9.174504413817107309e-03
1.546200349457000023e+00 -2.052415976880262935e-02
1.788612909777000048e+00 -2.816761160452140728e-02
1.837971894457999911e+00 -2.606798087031492184e-02
1.878980820983999989e+00 -3.300826414826561750e-02
2.155464828796000099e+00 -3.346248884243815946e-02
2.397877389116000124e+00 -2.929340462304986376e-02
2.488245300322000197e+00 -2.605456104601913681e-02
2.904072612328000069e+00 -1.677949845001473067e-02
3.007141868454000111e+00 -1.482088012955482675e-02
3.513337091666000056e+00 -4.213528855133870203e-03
3.929164403671999928e+00 -3.238888748861534946e-03
4.122601571005000132e+00 -9.311829251339221770e-04
4.538428883009999915e+00 2.867589944938029115e-03
5.147693362348999990e+00 2.608429403677319652e-03
5.756957841686999977e+00 2.482056526847613558e-03


==> Figure7/n_k_GS-fTWA_time5.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 3.659914469544833793e-05
-5.682507065661999590e+00 -4.800145099546071492e-04
-5.365014131325000157e+00 -3.529493292605545562e-04
-5.047521196986999747e+00 -1.046674898044885893e-03
-4.830830026003999578e+00 -7.943569444107678734e-04
-4.513337091666000056e+00 -1.124112269138555220e-03
-4.195844157327999646e+00 -8.034520598133587654e-04
-3.715370323453000001e+00 -6.932816208241598943e-04
-3.661660052008000044e+00 -1.463475131484814895e-03
-3.397877389116000124e+00 -9.627894079270449268e-04
-3.344167117670000078e+00 -1.120835025156141640e-03
-3.080384454778000158e+00 -1.519107342170089581e-03
-2.690278532109000142e+00 -8.204197494254827916e-06
-2.546200349457000023e+00 -1.540270215503847240e-03
-2.492490078010999976e+00 -2.489794398251587992e-03
-2.372785597771999822e+00 -1.549382874364013674e-03
-2.228707415120000146e+00 -1.885710282100938606e-03
-2.081014052771000156e+00 -1.986857879955228334e-03
-2.055292663433999856e+00 -1.863946527683069121e-03
-1.763521118432999968e+00 -1.720429368300413486e-03
-1.521108558112999942e+00 -1.476680611524727738e-03
-1.446028184096000091e+00 -1.030621811905940710e-03
-1.430740646907000091e+00 -1.116921783271385138e-03
-1.377030375461000045e+00 -1.812547797007568740e-03
-1.203615623776000065e+00 -2.922696896383691900e-03
-1.113247712568999903e+00 -1.975200122001030678e-03
-9.118440787749999554e-01 -6.210319729873736705e-03
-5.943511444369999897e-01 -8.808560926335418095e-03
-4.056488555630000103e-01 -1.132175851418781853e-02
-3.519385841170000195e-01 -1.197190813730508729e-02
-2.615706729110000017e-01 -1.094950737009847685e-02
-8.815592122500000294e-02 -1.236020753382316428e-02
2.036156237760000098e-01 1.514665311627399341e-02
2.573258952210000228e-01 1.307507674294407750e-02
5.211085581130000532e-01 1.218735962168960435e-02
6.194429357809999592e-01 8.004806060797852590e-03
7.635211184329999679e-01 7.303197785536983538e-03
8.538890296400000191e-01 1.067502969816774491e-02
9.369358701190000360e-01 6.683215716357251458e-03
1.228707415119999924e+00 2.882164638964491987e-03
1.372785597772000044e+00 2.328273865922181243e-03
1.546200349457000023e+00 1.960221466042529059e-03
1.788612909777000048e+00 1.351247391667599260e-03
1.837971894457999911e+00 9.697105426204761505e-04
1.878980820983999989e+00 1.378808959361065446e-03
2.155464828796000099e+00 2.666071305725232349e-03
2.397877389116000124e+00 2.243058222450223637e-03
2.488245300322000197e+00 2.404266551153771015e-03
2.904072612328000069e+00 8.521149081270670963e-04
3.007141868454000111e+00 1.357498477284172205e-03
3.513337091666000056e+00 1.831999217910716552e-03
3.929164403671999928e+00 1.167073815657171604e-03
4.122601571005000132e+00 6.333361137152417270e-04
4.538428883009999915e+00 8.045230344515782225e-04
5.147693362348999990e+00 8.554453540558021795e-04
5.756957841686999977e+00 9.150167463638822062e-04


==> Figure7/n_k_GS-fTWA_time5.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 1.121996547019721291e-03
-5.682507065661999590e+00 -3.317531698607489865e-03
-5.365014131325000157e+00 -3.783698265602097877e-03
-5.047521196986999747e+00 -3.232191993055133494e-03
-4.830830026003999578e+00 -5.249235699656629173e-03
-4.513337091666000056e+00 -4.367288720890205589e-03
-4.195844157327999646e+00 -3.639423498026483905e-03
-3.715370323453000001e+00 -2.339608449148489200e-03
-3.661660052008000044e+00 -5.620491874317568026e-03
-3.397877389116000124e+00 -3.402571198632742266e-03
-3.344167117670000078e+00 -3.235876744410615125e-03
-3.080384454778000158e+00 -4.177409967718759276e-03
-2.690278532109000142e+00 1.122976525728458519e-03
-2.546200349457000023e+00 6.292332427870750422e-05
-2.492490078010999976e+00 -2.630305334502702763e-03
-2.372785597771999822e+00 -1.071036369296174406e-03
-2.228707415120000146e+00 -4.265763290902668814e-04
-2.081014052771000156e+00 3.530913510513378206e-03
-2.055292663433999856e+00 -2.699868094294677334e-03
-1.763521118432999968e+00 -1.144799755380621065e-03
-1.521108558112999942e+00 3.380561305291629459e-03
-1.446028184096000091e+00 2.554764674491116772e-03
-1.430740646907000091e+00 -7.127787723312239976e-04
-1.377030375461000045e+00 -2.464602000455617947e-03
-1.203615623776000065e+00 -7.755443802178740853e-03
-1.113247712568999903e+00 -1.427957718591010838e-02
-9.118440787749999554e-01 -3.411908660911344704e-02
-5.943511444369999897e-01 -8.031705274310585452e-02
-4.056488555630000103e-01 -1.116514970968740528e-01
-3.519385841170000195e-01 -1.201385352051876909e-01
-2.615706729110000017e-01 -1.290614906937302964e-01
-8.815592122500000294e-02 -1.655434993182375303e-01
2.036156237760000098e-01 1.758737267837070517e-01
2.573258952210000228e-01 1.643903411759290167e-01
5.211085581130000532e-01 1.220087010031396246e-01
6.194429357809999592e-01 1.094240333652245628e-01
7.635211184329999679e-01 8.136304782746005271e-02
8.538890296400000191e-01 6.503899381261006585e-02
9.369358701190000360e-01 5.671999024972569636e-02
1.228707415119999924e+00 2.080698198965305612e-02
1.372785597772000044e+00 9.807861257618857853e-03
1.546200349457000023e+00 -5.153708025868027022e-04
1.788612909777000048e+00 -1.442584499377346776e-03
1.837971894457999911e+00 -3.173957467619827662e-03
1.878980820983999989e+00 -3.044034316214611503e-03
2.155464828796000099e+00 1.456758223147133855e-03
2.397877389116000124e+00 1.712569348851357464e-03
2.488245300322000197e+00 1.469462679626718665e-04
2.904072612328000069e+00 2.152913894992246335e-03
3.007141868454000111e+00 1.300533808018479150e-03
3.513337091666000056e+00 5.160734741754752393e-03
3.929164403671999928e+00 4.662830005989658175e-03
4.122601571005000132e+00 2.313345057655770854e-03
4.538428883009999915e+00 4.813307876851344314e-03
5.147693362348999990e+00 4.137607544021815187e-03
5.756957841686999977e+00 3.019071918298628452e-03


==> Figure7/n_k_GS-fTWA_time7.5_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 3.249451867951558270e-04
-5.682507065661999590e+00 -7.132107567173751050e-04
-5.365014131325000157e+00 -6.203787985026298912e-04
-5.047521196986999747e+00 -6.003149449265166027e-04
-4.830830026003999578e+00 -2.630690180595030014e-04
-4.513337091666000056e+00 -8.344077494678581175e-04
-4.195844157327999646e+00 -7.818724635876295181e-04
-3.715370323453000001e+00 -1.268188147748205985e-03
-3.661660052008000044e+00 -1.075397412387602003e-03
-3.397877389116000124e+00 -8.243645945691380206e-04
-3.344167117670000078e+00 -9.685908625849393161e-04
-3.080384454778000158e+00 -8.184961892233610925e-04
-2.690278532109000142e+00 -6.333199839870795600e-04
-2.546200349457000023e+00 -1.663887948679221296e-03
-2.492490078010999976e+00 -2.310161493809470556e-03
-2.372785597771999822e+00 -1.946045020192688213e-03
-2.228707415120000146e+00 -1.295390471882651440e-03
-2.081014052771000156e+00 -1.345925084640153813e-03
-2.055292663433999856e+00 -1.225605062782020305e-03
-1.763521118432999968e+00 -8.207324830762363632e-04
-1.521108558112999942e+00 -8.704254256818311219e-04
-1.446028184096000091e+00 -1.357764705959385587e-03
-1.430740646907000091e+00 -3.910395987383186167e-04
-1.377030375461000045e+00 -1.669110922295713451e-03
-1.203615623776000065e+00 -5.500574996726292909e-04
-1.113247712568999903e+00 2.885923319256855635e-04
-9.118440787749999554e-01 -2.148067402403697201e-03
-5.943511444369999897e-01 -1.211579235012882894e-02
-4.056488555630000103e-01 -1.877139874871347480e-02
-3.519385841170000195e-01 -2.270313662509304553e-02
-2.615706729110000017e-01 -2.155492849470064254e-02
-8.815592122500000294e-02 -2.542817479592862639e-02
2.036156237760000098e-01 3.009498450324817401e-02
2.573258952210000228e-01 2.747872497003935738e-02
5.211085581130000532e-01 2.327127533994478512e-02
6.194429357809999592e-01 1.550269162857145083e-02
7.635211184329999679e-01 9.702746732720868295e-03
8.538890296400000191e-01 1.077821122321976147e-02
9.369358701190000360e-01 6.092619510448329945e-03
1.228707415119999924e+00 1.084717140355118386e-03
1.372785597772000044e+00 -4.799164347858347131e-04
1.546200349457000023e+00 4.680150609905792971e-04
1.788612909777000048e+00 1.434442964887786009e-04
1.837971894457999911e+00 1.408295423957398864e-03
1.878980820983999989e+00 2.434605248584030806e-03
2.155464828796000099e+00 7.852683511490703150e-04
2.397877389116000124e+00 1.512419358419251616e-03
2.488245300322000197e+00 1.912512429591732089e-03
2.904072612328000069e+00 1.728713713205616738e-03
3.007141868454000111e+00 1.287992424927643809e-03
3.513337091666000056e+00 1.562182117695783525e-03
3.929164403671999928e+00 1.019583601343409217e-03
4.122601571005000132e+00 9.307279632651793266e-04
4.538428883009999915e+00 1.054678785622721257e-03
5.147693362348999990e+00 6.969833656015289548e-04
5.756957841686999977e+00 9.288869642778698702e-04


==> Figure7/n_k_GS-fTWA_time7.5_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 5.741576455386976363e-05
-5.682507065661999590e+00 -4.950001511866419790e-03
-5.365014131325000157e+00 -3.191636001195874428e-03
-5.047521196986999747e+00 -3.060348975700843965e-03
-4.830830026003999578e+00 -3.426185133041159681e-03
-4.513337091666000056e+00 -4.305886086313770456e-03
-4.195844157327999646e+00 -2.429320208042651252e-03
-3.715370323453000001e+00 -2.208754038229621131e-03
-3.661660052008000044e+00 -3.518355816434448613e-03
-3.397877389116000124e+00 6.797948872849790547e-05
-3.344167117670000078e+00 -1.742988462687389273e-04
-3.080384454778000158e+00 6.801123672760533978e-04
-2.690278532109000142e+00 4.298294486931975023e-03
-2.546200349457000023e+00 7.414624358389798608e-03
-2.492490078010999976e+00 7.270665707383772158e-03
-2.372785597771999822e+00 7.496583414383528599e-03
-2.228707415120000146e+00 9.615102451197343747e-03
-2.081014052771000156e+00 1.484200267651669680e-02
-2.055292663433999856e+00 1.220761671207093446e-02
-1.763521118432999968e+00 1.234152058284931908e-02
-1.521108558112999942e+00 7.861586411406551456e-03
-1.446028184096000091e+00 4.677465636588107323e-03
-1.430740646907000091e+00 2.062100075215123063e-03
-1.377030375461000045e+00 3.668231580982395101e-03
-1.203615623776000065e+00 -1.080428156930879346e-03
-1.113247712568999903e+00 -7.266733162282879022e-03
-9.118440787749999554e-01 -2.363259940990847241e-02
-5.943511444369999897e-01 -1.083723434209928893e-01
-4.056488555630000103e-01 -1.733387234462697712e-01
-3.519385841170000195e-01 -1.945922968339729442e-01
-2.615706729110000017e-01 -2.212462853326389034e-01
-8.815592122500000294e-02 -2.681978838553276123e-01
2.036156237760000098e-01 2.900207324039601464e-01
2.573258952210000228e-01 2.716435322101015681e-01
5.211085581130000532e-01 2.069045465239387205e-01
6.194429357809999592e-01 1.810164678090905033e-01
7.635211184329999679e-01 1.115910274659253354e-01
8.538890296400000191e-01 8.534804659962942630e-02
9.369358701190000360e-01 6.139219593609444858e-02
1.228707415119999924e+00 9.611827547012303380e-03
1.372785597772000044e+00 -2.213055818089769335e-03
1.546200349457000023e+00 -6.432318748966237357e-03
1.788612909777000048e+00 -9.747271387674304177e-03
1.837971894457999911e+00 -1.231488260256171849e-02
1.878980820983999989e+00 -1.165691208615161380e-02
2.155464828796000099e+00 -1.288278647730364129e-02
2.397877389116000124e+00 -1.117292701040134041e-02
2.488245300322000197e+00 -9.974851230330141968e-03
2.904072612328000069e+00 -3.708516935247363738e-03
3.007141868454000111e+00 -4.232149146106374549e-03
3.513337091666000056e+00 1.326106257577840206e-03
3.929164403671999928e+00 3.570065482140567792e-03
4.122601571005000132e+00 2.079540388323798412e-03
4.538428883009999915e+00 3.967852790302565588e-03
5.147693362348999990e+00 4.199311849725908402e-03
5.756957841686999977e+00 2.117241448321530248e-03


==> Figure7/n_k_TWA_time10.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 -6.787178792218018231e-04
-5.682507065661999590e+00 -7.409285035050450219e-04
-5.365014131325000157e+00 -8.094433061912598149e-04
-5.047521196986999747e+00 -8.961359305134086739e-04
-4.830830026003999578e+00 -9.259546020966569202e-04
-4.513337091666000056e+00 -1.107651191599834384e-03
-4.195844157327999646e+00 -1.174472452771802011e-03
-3.715370323453000001e+00 -1.422530971953217538e-03
-3.661660052008000044e+00 -1.434832427138044153e-03
-3.397877389116000124e+00 -1.774853682768529062e-03
-3.344167117670000078e+00 -1.856851202063358741e-03
-3.080384454778000158e+00 -1.978310550730721928e-03
-2.690278532109000142e+00 -2.699634181463572702e-03
-2.546200349457000023e+00 -2.814463495033669993e-03
-2.492490078010999976e+00 -2.830949287975892403e-03
-2.372785597771999822e+00 -3.011151530908917628e-03
-2.228707415120000146e+00 -3.678812298824274407e-03
-2.081014052771000156e+00 -4.559508801227685204e-03
-2.055292663433999856e+00 -4.678806870680451979e-03
-1.763521118432999968e+00 -5.318846761840911874e-03
-1.521108558112999942e+00 -8.590321220185326290e-03
-1.446028184096000091e+00 -1.018401046471606453e-02
-1.430740646907000091e+00 -1.046835639197918333e-02
-1.377030375461000045e+00 -1.154082639202613780e-02
-1.203615623776000065e+00 -1.420599866646699017e-02
-1.113247712568999903e+00 -1.580428659427457472e-02
-9.118440787749999554e-01 -2.554255958325657438e-02
-5.943511444369999897e-01 -7.002612506507133183e-02
-4.056488555630000103e-01 -1.078545820798160193e-01
-3.519385841170000195e-01 -1.186989038252563855e-01
-2.615706729110000017e-01 -1.353715053342512409e-01
-8.815592122500000294e-02 -1.563089540931508203e-01
2.036156237760000098e-01 1.525883410610090196e-01
2.573258952210000228e-01 1.567023374843986294e-01
5.211085581130000532e-01 1.350593985963412513e-01
6.194429357809999592e-01 1.116723699588276913e-01
7.635211184329999679e-01 7.335188552063517942e-02
8.538890296400000191e-01 5.242667460956276088e-02
9.369358701190000360e-01 3.782041954382648480e-02
1.228707415119999924e+00 1.813432910616322169e-02
1.372785597772000044e+00 1.596433839444641109e-02
1.546200349457000023e+00 1.197154469998724588e-02
1.788612909777000048e+00 6.853897874409926698e-03
1.837971894457999911e+00 6.343319995507208826e-03
1.878980820983999989e+00 6.075308604922667263e-03
2.155464828796000099e+00 4.978892527265302119e-03
2.397877389116000124e+00 3.666880420910085397e-03
2.488245300322000197e+00 3.385824583132461540e-03
2.904072612328000069e+00 2.564771444889558331e-03
3.007141868454000111e+00 2.344703662157724550e-03
3.513337091666000056e+00 1.824450256939772657e-03
3.929164403671999928e+00 1.546252690032201430e-03
4.122601571005000132e+00 1.394582045961812594e-03
4.538428883009999915e+00 1.200401702402503377e-03
5.147693362348999990e+00 9.654020206639976100e-04
5.756957841686999977e+00 7.923543776631109588e-04


==> Figure7/n_k_TWA_time10.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 -4.150254650762463804e-03
-5.682507065661999590e+00 -4.560104705262357783e-03
-5.365014131325000157e+00 -5.078150093458355663e-03
-5.047521196986999747e+00 -5.732761205858194486e-03
-4.830830026003999578e+00 -6.047419856099356394e-03
-4.513337091666000056e+00 -7.009066856473067375e-03
-4.195844157327999646e+00 -8.013591323124846788e-03
-3.715370323453000001e+00 -1.009796568504739422e-02
-3.661660052008000044e+00 -1.031275245114016137e-02
-3.397877389116000124e+00 -1.241636237838550372e-02
-3.344167117670000078e+00 -1.301656170048459682e-02
-3.080384454778000158e+00 -1.590338461189422237e-02
-2.690278532109000142e+00 -2.164019962781571493e-02
-2.546200349457000023e+00 -2.422992723500061452e-02
-2.492490078010999976e+00 -2.534217282699224860e-02
-2.372785597771999822e+00 -2.838932443786934545e-02
-2.228707415120000146e+00 -3.366219912696633010e-02
-2.081014052771000156e+00 -4.042332130321069084e-02
-2.055292663433999856e+00 -4.163324858940642414e-02
-1.763521118432999968e+00 -5.474742914881414180e-02
-1.521108558112999942e+00 -7.170645198302183498e-02
-1.446028184096000091e+00 -7.960986064387676198e-02
-1.430740646907000091e+00 -8.124320604708479276e-02
-1.377030375461000045e+00 -8.791311684244307312e-02
-1.203615623776000065e+00 -1.111689706298313318e-01
-1.113247712568999903e+00 -1.243047994994321837e-01
-9.118440787749999554e-01 -1.575692484172845909e-01
-5.943511444369999897e-01 -2.318436726726882391e-01
-4.056488555630000103e-01 -2.945003660036291659e-01
-3.519385841170000195e-01 -3.152140335890203371e-01
-2.615706729110000017e-01 -3.501006840943716725e-01
-8.815592122500000294e-02 -4.104212886724454279e-01
2.036156237760000098e-01 4.252519526872624023e-01
2.573258952210000228e-01 4.183943162428286344e-01
5.211085581130000532e-01 3.352862235734756502e-01
6.194429357809999592e-01 2.924147898155004532e-01
7.635211184329999679e-01 2.344071098709174517e-01
8.538890296400000191e-01 2.056086988437662577e-01
9.369358701190000360e-01 1.848822645430281408e-01
1.228707415119999924e+00 1.386706660491454079e-01
1.372785597772000044e+00 1.171651273749556715e-01
1.546200349457000023e+00 9.113054147366661528e-02
1.788612909777000048e+00 6.657842060328392209e-02
1.837971894457999911e+00 6.302338844986536681e-02
1.878980820983999989e+00 6.088334569592575990e-02
2.155464828796000099e+00 4.610585996420605431e-02
2.397877389116000124e+00 3.495717421069886172e-02
2.488245300322000197e+00 3.172564392940604300e-02
2.904072612328000069e+00 2.132628445242642709e-02
3.007141868454000111e+00 1.963558560417245566e-02
3.513337091666000056e+00 1.308169668244888069e-02
3.929164403671999928e+00 1.042912380679895772e-02
4.122601571005000132e+00 9.277367058318282400e-03
4.538428883009999915e+00 7.733870932678368025e-03
5.147693362348999990e+00 6.110006944085272923e-03
5.756957841686999977e+00 4.919547462708916997e-03


==> Figure7/n_k_TWA_time5.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 -7.390685265336038867e-04
-5.682507065661999590e+00 -7.875233049717822453e-04
-5.365014131325000157e+00 -7.272561524752640949e-04
-5.047521196986999747e+00 -8.319823695521755269e-04
-4.830830026003999578e+00 -1.016771694206330956e-03
-4.513337091666000056e+00 -1.190417664703735667e-03
-4.195844157327999646e+00 -1.124278985365045891e-03
-3.715370323453000001e+00 -1.430436938465451391e-03
-3.661660052008000044e+00 -1.521536086858787939e-03
-3.397877389116000124e+00 -1.933386504016199048e-03
-3.344167117670000078e+00 -1.989753545139527624e-03
-3.080384454778000158e+00 -2.035125226959477729e-03
-2.690278532109000142e+00 -2.122928196115370092e-03
-2.546200349457000023e+00 -2.490346230445972253e-03
-2.492490078010999976e+00 -2.685074777456497586e-03
-2.372785597771999822e+00 -3.206276446470313068e-03
-2.228707415120000146e+00 -3.885768858082783161e-03
-2.081014052771000156e+00 -4.467923992219291485e-03
-2.055292663433999856e+00 -4.549421633599282089e-03
-1.763521118432999968e+00 -4.931234361483127770e-03
-1.521108558112999942e+00 -5.507025710895674386e-03
-1.446028184096000091e+00 -6.098126454936680929e-03
-1.430740646907000091e+00 -6.258136932958957566e-03
-1.377030375461000045e+00 -6.937760062581177500e-03
-1.203615623776000065e+00 -1.066131449979768053e-02
-1.113247712568999903e+00 -1.364523240522286240e-02
-9.118440787749999554e-01 -2.294790714963124145e-02
-5.943511444369999897e-01 -4.261884704190710416e-02
-4.056488555630000103e-01 -5.454188270789361859e-02
-3.519385841170000195e-01 -5.768755852090357017e-02
-2.615706729110000017e-01 -6.258784767382763459e-02
-8.815592122500000294e-02 -7.099765490936849055e-02
2.036156237760000098e-01 7.345823410020101141e-02
2.573258952210000228e-01 7.126006009685172116e-02
5.211085581130000532e-01 5.864990470757830421e-02
6.194429357809999592e-01 5.312074871277639582e-02
7.635211184329999679e-01 4.431744440689729808e-02
8.538890296400000191e-01 3.852848584209902366e-02
9.369358701190000360e-01 3.321755056797308370e-02
1.228707415119999924e+00 1.683354290539814183e-02
1.372785597772000044e+00 1.117417751475578008e-02
1.546200349457000023e+00 6.922649952647253954e-03
1.788612909777000048e+00 4.832947251291136968e-03
1.837971894457999911e+00 4.751971076556821445e-03
1.878980820983999989e+00 4.740722746159436486e-03
2.155464828796000099e+00 4.872687980335975270e-03
2.397877389116000124e+00 4.252194364367586389e-03
2.488245300322000197e+00 3.821641185788165855e-03
2.904072612328000069e+00 2.041772327201383467e-03
3.007141868454000111e+00 1.899650382856420952e-03
3.513337091666000056e+00 2.094019619073861967e-03
3.929164403671999928e+00 1.497832263467926235e-03
4.122601571005000132e+00 1.186009126898023361e-03
4.538428883009999915e+00 1.143113832360035135e-03
5.147693362348999990e+00 9.870404937781299386e-04
5.756957841686999977e+00 7.378114358153670853e-04


==> Figure7/n_k_TWA_time5.0_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 -4.390812547857780856e-03
-5.682507065661999590e+00 -4.907937398387240968e-03
-5.365014131325000157e+00 -4.907733532729885439e-03
-5.047521196986999747e+00 -5.365247897567648749e-03
-4.830830026003999578e+00 -6.195151757055095132e-03
-4.513337091666000056e+00 -7.398181715278395743e-03
-4.195844157327999646e+00 -7.779976915690767214e-03
-3.715370323453000001e+00 -9.319274399865462577e-03
-3.661660052008000044e+00 -9.701815485230413927e-03
-3.397877389116000124e+00 -1.198649073027324707e-02
-3.344167117670000078e+00 -1.241127987428602975e-02
-3.080384454778000158e+00 -1.410537560176294836e-02
-2.690278532109000142e+00 -1.637988934542544683e-02
-2.546200349457000023e+00 -1.825697981163521000e-02
-2.492490078010999976e+00 -1.918175171014635527e-02
-2.372785597771999822e+00 -2.169805382245770797e-02
-2.228707415120000146e+00 -2.532764760034389440e-02
-2.081014052771000156e+00 -2.945240832997109148e-02
-2.055292663433999856e+00 -3.020751574014268748e-02
-1.763521118432999968e+00 -3.827489677043038885e-02
-1.521108558112999942e+00 -4.670253209827068819e-02
-1.446028184096000091e+00 -5.029106134409278006e-02
-1.430740646907000091e+00 -5.116678773336480468e-02
-1.377030375461000045e+00 -5.451406723590546122e-02
-1.203615623776000065e+00 -6.904493060561622819e-02
-1.113247712568999903e+00 -7.951851692272593475e-02
-9.118440787749999554e-01 -1.101352240289832363e-01
-5.943511444369999897e-01 -1.756770285800273168e-01
-4.056488555630000103e-01 -2.188241673254025521e-01
-3.519385841170000195e-01 -2.311125005407710375e-01
-2.615706729110000017e-01 -2.514824014173735467e-01
-8.815592122500000294e-02 -2.882116861729864254e-01
2.036156237760000098e-01 3.014327124869237151e-01
2.573258952210000228e-01 2.911414259848526531e-01
5.211085581130000532e-01 2.356662794685728812e-01
6.194429357809999592e-01 2.137172238170227390e-01
7.635211184329999679e-01 1.821263158965851781e-01
8.538890296400000191e-01 1.623509165412294342e-01
9.369358701190000360e-01 1.440917488239092381e-01
1.228707415119999924e+00 9.036353526198494246e-02
1.372785597772000044e+00 7.147930351997615339e-02
1.546200349457000023e+00 5.554940115646551241e-02
1.788612909777000048e+00 4.343522024202867843e-02
1.837971894457999911e+00 4.175050191481278344e-02
1.878980820983999989e+00 4.073068169936284316e-02
2.155464828796000099e+00 3.369819644449693202e-02
2.397877389116000124e+00 2.701808297086175786e-02
2.488245300322000197e+00 2.443590641534753444e-02
2.904072612328000069e+00 1.602501952039728228e-02
3.007141868454000111e+00 1.516636865507922129e-02
3.513337091666000056e+00 1.314207567981381768e-02
3.929164403671999928e+00 9.488166330089383912e-03
4.122601571005000132e+00 8.191947992050288910e-03
4.538428883009999915e+00 7.708633151299665830e-03
5.147693362348999990e+00 6.010374065389816577e-03
5.756957841686999977e+00 4.881592462979002060e-03


==> Figure7/n_k_TWA_time7.5_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.2_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 -6.640090662529685162e-04
-5.682507065661999590e+00 -7.536262330861687175e-04
-5.365014131325000157e+00 -8.270721762633215235e-04
-5.047521196986999747e+00 -8.736756870486583892e-04
-4.830830026003999578e+00 -9.809858027544082759e-04
-4.513337091666000056e+00 -1.087892168763593403e-03
-4.195844157327999646e+00 -1.189073608833801643e-03
-3.715370323453000001e+00 -1.501984560170810390e-03
-3.661660052008000044e+00 -1.521370753610584714e-03
-3.397877389116000124e+00 -1.673262509141792975e-03
-3.344167117670000078e+00 -1.733590716964661382e-03
-3.080384454778000158e+00 -2.089091242951868210e-03
-2.690278532109000142e+00 -2.478526645527612260e-03
-2.546200349457000023e+00 -2.733475585036670985e-03
-2.492490078010999976e+00 -2.862469752924701183e-03
-2.372785597771999822e+00 -3.197344897669540664e-03
-2.228707415120000146e+00 -3.626048779694412971e-03
-2.081014052771000156e+00 -4.036692218892912187e-03
-2.055292663433999856e+00 -4.119092636744814406e-03
-1.763521118432999968e+00 -5.486409171246875438e-03
-1.521108558112999942e+00 -7.691634426181592765e-03
-1.446028184096000091e+00 -8.489044023580416543e-03
-1.430740646907000091e+00 -8.646971448135865046e-03
-1.377030375461000045e+00 -9.239656467968426767e-03
-1.203615623776000065e+00 -1.158829516945669713e-02
-1.113247712568999903e+00 -1.359487527198122159e-02
-9.118440787749999554e-01 -2.276109062848818976e-02
-5.943511444369999897e-01 -5.783755358276310155e-02
-4.056488555630000103e-01 -8.542537177676368110e-02
-3.519385841170000195e-01 -9.259104284391683759e-02
-2.615706729110000017e-01 -1.026324088391106226e-01
-8.815592122500000294e-02 -1.140046972986771268e-01
2.036156237760000098e-01 1.130861409331250095e-01
2.573258952210000228e-01 1.140990970338737337e-01
5.211085581130000532e-01 9.957178483861513218e-02
6.194429357809999592e-01 8.612446611346608050e-02
7.635211184329999679e-01 6.256039292679532737e-02
8.538890296400000191e-01 4.810502211715708687e-02
9.369358701190000360e-01 3.662599637831627508e-02
1.228707415119999924e+00 1.426050365662794896e-02
1.372785597772000044e+00 1.138223532852648649e-02
1.546200349457000023e+00 9.952987721733740425e-03
1.788612909777000048e+00 7.289031238528211575e-03
1.837971894457999911e+00 6.666231516191035121e-03
1.878980820983999989e+00 6.181266600270339875e-03
2.155464828796000099e+00 4.196416406303407273e-03
2.397877389116000124e+00 3.809089969691957251e-03
2.488245300322000197e+00 3.619159495935119191e-03
2.904072612328000069e+00 2.410329533775044681e-03
3.007141868454000111e+00 2.298910726098408325e-03
3.513337091666000056e+00 1.839171599733132418e-03
3.929164403671999928e+00 1.501557734078258618e-03
4.122601571005000132e+00 1.450669477138757674e-03
4.538428883009999915e+00 1.132290137903165439e-03
5.147693362348999990e+00 9.647554958325191147e-04
5.756957841686999977e+00 8.158675917832020454e-04


==> Figure7/n_k_TWA_time7.5_L11x11x11_alpha0.5_thop1.0_omega0.7_gamma0.5_tfin10.0_rep1000.txt <==
# energy | n_k
-6.000000000000000000e+00 -4.429108870101283735e-03
-5.682507065661999590e+00 -4.876363984023690534e-03
-5.365014131325000157e+00 -5.476222516598072687e-03
-5.047521196986999747e+00 -6.032326634693552236e-03
-4.830830026003999578e+00 -6.498142976445464569e-03
-4.513337091666000056e+00 -7.389387851308049093e-03
-4.195844157327999646e+00 -8.444076388496313257e-03
-3.715370323453000001e+00 -1.052191435631799621e-02
-3.661660052008000044e+00 -1.079555460448344828e-02
-3.397877389116000124e+00 -1.248396868774237500e-02
-3.344167117670000078e+00 -1.292369058192333053e-02
-3.080384454778000158e+00 -1.553837474353580994e-02
-2.690278532109000142e+00 -2.012080016349848677e-02
-2.546200349457000023e+00 -2.248087802701603799e-02
-2.492490078010999976e+00 -2.354999640131649752e-02
-2.372785597771999822e+00 -2.630841405191663984e-02
-2.228707415120000146e+00 -3.028932263434691574e-02
-2.081014052771000156e+00 -3.482501279418526163e-02
-2.055292663433999856e+00 -3.573697887578008991e-02
-1.763521118432999968e+00 -4.733165923582272061e-02
-1.521108558112999942e+00 -6.262235101410817961e-02
-1.446028184096000091e+00 -6.880110594865940232e-02
-1.430740646907000091e+00 -7.005019854623806275e-02
-1.377030375461000045e+00 -7.513475360568477868e-02
-1.203615623776000065e+00 -9.304458652213343228e-02
-1.113247712568999903e+00 -1.037910183267338748e-01
-9.118440787749999554e-01 -1.334903227941305337e-01
-5.943511444369999897e-01 -2.105216175334511108e-01
-4.056488555630000103e-01 -2.732268038515903719e-01
-3.519385841170000195e-01 -2.917936931140742152e-01
-2.615706729110000017e-01 -3.214407508676078162e-01
-8.815592122500000294e-02 -3.673408448031284523e-01
2.036156237760000098e-01 3.797748036767366608e-01
2.573258952210000228e-01 3.734734650102112252e-01
5.211085581130000532e-01 3.061213167236084276e-01
6.194429357809999592e-01 2.704658298538395456e-01
7.635211184329999679e-01 2.180982744911065530e-01
8.538890296400000191e-01 1.889724936181541026e-01
9.369358701190000360e-01 1.652762764373661708e-01
1.228707415119999924e+00 1.128597118736938826e-01
1.372785597772000044e+00 9.685402975636732414e-02
1.546200349457000023e+00 7.934986254889547785e-02
1.788612909777000048e+00 5.802705975252942655e-02
1.837971894457999911e+00 5.432338952657213976e-02
1.878980820983999989e+00 5.188058435371774996e-02
2.155464828796000099e+00 3.914358009630636986e-02
2.397877389116000124e+00 3.169112088407988886e-02
2.488245300322000197e+00 2.905889975851686999e-02
2.904072612328000069e+00 1.993212524831027357e-02
3.007141868454000111e+00 1.863033126469882186e-02
3.513337091666000056e+00 1.327534849093860159e-02
3.929164403671999928e+00 1.067010426321472576e-02
4.122601571005000132e+00 9.806424080627068607e-03
4.538428883009999915e+00 7.994149312331272697e-03
5.147693362348999990e+00 6.406028901695561342e-03
5.756957841686999977e+00 5.270738955522804615e-03


==> fig2.txt <==
# time	O_CDW-1D	O_CDW-2D	O_CDW-3D	O_CDW-4D 
0.00000 1.00000 1.00000 1.00000 1.00000
0.02000 0.99840 0.99680 0.99521 0.99362
0.04000 0.99361 0.98726 0.98095 0.97468
0.06000 0.98565 0.97151 0.95757 0.94383
0.08000 0.97456 0.94977 0.92561 0.90207
0.10000 0.96040 0.92236 0.88584 0.85076
0.12000 0.94322 0.88967 0.83916 0.79152
0.14000 0.92312 0.85216 0.78665 0.72617
0.16000 0.90019 0.81035 0.72947 0.65666
0.18000 0.87454 0.76482 0.66886 0.58495
0.20000 0.84629 0.71620 0.60611 0.51295
0.22000 0.81557 0.66516 0.54248 0.44243
0.24000 0.78254 0.61236 0.47920 0.37499
0.26000 0.74734 0.55852 0.41740 0.31194
0.28000 0.71015 0.50431 0.35813 0.25433
0.30000 0.67113 0.45042 0.30229 0.20288
0.32000 0.63048 0.39751 0.25062 0.15801
0.34000 0.58839 0.34620 0.20370 0.11985
0.36000 0.54504 0.29707 0.16191 0.08825
0.38000 0.50064 0.25064 0.12548 0.06282
0.40000 0.45540 0.20739 0.09445 0.04301
0.42000 0.40953 0.16771 0.06868 0.02813
0.44000 0.36323 0.13194 0.04792 0.01741
0.46000 0.31672 0.10031 0.03177 0.01006
0.48000 0.27020 0.07301 0.01973 0.00533
0.50000 0.22389 0.05013 0.01122 0.00251
0.52000 0.17799 0.03168 0.00564 0.00100
0.54000 0.13271 0.01761 0.00234 0.00031
0.56000 0.08824 0.00779 0.00069 0.00006
0.58000 0.04478 0.00201 0.00009 0.00000
0.60000 0.00251 0.00001 0.00000 0.00000
0.62000 -0.03839 0.00147 -0.00006 0.00000
0.64000 -0.07775 0.00605 -0.00047 0.00004
0.66000 -0.11541 0.01332 -0.00154 0.00018
0.68000 -0.15122 0.02287 -0.00346 0.00052
0.70000 -0.18504 0.03424 -0.00634 0.00117
0.72000 -0.21673 0.04697 -0.01018 0.00221
0.74000 -0.24619 0.06061 -0.01492 0.00367
0.76000 -0.27331 0.07470 -0.02042 0.00558
0.78000 -0.29800 0.08881 -0.02646 0.00789
0.80000 -0.32019 0.10252 -0.03283 0.01051
0.82000 -0.33980 0.11546 -0.03923 0.01333
0.84000 -0.35679 0.12730 -0.04542 0.01621
0.86000 -0.37113 0.13774 -0.05112 0.01897
0.88000 -0.38279 0.14653 -0.05609 0.02147
0.90000 -0.39177 0.15348 -0.06013 0.02356
0.92000 -0.39807 0.15846 -0.06308 0.02511
0.94000 -0.40172 0.16138 -0.06483 0.02604
0.96000 -0.40275 0.16220 -0.06533 0.02631
0.98000 -0.40120 0.16096 -0.06458 0.02591
1.00000 -0.39715 0.15773 -0.06264 0.02488
1.02000 -0.39066 0.15262 -0.05962 0.02329
1.04000 -0.38183 0.14579 -0.05567 0.02126
1.06000 -0.37074 0.13745 -0.05096 0.01889
1.08000 -0.35751 0.12781 -0.04569 0.01634
1.10000 -0.34226 0.11714 -0.04009 0.01372
1.12000 -0.32511 0.10570 -0.03436 0.01117
1.14000 -0.30620 0.09376 -0.02871 0.00879
1.16000 -0.28569 0.08162 -0.02332 0.00666
1.18000 -0.26371 0.06954 -0.01834 0.00484
1.20000 -0.24043 0.05780 -0.01390 0.00334
1.22000 -0.21600 0.04666 -0.01008 0.00218
1.24000 -0.19061 0.03633 -0.00692 0.00132
1.26000 -0.16441 0.02703 -0.00444 0.00073
1.28000 -0.13758 0.01893 -0.00260 0.00036
1.30000 -0.11029 0.01216 -0.00134 0.00015
1.32000 -0.08272 0.00684 -0.00057 0.00005
1.34000 -0.05504 0.00303 -0.00017 0.00001
1.36000 -0.02742 0.00075 -0.00002 0.00000
1.38000 -0.00003 0.00000 -0.00000 0.00000
1.40000 0.02697 0.00073 0.00002 0.00000
1.42000 0.05341 0.00285 0.00015 0.00001
1.44000 0.07915 0.00626 0.00050 0.00004
1.46000 0.10402 0.01082 0.00113 0.00012
1.48000 0.12790 0.01636 0.00209 0.00027
1.50000 0.15065 0.02269 0.00342 0.00052
1.52000 0.17213 0.02963 0.00510 0.00088
1.54000 0.19224 0.03696 0.00710 0.00137
1.56000 0.21087 0.04447 0.00938 0.00198
1.58000 0.22792 0.05195 0.01184 0.00270
1.60000 0.24331 0.05920 0.01440 0.00350
1.62000 0.25696 0.06603 0.01697 0.00436
1.64000 0.26881 0.07226 0.01942 0.00522
1.66000 0.27881 0.07773 0.02167 0.00604
1.68000 0.28691 0.08232 0.02362 0.00678
1.70000 0.29310 0.08591 0.02518 0.00738
1.72000 0.29734 0.08841 0.02629 0.00782
1.74000 0.29965 0.08979 0.02691 0.00806
1.76000 0.30003 0.09002 0.02701 0.00810
1.78000 0.29849 0.08910 0.02659 0.00794
1.80000 0.29507 0.08707 0.02569 0.00758
1.82000 0.28981 0.08399 0.02434 0.00705
1.84000 0.28277 0.07996 0.02261 0.00639
1.86000 0.27400 0.07508 0.02057 0.00564
1.88000 0.26359 0.06948 0.01831 0.00483
1.90000 0.25160 0.06330 0.01593 0.00401
1.92000 0.23814 0.05671 0.01351 0.00322
1.94000 0.22331 0.04987 0.01114 0.00249
1.96000 0.20720 0.04293 0.00890 0.00184
1.98000 0.18995 0.03608 0.00685 0.00130
2.00000 0.17165 0.02946 0.00506 0.00087
2.02000 0.15245 0.02324 0.00354 0.00054
2.04000 0.13246 0.01755 0.00232 0.00031
2.06000 0.11183 0.01250 0.00140 0.00016
2.08000 0.09068 0.00822 0.00075 0.00007
2.10000 0.06916 0.00478 0.00033 0.00002
2.12000 0.04740 0.00225 0.00011 0.00001
2.14000 0.02554 0.00065 0.00002 0.00000
2.16000 0.00373 0.00001 0.00000 0.00000
2.18000 -0.01791 0.00032 -0.00001 0.00000
2.20000 -0.03923 0.00154 -0.00006 0.00000
2.22000 -0.06012 0.00361 -0.00022 0.00001
2.24000 -0.08043 0.00647 -0.00052 0.00004
2.26000 -0.10005 0.01001 -0.00100 0.00010
2.28000 -0.11886 0.01413 -0.00168 0.00020
2.30000 -0.13675 0.01870 -0.00256 0.00035
2.32000 -0.15361 0.02360 -0.00362 0.00056
2.34000 -0.16935 0.02868 -0.00486 0.00082
2.36000 -0.18388 0.03381 -0.00622 0.00114
2.38000 -0.19711 0.03885 -0.00766 0.00151
2.40000 -0.20898 0.04367 -0.00913 0.00191
2.42000 -0.21942 0.04814 -0.01056 0.00232
2.44000 -0.22837 0.05215 -0.01191 0.00272
2.46000 -0.23580 0.05560 -0.01311 0.00309
2.48000 -0.24166 0.05840 -0.01411 0.00341
2.50000 -0.24594 0.06048 -0.01488 0.00366
2.52000 -0.24861 0.06181 -0.01537 0.00382
2.54000 -0.24968 0.06234 -0.01557 0.00389
2.56000 -0.24915 0.06208 -0.01547 0.00385
2.58000 -0.24704 0.06103 -0.01508 0.00372
2.60000 -0.24337 0.05923 -0.01441 0.00351
2.62000 -0.23818 0.05673 -0.01351 0.00322
2.64000 -0.23151 0.05360 -0.01241 0.00287
2.66000 -0.22341 0.04991 -0.01115 0.00249
2.68000 -0.21395 0.04578 -0.00979 0.00210
2.70000 -0.20320 0.04129 -0.00839 0.00170
2.72000 -0.19123 0.03657 -0.00699 0.00134
2.74000 -0.17814 0.03173 -0.00565 0.00101
2.76000 -0.16400 0.02689 -0.00441 0.00072
2.78000 -0.14891 0.02218 -0.00330 0.00049
2.80000 -0.13299 0.01769 -0.00235 0.00031
2.82000 -0.11633 0.01353 -0.00157 0.00018
2.84000 -0.09905 0.00981 -0.00097 0.00010
2.86000 -0.08126 0.00660 -0.00054 0.00004
2.88000 -0.06308 0.00398 -0.00025 0.00002
2.90000 -0.04462 0.00199 -0.00009 0.00000
2.92000 -0.02600 0.00068 -0.00002 0.00000
2.94000 -0.00734 0.00005 -0.00000 0.00000
2.96000 0.01124 0.00013 0.00000 0.00000
2.98000 0.02962 0.00088 0.00003 0.00000
3.00000 0.04769 0.00227 0.00011 0.00001
3.02000 0.06533 0.00427 0.00028 0.00002
3.04000 0.08245 0.00680 0.00056 0.00005
3.06000 0.09892 0.00979 0.00097 0.00010
3.08000 0.11466 0.01315 0.00151 0.00017
3.10000 0.12956 0.01679 0.00217 0.00028
3.12000 0.14354 0.02060 0.00296 0.00042
3.14000 0.15652 0.02450 0.00383 0.00060
3.16000 0.16842 0.02836 0.00478 0.00080
3.18000 0.17916 0.03210 0.00575 0.00103
3.20000 0.18870 0.03561 0.00672 0.00127
3.22000 0.19698 0.03880 0.00764 0.00151
3.24000 0.20394 0.04159 0.00848 0.00173
3.26000 0.20957 0.04392 0.00920 0.00193
3.28000 0.21382 0.04572 0.00978 0.00209
3.30000 0.21669 0.04695 0.01017 0.00220
3.32000 0.21815 0.04759 0.01038 0.00226
3.34000 0.21822 0.04762 0.01039 0.00227
3.36000 0.21689 0.04704 0.01020 0.00221
3.38000 0.21419 0.04588 0.00983 0.00210
3.40000 0.21013 0.04416 0.00928 0.00195
3.42000 0.20476 0.04193 0.00859 0.00176
3.44000 0.19812 0.03925 0.00778 0.00154
3.46000 0.19025 0.03620 0.00689 0.00131
3.48000 0.18121 0.03284 0.00595 0.00108
3.50000 0.17107 0.02927 0.00501 0.00086
3.52000 0.15990 0.02557 0.00409 0.00065
3.54000 0.14777 0.02184 0.00323 0.00048
3.56000 0.13476 0.01816 0.00245 0.00033
3.58000 0.12097 0.01463 0.00177 0.00021
3.60000 0.10648 0.01134 0.00121 0.00013
3.62000 0.09140 0.00835 0.00076 0.00007
3.64000 0.07581 0.00575 0.00044 0.00003
3.66000 0.05983 0.00358 0.00021 0.00001
3.68000 0.04355 0.00190 0.00008 0.00000
3.70000 0.02708 0.00073 0.00002 0.00000
3.72000 0.01053 0.00011 0.00000 0.00000
3.74000 -0.00600 0.00004 -0.00000 0.00000
3.76000 -0.02240 0.00050 -0.00001 0.00000
3.78000 -0.03858 0.00149 -0.00006 0.00000
3.80000 -0.05442 0.00296 -0.00016 0.00001
3.82000 -0.06983 0.00488 -0.00034 0.00002
3.84000 -0.08472 0.00718 -0.00061 0.00005
3.86000 -0.09899 0.00980 -0.00097 0.00010
3.88000 -0.11255 0.01267 -0.00143 0.00016
3.90000 -0.12533 0.01571 -0.00197 0.00025
3.92000 -0.13724 0.01883 -0.00258 0.00035
3.94000 -0.14821 0.02197 -0.00326 0.00048
3.96000 -0.15818 0.02502 -0.00396 0.00063
3.98000 -0.16710 0.02792 -0.00467 0.00078
4.00000 -0.17490 0.03059 -0.00535 0.00094
4.02000 -0.18155 0.03296 -0.00598 0.00109
4.04000 -0.18700 0.03497 -0.00654 0.00122
4.06000 -0.19124 0.03657 -0.00699 0.00134
4.08000 -0.19423 0.03773 -0.00733 0.00142
4.10000 -0.19597 0.03841 -0.00753 0.00148
4.12000 -0.19646 0.03860 -0.00758 0.00149
4.14000 -0.19568 0.03829 -0.00749 0.00147
4.16000 -0.19366 0.03751 -0.00726 0.00141
4.18000 -0.19042 0.03626 -0.00690 0.00131
4.20000 -0.18597 0.03459 -0.00643 0.00120
4.22000 -0.18036 0.03253 -0.00587 0.00106
4.24000 -0.17363 0.03015 -0.00523 0.00091
4.26000 -0.16582 0.02750 -0.00456 0.00076
4.28000 -0.15698 0.02464 -0.00387 0.00061
4.30000 -0.14719 0.02167 -0.00319 0.00047
4.32000 -0.13650 0.01863 -0.00254 0.00035
4.34000 -0.12499 0.01562 -0.00195 0.00024
4.36000 -0.11274 0.01271 -0.00143 0.00016
4.38000 -0.09982 0.00996 -0.00099 0.00010
4.40000 -0.08633 0.00745 -0.00064 0.00006
4.42000 -0.07234 0.00523 -0.00038 0.00003
4.44000 -0.05796 0.00336 -0.00019 0.00001
4.46000 -0.04327 0.00187 -0.00008 0.00000
4.48000 -0.02837 0.00080 -0.00002 0.00000
4.50000 -0.01336 0.00018 -0.00000 0.00000
4.52000 0.00168 0.00000 0.00000 0.00000
4.54000 0.01663 0.00028 0.00000 0.00000
4.56000 0.03142 0.00099 0.00003 0.00000
4.58000 0.04594 0.00211 0.00010 0.00000
4.60000 0.06010 0.00361 0.00022 0.00001
4.62000 0.07382 0.00545 0.00040 0.00003
4.64000 0.08700 0.00757 0.00066 0.00006
4.66000 0.09958 0.00992 0.00099 0.00010
4.68000 0.11146 0.01242 0.00138 0.00015
4.70000 0.12259 0.01503 0.00184 0.00023
4.72000 0.13288 0.01766 0.00235 0.00031
4.74000 0.14228 0.02024 0.00288 0.00041
4.76000 0.15073 0.02272 0.00342 0.00052
4.78000 0.15819 0.02502 0.00396 0.00063
4.80000 0.16461 0.02710 0.00446 0.00073
4.82000 0.16994 0.02888 0.00491 0.00083
4.84000 0.17418 0.03034 0.00528 0.00092
4.86000 0.17728 0.03143 0.00557 0.00099
4.88000 0.17924 0.03213 0.00576 0.00103
4.90000 0.18004 0.03241 0.00584 0.00105
4.92000 0.17969 0.03229 0.00580 0.00104
4.94000 0.17820 0.03176 0.00566 0.00101
4.96000 0.17558 0.03083 0.00541 0.00095
4.98000 0.17184 0.02953 0.00507 0.00087


==> fig3_a_.txt <==
# time 	 O_CDW(gamma=0) 	 std.deviation 	 O_CDW(gamma=1) 	 std.deviation 	 O_CDW(gamma=3) 	 std.deviation 	 O_CDW(gamma=4) 	 std.deviation 
0.0000 1.0000 0.0000 1.0000 0.0000 1.0000 0.0000 1.0000 0.0000
0.0201 0.9984 0.0000 0.9984 0.0000 0.9984 0.0000 0.9984 0.0000
0.0401 0.9936 0.0000 0.9936 0.0000 0.9937 0.0000 0.9938 0.0001
0.0602 0.9856 0.0000 0.9856 0.0000 0.9860 0.0001 0.9868 0.0003
0.0802 0.9744 0.0000 0.9745 0.0000 0.9757 0.0004 0.9781 0.0009
0.1003 0.9602 0.0000 0.9603 0.0000 0.9633 0.0010 0.9686 0.0020
0.1203 0.9429 0.0000 0.9431 0.0001 0.9493 0.0019 0.9594 0.0037
0.1404 0.9226 0.0000 0.9230 0.0002 0.9341 0.0034 0.9512 0.0060
0.1605 0.8995 0.0000 0.9001 0.0003 0.9184 0.0054 0.9445 0.0089
0.1805 0.8736 0.0000 0.8746 0.0005 0.9026 0.0081 0.9397 0.0120
0.2006 0.8451 0.0000 0.8467 0.0007 0.8874 0.0114 0.9369 0.0153
0.2206 0.8141 0.0000 0.8163 0.0011 0.8730 0.0153 0.9357 0.0185
0.2407 0.7806 0.0000 0.7838 0.0015 0.8599 0.0199 0.9359 0.0215
0.2607 0.7450 0.0000 0.7493 0.0020 0.8481 0.0248 0.9371 0.0241
0.2808 0.7073 0.0000 0.7130 0.0027 0.8380 0.0302 0.9388 0.0263
0.3009 0.6677 0.0000 0.6751 0.0035 0.8294 0.0358 0.9406 0.0281
0.3209 0.6264 0.0000 0.6358 0.0044 0.8224 0.0415 0.9423 0.0296
0.3410 0.5836 0.0000 0.5953 0.0055 0.8169 0.0472 0.9437 0.0308
0.3610 0.5394 0.0000 0.5539 0.0068 0.8126 0.0528 0.9446 0.0318
0.3811 0.4940 0.0000 0.5116 0.0082 0.8095 0.0582 0.9451 0.0327
0.4011 0.4477 0.0000 0.4689 0.0099 0.8072 0.0634 0.9451 0.0336
0.4212 0.4007 0.0000 0.4258 0.0117 0.8056 0.0683 0.9449 0.0345
0.4413 0.3531 0.0000 0.3827 0.0137 0.8045 0.0729 0.9444 0.0354
0.4613 0.3052 0.0000 0.3396 0.0159 0.8037 0.0773 0.9437 0.0364
0.4814 0.2571 0.0000 0.2969 0.0184 0.8031 0.0813 0.9429 0.0374
0.5014 0.2091 0.0000 0.2547 0.0210 0.8024 0.0851 0.9420 0.0386
0.5215 0.1614 0.0000 0.2132 0.0238 0.8016 0.0887 0.9410 0.0398
0.5415 0.1142 0.0000 0.1726 0.0269 0.8006 0.0921 0.9401 0.0410
0.5616 0.0676 0.0000 0.1331 0.0301 0.7994 0.0953 0.9392 0.0422
0.5817 0.0219 0.0000 0.0948 0.0335 0.7979 0.0983 0.9383 0.0434
0.6017 -0.0227 0.0000 0.0580 0.0370 0.7961 0.1012 0.9374 0.0446
0.6218 -0.0662 0.0000 0.0226 0.0407 0.7940 0.1039 0.9366 0.0458
0.6418 -0.1082 0.0000 -0.0110 0.0445 0.7916 0.1064 0.9358 0.0468
0.6619 -0.1487 0.0000 -0.0429 0.0485 0.7890 0.1089 0.9349 0.0478
0.6819 -0.1874 0.0000 -0.0729 0.0525 0.7861 0.1111 0.9342 0.0488
0.7020 -0.2243 0.0000 -0.1008 0.0566 0.7830 0.1133 0.9334 0.0497
0.7221 -0.2592 0.0000 -0.1268 0.0608 0.7797 0.1153 0.9325 0.0507
0.7421 -0.2920 0.0000 -0.1506 0.0650 0.7762 0.1172 0.9317 0.0517
0.7622 -0.3225 0.0000 -0.1723 0.0692 0.7726 0.1190 0.9308 0.0527
0.7822 -0.3507 0.0000 -0.1918 0.0735 0.7689 0.1207 0.9299 0.0537
0.8023 -0.3765 0.0000 -0.2091 0.0776 0.7650 0.1224 0.9290 0.0547
0.8223 -0.3998 0.0000 -0.2242 0.0818 0.7611 0.1240 0.9280 0.0557
0.8424 -0.4206 0.0000 -0.2371 0.0858 0.7571 0.1255 0.9270 0.0567
0.8625 -0.4388 0.0000 -0.2478 0.0897 0.7530 0.1271 0.9260 0.0577
0.8825 -0.4543 0.0000 -0.2564 0.0935 0.7489 0.1286 0.9251 0.0588
0.9026 -0.4672 0.0000 -0.2629 0.0972 0.7447 0.1301 0.9241 0.0599
0.9226 -0.4774 0.0000 -0.2675 0.1007 0.7405 0.1316 0.9232 0.0610
0.9427 -0.4850 0.0000 -0.2700 0.1040 0.7363 0.1331 0.9223 0.0621
0.9628 -0.4899 0.0000 -0.2707 0.1071 0.7320 0.1347 0.9215 0.0633
0.9828 -0.4922 0.0000 -0.2696 0.1100 0.7277 0.1362 0.9206 0.0646
1.0029 -0.4920 0.0000 -0.2669 0.1127 0.7234 0.1378 0.9197 0.0658
1.0229 -0.4893 0.0000 -0.2625 0.1151 0.7190 0.1393 0.9187 0.0670
1.0430 -0.4842 0.0000 -0.2567 0.1173 0.7146 0.1409 0.9177 0.0682
1.0630 -0.4767 0.0000 -0.2496 0.1192 0.7101 0.1424 0.9167 0.0694
1.0831 -0.4669 0.0000 -0.2412 0.1208 0.7056 0.1440 0.9157 0.0705
1.1032 -0.4550 0.0000 -0.2317 0.1222 0.7011 0.1456 0.9147 0.0716
1.1232 -0.4411 0.0000 -0.2213 0.1233 0.6965 0.1472 0.9136 0.0727
1.1433 -0.4252 0.0000 -0.2100 0.1242 0.6919 0.1489 0.9126 0.0738
1.1633 -0.4076 0.0000 -0.1980 0.1248 0.6873 0.1506 0.9116 0.0749
1.1834 -0.3883 0.0000 -0.1854 0.1252 0.6826 0.1522 0.9106 0.0760
1.2034 -0.3675 0.0000 -0.1723 0.1253 0.6779 0.1539 0.9096 0.0771
1.2235 -0.3453 0.0000 -0.1590 0.1252 0.6731 0.1556 0.9086 0.0781
1.2436 -0.3219 0.0000 -0.1454 0.1249 0.6684 0.1573 0.9076 0.0793
1.2636 -0.2975 0.0000 -0.1318 0.1244 0.6636 0.1589 0.9066 0.0804
1.2837 -0.2722 0.0000 -0.1182 0.1238 0.6587 0.1604 0.9057 0.0816
1.3037 -0.2462 0.0000 -0.1047 0.1230 0.6538 0.1619 0.9047 0.0827
1.3238 -0.2196 0.0000 -0.0916 0.1221 0.6489 0.1634 0.9037 0.0839
1.3438 -0.1926 0.0000 -0.0788 0.1211 0.6439 0.1648 0.9028 0.0851
1.3639 -0.1655 0.0000 -0.0665 0.1200 0.6389 0.1661 0.9019 0.0863
1.3840 -0.1382 0.0000 -0.0547 0.1188 0.6339 0.1674 0.9009 0.0875
1.4040 -0.1111 0.0000 -0.0436 0.1176 0.6288 0.1687 0.9000 0.0886
1.4241 -0.0842 0.0000 -0.0332 0.1165 0.6237 0.1699 0.8990 0.0897
1.4441 -0.0578 0.0000 -0.0236 0.1153 0.6187 0.1711 0.8980 0.0907
1.4642 -0.0319 0.0000 -0.0149 0.1142 0.6136 0.1723 0.8970 0.0916
1.4842 -0.0068 0.0000 -0.0071 0.1132 0.6085 0.1735 0.8959 0.0925
1.5043 0.0175 0.0000 -0.0002 0.1123 0.6035 0.1747 0.8949 0.0934
1.5244 0.0408 0.0000 0.0057 0.1114 0.5984 0.1759 0.8939 0.0942
1.5444 0.0630 0.0000 0.0105 0.1107 0.5934 0.1771 0.8929 0.0951
1.5645 0.0840 0.0000 0.0143 0.1101 0.5883 0.1783 0.8920 0.0959
1.5845 0.1036 0.0000 0.0171 0.1097 0.5833 0.1795 0.8911 0.0967
1.6046 0.1218 0.0000 0.0189 0.1093 0.5783 0.1808 0.8902 0.0976
1.6246 0.1384 0.0000 0.0196 0.1091 0.5732 0.1820 0.8894 0.0984
1.6447 0.1535 0.0000 0.0193 0.1091 0.5682 0.1833 0.8887 0.0993
1.6648 0.1669 0.0000 0.0179 0.1091 0.5632 0.1845 0.8879 0.1001
1.6848 0.1785 0.0000 0.0156 0.1093 0.5581 0.1858 0.8872 0.1009
1.7049 0.1884 0.0000 0.0124 0.1095 0.5530 0.1870 0.8865 0.1017
1.7249 0.1964 0.0000 0.0083 0.1098 0.5480 0.1883 0.8857 0.1024
1.7450 0.2027 0.0000 0.0033 0.1102 0.5429 0.1895 0.8850 0.1032
1.7650 0.2070 0.0000 -0.0024 0.1107 0.5378 0.1908 0.8842 0.1039
1.7851 0.2095 0.0000 -0.0089 0.1112 0.5326 0.1920 0.8834 0.1047
1.8052 0.2102 0.0000 -0.0161 0.1117 0.5275 0.1932 0.8825 0.1055
1.8252 0.2091 0.0000 -0.0239 0.1122 0.5223 0.1944 0.8817 0.1063
1.8453 0.2061 0.0000 -0.0322 0.1127 0.5171 0.1956 0.8808 0.1071
1.8653 0.2014 0.0000 -0.0409 0.1131 0.5118 0.1968 0.8799 0.1079
1.8854 0.1950 0.0000 -0.0501 0.1136 0.5066 0.1980 0.8790 0.1087
1.9054 0.1869 0.0000 -0.0595 0.1140 0.5013 0.1993 0.8781 0.1094
1.9255 0.1773 0.0000 -0.0692 0.1143 0.4960 0.2005 0.8773 0.1102
1.9456 0.1661 0.0000 -0.0790 0.1146 0.4907 0.2018 0.8765 0.1109
1.9656 0.1536 0.0000 -0.0890 0.1149 0.4854 0.2031 0.8758 0.1115
1.9857 0.1397 0.0000 -0.0989 0.1150 0.4800 0.2045 0.8751 0.1122
2.0057 0.1246 0.0000 -0.1088 0.1152 0.4747 0.2058 0.8744 0.1128
2.0258 0.1084 0.0000 -0.1185 0.1152 0.4694 0.2072 0.8738 0.1134
2.0458 0.0912 0.0000 -0.1280 0.1152 0.4640 0.2087 0.8732 0.1140
2.0659 0.0731 0.0000 -0.1373 0.1152 0.4587 0.2101 0.8725 0.1146
2.0860 0.0542 0.0000 -0.1462 0.1151 0.4535 0.2115 0.8719 0.1152
2.1060 0.0347 0.0000 -0.1547 0.1150 0.4482 0.2130 0.8712 0.1157
2.1261 0.0147 0.0000 -0.1628 0.1148 0.4430 0.2145 0.8705 0.1163
2.1461 -0.0057 0.0000 -0.1704 0.1146 0.4379 0.2160 0.8698 0.1168
2.1662 -0.0264 0.0000 -0.1774 0.1144 0.4328 0.2174 0.8690 0.1173
2.1862 -0.0472 0.0000 -0.1839 0.1142 0.4277 0.2189 0.8682 0.1178
2.2063 -0.0680 0.0000 -0.1897 0.1140 0.4227 0.2203 0.8674 0.1183
2.2264 -0.0887 0.0000 -0.1948 0.1137 0.4178 0.2217 0.8665 0.1189
2.2464 -0.1092 0.0000 -0.1993 0.1135 0.4128 0.2230 0.8657 0.1194
2.2665 -0.1292 0.0000 -0.2031 0.1132 0.4080 0.2243 0.8649 0.1200
2.2865 -0.1488 0.0000 -0.2061 0.1130 0.4031 0.2255 0.8641 0.1206
2.3066 -0.1678 0.0000 -0.2083 0.1128 0.3983 0.2266 0.8633 0.1212
2.3266 -0.1860 0.0000 -0.2099 0.1126 0.3936 0.2277 0.8625 0.1218
2.3467 -0.2035 0.0000 -0.2106 0.1124 0.3889 0.2286 0.8618 0.1225
2.3668 -0.2200 0.0000 -0.2106 0.1123 0.3842 0.2295 0.8611 0.1231
2.3868 -0.2355 0.0000 -0.2099 0.1121 0.3796 0.2302 0.8604 0.1238
2.4069 -0.2499 0.0000 -0.2084 0.1120 0.3750 0.2309 0.8597 0.1244
2.4269 -0.2631 0.0000 -0.2061 0.1119 0.3705 0.2314 0.8590 0.1251
2.4470 -0.2751 0.0000 -0.2032 0.1119 0.3660 0.2319 0.8582 0.1258
2.4670 -0.2858 0.0000 -0.1996 0.1119 0.3617 0.2324 0.8575 0.1264
2.4871 -0.2951 0.0000 -0.1953 0.1119 0.3575 0.2327 0.8567 0.1271
2.5072 -0.3030 0.0000 -0.1903 0.1119 0.3534 0.2331 0.8559 0.1278
2.5272 -0.3095 0.0000 -0.1848 0.1120 0.3495 0.2334 0.8551 0.1286
2.5473 -0.3145 0.0000 -0.1787 0.1121 0.3458 0.2337 0.8544 0.1294
2.5673 -0.3180 0.0000 -0.1721 0.1122 0.3423 0.2341 0.8538 0.1302
2.5874 -0.3200 0.0000 -0.1650 0.1124 0.3392 0.2346 0.8532 0.1311
2.6074 -0.3205 0.0000 -0.1574 0.1126 0.3363 0.2351 0.8528 0.1320
2.6275 -0.3196 0.0000 -0.1494 0.1128 0.3337 0.2357 0.8526 0.1331
2.6476 -0.3172 0.0000 -0.1411 0.1131 0.3315 0.2364 0.8525 0.1341
2.6676 -0.3133 0.0000 -0.1324 0.1135 0.3297 0.2373 0.8526 0.1353
2.6877 -0.3081 0.0000 -0.1235 0.1138 0.3282 0.2383 0.8528 0.1365
2.7077 -0.3015 0.0000 -0.1144 0.1142 0.3271 0.2394 0.8531 0.1377
2.7278 -0.2936 0.0000 -0.1050 0.1147 0.3264 0.2407 0.8534 0.1389
2.7479 -0.2845 0.0000 -0.0956 0.1152 0.3259 0.2421 0.8535 0.1400
2.7679 -0.2742 0.0000 -0.0861 0.1158 0.3258 0.2436 0.8533 0.1411
2.7880 -0.2628 0.0000 -0.0766 0.1164 0.3258 0.2452 0.8526 0.1422
2.8080 -0.2503 0.0000 -0.0671 0.1170 0.3261 0.2469 0.8512 0.1430
2.8281 -0.2369 0.0000 -0.0577 0.1177 0.3265 0.2486 0.8491 0.1438
2.8481 -0.2227 0.0000 -0.0484 0.1184 0.3269 0.2503 0.8461 0.1443
2.8682 -0.2078 0.0000 -0.0392 0.1191 0.3274 0.2520 0.8423 0.1447
2.8883 -0.1922 0.0000 -0.0303 0.1199 0.3277 0.2537 0.8379 0.1449
2.9083 -0.1760 0.0000 -0.0216 0.1207 0.3279 0.2553 0.8329 0.1449
2.9284 -0.1594 0.0000 -0.0132 0.1215 0.3279 0.2567 0.8277 0.1448
2.9484 -0.1424 0.0000 -0.0051 0.1222 0.3276 0.2580 0.8228 0.1447
2.9685 -0.1252 0.0000 0.0027 0.1230 0.3270 0.2592 0.8184 0.1447
2.9885 -0.1079 0.0000 0.0100 0.1238 0.3261 0.2601 0.8151 0.1449
3.0086 -0.0906 0.0000 0.0169 0.1245 0.3247 0.2608 0.8131 0.1453
3.0287 -0.0734 0.0000 0.0234 0.1252 0.3230 0.2614 0.8127 0.1461
3.0487 -0.0563 0.0000 0.0295 0.1258 0.3209 0.2617 0.8140 0.1472
3.0688 -0.0396 0.0000 0.0350 0.1264 0.3185 0.2617 0.8168 0.1486
3.0888 -0.0233 0.0000 0.0401 0.1270 0.3157 0.2616 0.8210 0.1502
3.1089 -0.0074 0.0000 0.0446 0.1274 0.3127 0.2613 0.8262 0.1520
3.1289 0.0078 0.0000 0.0486 0.1278 0.3094 0.2609 0.8317 0.1538
3.1490 0.0224 0.0000 0.0521 0.1282 0.3060 0.2603 0.8371 0.1554
3.1691 0.0362 0.0000 0.0551 0.1284 0.3025 0.2597 0.8417 0.1568
3.1891 0.0491 0.0000 0.0576 0.1286 0.2990 0.2590 0.8452 0.1578
3.2092 0.0611 0.0000 0.0595 0.1287 0.2956 0.2583 0.8472 0.1584
3.2292 0.0721 0.0000 0.0609 0.1287 0.2924 0.2576 0.8476 0.1586
3.2493 0.0821 0.0000 0.0618 0.1286 0.2894 0.2571 0.8464 0.1584
3.2693 0.0910 0.0000 0.0623 0.1285 0.2867 0.2566 0.8439 0.1580
3.2894 0.0987 0.0000 0.0622 0.1282 0.2844 0.2563 0.8404 0.1573
3.3095 0.1052 0.0000 0.0617 0.1280 0.2824 0.2561 0.8365 0.1566
3.3295 0.1105 0.0000 0.0608 0.1276 0.2809 0.2561 0.8325 0.1560
3.3496 0.1146 0.0000 0.0595 0.1272 0.2799 0.2563 0.8290 0.1554
3.3696 0.1174 0.0000 0.0578 0.1267 0.2792 0.2567 0.8263 0.1551
3.3897 0.1189 0.0000 0.0557 0.1262 0.2790 0.2572 0.8245 0.1550
3.4097 0.1191 0.0000 0.0533 0.1257 0.2792 0.2580 0.8237 0.1551
3.4298 0.1181 0.0000 0.0507 0.1251 0.2798 0.2589 0.8238 0.1555
3.4499 0.1158 0.0000 0.0477 0.1245 0.2807 0.2600 0.8247 0.1561
3.4699 0.1123 0.0000 0.0445 0.1240 0.2818 0.2611 0.8260 0.1567
3.4900 0.1076 0.0000 0.0412 0.1234 0.2831 0.2624 0.8275 0.1574
3.5100 0.1018 0.0000 0.0376 0.1228 0.2846 0.2636 0.8290 0.1581
3.5301 0.0948 0.0000 0.0340 0.1223 0.2861 0.2649 0.8302 0.1586
3.5501 0.0868 0.0000 0.0302 0.1218 0.2876 0.2662 0.8311 0.1590
3.5702 0.0777 0.0000 0.0263 0.1213 0.2891 0.2674 0.8316 0.1594
3.5903 0.0677 0.0000 0.0224 0.1209 0.2905 0.2685 0.8317 0.1596
3.6103 0.0569 0.0000 0.0185 0.1205 0.2917 0.2695 0.8316 0.1597
3.6304 0.0452 0.0000 0.0146 0.1202 0.2928 0.2703 0.8313 0.1597
3.6504 0.0328 0.0000 0.0107 0.1199 0.2937 0.2710 0.8310 0.1598
3.6705 0.0197 0.0000 0.0069 0.1197 0.2944 0.2716 0.8308 0.1598
3.6905 0.0061 0.0000 0.0032 0.1195 0.2948 0.2719 0.8307 0.1598
3.7106 -0.0079 0.0000 -0.0005 0.1194 0.2951 0.2721 0.8306 0.1599
3.7307 -0.0224 0.0000 -0.0040 0.1193 0.2951 0.2721 0.8307 0.1599
3.7507 -0.0371 0.0000 -0.0074 0.1193 0.2950 0.2719 0.8309 0.1600
3.7708 -0.0521 0.0000 -0.0106 0.1193 0.2947 0.2716 0.8310 0.1601
3.7908 -0.0671 0.0000 -0.0137 0.1194 0.2943 0.2712 0.8310 0.1601
3.8109 -0.0822 0.0000 -0.0166 0.1195 0.2938 0.2707 0.8309 0.1601
3.8309 -0.0971 0.0000 -0.0194 0.1196 0.2932 0.2702 0.8308 0.1601
3.8510 -0.1119 0.0000 -0.0219 0.1197 0.2926 0.2695 0.8305 0.1601
3.8711 -0.1264 0.0000 -0.0243 0.1199 0.2920 0.2689 0.8301 0.1601
3.8911 -0.1406 0.0000 -0.0265 0.1200 0.2914 0.2683 0.8297 0.1601
3.9112 -0.1543 0.0000 -0.0286 0.1202 0.2908 0.2677 0.8293 0.1601
3.9312 -0.1674 0.0000 -0.0304 0.1203 0.2902 0.2672 0.8290 0.1602
3.9513 -0.1800 0.0000 -0.0321 0.1205 0.2898 0.2667 0.8287 0.1603
3.9713 -0.1919 0.0000 -0.0336 0.1206 0.2894 0.2663 0.8286 0.1604
3.9914 -0.2030 0.0000 -0.0350 0.1207 0.2891 0.2659 0.8284 0.1607
4.0115 -0.2134 0.0000 -0.0362 0.1208 0.2890 0.2657 0.8283 0.1609
4.0315 -0.2228 0.0000 -0.0373 0.1208 0.2889 0.2655 0.8283 0.1613
4.0516 -0.2313 0.0000 -0.0383 0.1208 0.2888 0.2654 0.8281 0.1616
4.0716 -0.2389 0.0000 -0.0391 0.1208 0.2889 0.2653 0.8279 0.1619
4.0917 -0.2454 0.0000 -0.0399 0.1208 0.2890 0.2653 0.8277 0.1622
4.1117 -0.2509 0.0000 -0.0405 0.1207 0.2891 0.2653 0.8273 0.1625
4.1318 -0.2552 0.0000 -0.0412 0.1206 0.2893 0.2654 0.8269 0.1628
4.1519 -0.2585 0.0000 -0.0417 0.1204 0.2894 0.2654 0.8264 0.1631
4.1719 -0.2607 0.0000 -0.0422 0.1203 0.2896 0.2654 0.8259 0.1634
4.1920 -0.2618 0.0000 -0.0428 0.1201 0.2897 0.2654 0.8254 0.1637
4.2120 -0.2617 0.0000 -0.0433 0.1199 0.2898 0.2653 0.8248 0.1640
4.2321 -0.2605 0.0000 -0.0438 0.1197 0.2898 0.2652 0.8244 0.1643
4.2521 -0.2582 0.0000 -0.0443 0.1195 0.2898 0.2651 0.8239 0.1646
4.2722 -0.2548 0.0000 -0.0449 0.1193 0.2897 0.2649 0.8235 0.1649
4.2923 -0.2504 0.0000 -0.0456 0.1191 0.2896 0.2647 0.8232 0.1652
4.3123 -0.2450 0.0000 -0.0464 0.1189 0.2894 0.2645 0.8229 0.1654
4.3324 -0.2385 0.0000 -0.0472 0.1187 0.2892 0.2642 0.8227 0.1656
4.3524 -0.2312 0.0000 -0.0481 0.1185 0.2890 0.2640 0.8225 0.1658
4.3725 -0.2229 0.0000 -0.0492 0.1183 0.2888 0.2637 0.8223 0.1659
4.3926 -0.2138 0.0000 -0.0504 0.1182 0.2886 0.2634 0.8221 0.1660
4.4126 -0.2040 0.0000 -0.0517 0.1181 0.2884 0.2632 0.8218 0.1661
4.4327 -0.1934 0.0000 -0.0532 0.1180 0.2882 0.2630 0.8216 0.1662
4.4527 -0.1822 0.0000 -0.0548 0.1180 0.2880 0.2628 0.8214 0.1663
4.4728 -0.1704 0.0000 -0.0566 0.1180 0.2879 0.2626 0.8211 0.1665
4.4928 -0.1582 0.0000 -0.0586 0.1180 0.2878 0.2625 0.8209 0.1667
4.5129 -0.1456 0.0000 -0.0607 0.1180 0.2877 0.2624 0.8207 0.1669
4.5330 -0.1326 0.0000 -0.0631 0.1181 0.2877 0.2623 0.8205 0.1670
4.5530 -0.1194 0.0000 -0.0656 0.1183 0.2877 0.2623 0.8203 0.1671
4.5731 -0.1060 0.0000 -0.0683 0.1184 0.2877 0.2622 0.8202 0.1672
4.5931 -0.0925 0.0000 -0.0712 0.1187 0.2878 0.2622 0.8202 0.1672
4.6132 -0.0791 0.0000 -0.0742 0.1189 0.2879 0.2622 0.8202 0.1672
4.6332 -0.0658 0.0000 -0.0774 0.1192 0.2880 0.2622 0.8203 0.1671
4.6533 -0.0526 0.0000 -0.0808 0.1195 0.2881 0.2621 0.8205 0.1670
4.6734 -0.0397 0.0000 -0.0844 0.1198 0.2883 0.2621 0.8206 0.1668
4.6934 -0.0271 0.0000 -0.0881 0.1202 0.2884 0.2620 0.8208 0.1667
4.7135 -0.0149 0.0000 -0.0919 0.1205 0.2886 0.2620 0.8209 0.1667
4.7335 -0.0032 0.0000 -0.0959 0.1209 0.2888 0.2619 0.8210 0.1666
4.7536 0.0080 0.0000 -0.1000 0.1213 0.2889 0.2618 0.8211 0.1666
4.7736 0.0185 0.0000 -0.1042 0.1218 0.2891 0.2617 0.8211 0.1667
4.7937 0.0283 0.0000 -0.1084 0.1222 0.2892 0.2616 0.8211 0.1667
4.8138 0.0374 0.0000 -0.1128 0.1226 0.2894 0.2615 0.8210 0.1668
4.8338 0.0458 0.0000 -0.1172 0.1230 0.2895 0.2614 0.8209 0.1668
4.8539 0.0532 0.0000 -0.1216 0.1234 0.2896 0.2612 0.8209 0.1668
4.8739 0.0598 0.0000 -0.1261 0.1239 0.2897 0.2611 0.8208 0.1669
4.8940 0.0655 0.0000 -0.1305 0.1242 0.2898 0.2609 0.8207 0.1669
4.9140 0.0703 0.0000 -0.1350 0.1246 0.2898 0.2607 0.8206 0.1669
4.9341 0.0740 0.0000 -0.1394 0.1250 0.2898 0.2605 0.8206 0.1670
4.9542 0.0768 0.0000 -0.1437 0.1253 0.2899 0.2603 0.8205 0.1671
4.9742 0.0786 0.0000 -0.1480 0.1256 0.2898 0.2600 0.8204 0.1671
4.9943 0.0794 0.0000 -0.1522 0.1259 0.2898 0.2598 0.8203 0.1673
5.0143 0.0792 0.0000 -0.1563 0.1261 0.2897 0.2596 0.8202 0.1674
5.0344 0.0780 0.0000 -0.1602 0.1264 0.2896 0.2593 0.8201 0.1675
5.0544 0.0758 0.0000 -0.1640 0.1265 0.2895 0.2591 0.8200 0.1676
5.0745 0.0727 0.0000 -0.1677 0.1267 0.2894 0.2588 0.8199 0.1677
5.0946 0.0686 0.0000 -0.1712 0.1268 0.2892 0.2586 0.8199 0.1677
5.1146 0.0636 0.0000 -0.1744 0.1268 0.2890 0.2583 0.8199 0.1677
5.1347 0.0578 0.0000 -0.1775 0.1268 0.2888 0.2580 0.8199 0.1677
5.1547 0.0511 0.0000 -0.1804 0.1268 0.2886 0.2578 0.8199 0.1676
5.1748 0.0437 0.0000 -0.1830 0.1267 0.2884 0.2575 0.8200 0.1675
5.1948 0.0356 0.0000 -0.1854 0.1266 0.2882 0.2573 0.8201 0.1675
5.2149 0.0268 0.0000 -0.1875 0.1264 0.2879 0.2570 0.8202 0.1674
5.2350 0.0174 0.0000 -0.1894 0.1262 0.2877 0.2567 0.8204 0.1673
5.2550 0.0075 0.0000 -0.1910 0.1259 0.2874 0.2565 0.8205 0.1672
5.2751 -0.0029 0.0000 -0.1923 0.1256 0.2872 0.2562 0.8205 0.1672
5.2951 -0.0137 0.0000 -0.1934 0.1252 0.2869 0.2559 0.8206 0.1672
5.3152 -0.0249 0.0000 -0.1942 0.1248 0.2867 0.2556 0.8207 0.1672
5.3352 -0.0362 0.0000 -0.1947 0.1243 0.2865 0.2553 0.8207 0.1671
5.3553 -0.0477 0.0000 -0.1950 0.1238 0.2863 0.2550 0.8207 0.1671
5.3754 -0.0594 0.0000 -0.1949 0.1232 0.2861 0.2547 0.8207 0.1670
5.3954 -0.0710 0.0000 -0.1946 0.1226 0.2859 0.2544 0.8207 0.1669
5.4155 -0.0826 0.0000 -0.1940 0.1220 0.2857 0.2541 0.8207 0.1668
5.4355 -0.0940 0.0000 -0.1931 0.1213 0.2856 0.2539 0.8208 0.1667
5.4556 -0.1052 0.0000 -0.1920 0.1206 0.2855 0.2537 0.8208 0.1665
5.4756 -0.1161 0.0000 -0.1906 0.1199 0.2854 0.2536 0.8209 0.1663
5.4957 -0.1267 0.0000 -0.1890 0.1191 0.2853 0.2535 0.8210 0.1661
5.5158 -0.1368 0.0000 -0.1871 0.1184 0.2853 0.2534 0.8211 0.1659
5.5358 -0.1464 0.0000 -0.1849 0.1176 0.2853 0.2535 0.8212 0.1657
5.5559 -0.1554 0.0000 -0.1826 0.1169 0.2853 0.2536 0.8213 0.1655
5.5759 -0.1638 0.0000 -0.1800 0.1161 0.2853 0.2537 0.8213 0.1653
5.5960 -0.1715 0.0000 -0.1772 0.1154 0.2854 0.2539 0.8214 0.1651
5.6160 -0.1785 0.0000 -0.1742 0.1146 0.2855 0.2542 0.8213 0.1649
5.6361 -0.1847 0.0000 -0.1710 0.1139 0.2856 0.2545 0.8212 0.1647
5.6562 -0.1900 0.0000 -0.1677 0.1133 0.2858 0.2549 0.8210 0.1645
5.6762 -0.1944 0.0000 -0.1641 0.1127 0.2859 0.2554 0.8207 0.1644
5.6963 -0.1979 0.0000 -0.1604 0.1121 0.2861 0.2558 0.8205 0.1642
5.7163 -0.2005 0.0000 -0.1566 0.1116 0.2863 0.2563 0.8202 0.1640
5.7364 -0.2021 0.0000 -0.1527 0.1111 0.2864 0.2568 0.8200 0.1639
5.7564 -0.2027 0.0000 -0.1486 0.1107 0.2866 0.2573 0.8199 0.1638
5.7765 -0.2024 0.0000 -0.1444 0.1103 0.2867 0.2578 0.8200 0.1638
5.7966 -0.2010 0.0000 -0.1402 0.1100 0.2868 0.2583 0.8203 0.1639
5.8166 -0.1986 0.0000 -0.1358 0.1098 0.2869 0.2588 0.8211 0.1640
5.8367 -0.1952 0.0000 -0.1314 0.1097 0.2869 0.2593 0.8221 0.1643
5.8567 -0.1908 0.0000 -0.1270 0.1096 0.2869 0.2597 0.8236 0.1646
5.8768 -0.1855 0.0000 -0.1225 0.1095 0.2868 0.2600 0.8254 0.1650
5.8968 -0.1792 0.0000 -0.1180 0.1096 0.2866 0.2603 0.8274 0.1654
5.9169 -0.1720 0.0000 -0.1134 0.1096 0.2864 0.2606 0.8296 0.1659
5.9370 -0.1638 0.0000 -0.1089 0.1098 0.2861 0.2607 0.8318 0.1663
5.9570 -0.1549 0.0000 -0.1043 0.1100 0.2857 0.2608 0.8338 0.1667
5.9771 -0.1451 0.0000 -0.0998 0.1102 0.2852 0.2608 0.8354 0.1670
5.9971 -0.1345 0.0000 -0.0953 0.1105 0.2846 0.2607 0.8365 0.1672
6.0172 -0.1232 0.0000 -0.0908 0.1108 0.2839 0.2605 0.8368 0.1671
6.0372 -0.1113 0.0000 -0.0864 0.1111 0.2832 0.2603 0.8363 0.1669
6.0573 -0.0987 0.0000 -0.0820 0.1115 0.2823 0.2600 0.8349 0.1665
6.0774 -0.0856 0.0000 -0.0777 0.1118 0.2815 0.2597 0.8328 0.1659
6.0974 -0.0721 0.0000 -0.0734 0.1122 0.2805 0.2593 0.8300 0.1651
6.1175 -0.0580 0.0000 -0.0693 0.1126 0.2796 0.2589 0.8268 0.1642
6.1375 -0.0437 0.0000 -0.0652 0.1130 0.2786 0.2584 0.8234 0.1633
6.1576 -0.0290 0.0000 -0.0611 0.1134 0.2776 0.2580 0.8202 0.1624
6.1777 -0.0141 0.0000 -0.0572 0.1138 0.2767 0.2576 0.8175 0.1617
6.1977 0.0009 0.0000 -0.0534 0.1141 0.2758 0.2572 0.8156 0.1611
6.2178 0.0160 0.0000 -0.0496 0.1145 0.2750 0.2569 0.8147 0.1609
6.2378 0.0312 0.0000 -0.0460 0.1148 0.2742 0.2566 0.8148 0.1609
6.2579 0.0463 0.0000 -0.0425 0.1151 0.2736 0.2564 0.8161 0.1612
6.2779 0.0613 0.0000 -0.0390 0.1154 0.2731 0.2563 0.8183 0.1618
6.2980 0.0761 0.0000 -0.0357 0.1157 0.2727 0.2562 0.8213 0.1627
6.3181 0.0906 0.0000 -0.0325 0.1159 0.2724 0.2563 0.8247 0.1637
6.3381 0.1049 0.0000 -0.0294 0.1161 0.2723 0.2564 0.8282 0.1647
6.3582 0.1188 0.0000 -0.0264 0.1162 0.2724 0.2566 0.8313 0.1656
6.3782 0.1323 0.0000 -0.0235 0.1163 0.2725 0.2569 0.8338 0.1662
6.3983 0.1454 0.0000 -0.0207 0.1164 0.2729 0.2573 0.8354 0.1666
6.4183 0.1579 0.0000 -0.0180 0.1165 0.2733 0.2578 0.8361 0.1667
6.4384 0.1699 0.0000 -0.0155 0.1165 0.2738 0.2584 0.8358 0.1665
6.4585 0.1813 0.0000 -0.0130 0.1165 0.2745 0.2590 0.8347 0.1660
6.4785 0.1920 0.0000 -0.0106 0.1165 0.2752 0.2596 0.8330 0.1654
6.4986 0.2022 0.0000 -0.0083 0.1164 0.2759 0.2603 0.8309 0.1646
6.5186 0.2116 0.0000 -0.0062 0.1164 0.2767 0.2610 0.8289 0.1639
6.5387 0.2204 0.0000 -0.0041 0.1163 0.2775 0.2616 0.8271 0.1633
6.5587 0.2284 0.0000 -0.0021 0.1162 0.2783 0.2623 0.8257 0.1628
6.5788 0.2358 0.0000 -0.0002 0.1161 0.2791 0.2630 0.8249 0.1624
6.5989 0.2424 0.0000 0.0016 0.1160 0.2798 0.2636 0.8247 0.1622
6.6189 0.2483 0.0000 0.0033 0.1159 0.2805 0.2641 0.8251 0.1622
6.6390 0.2534 0.0000 0.0050 0.1158 0.2810 0.2646 0.8258 0.1623
6.6590 0.2579 0.0000 0.0065 0.1157 0.2815 0.2650 0.8267 0.1624
6.6791 0.2617 0.0000 0.0080 0.1156 0.2819 0.2654 0.8277 0.1625
6.6991 0.2648 0.0000 0.0094 0.1155 0.2822 0.2657 0.8286 0.1626
6.7192 0.2672 0.0000 0.0107 0.1155 0.2824 0.2659 0.8292 0.1627
6.7393 0.2690 0.0000 0.0120 0.1155 0.2825 0.2660 0.8295 0.1627
6.7593 0.2703 0.0000 0.0132 0.1155 0.2825 0.2661 0.8295 0.1626
6.7794 0.2710 0.0000 0.0143 0.1155 0.2825 0.2662 0.8293 0.1625
6.7994 0.2712 0.0000 0.0153 0.1156 0.2823 0.2661 0.8290 0.1624
6.8195 0.2709 0.0000 0.0163 0.1157 0.2821 0.2661 0.8285 0.1624
6.8395 0.2702 0.0000 0.0171 0.1158 0.2819 0.2660 0.8282 0.1624
6.8596 0.2691 0.0000 0.0180 0.1160 0.2816 0.2660 0.8279 0.1624
6.8797 0.2677 0.0000 0.0187 0.1162 0.2813 0.2659 0.8278 0.1625
6.8997 0.2660 0.0000 0.0193 0.1164 0.2810 0.2659 0.8278 0.1626
6.9198 0.2640 0.0000 0.0199 0.1166 0.2806 0.2658 0.8279 0.1628
6.9398 0.2619 0.0000 0.0204 0.1168 0.2803 0.2658 0.8281 0.1631
6.9599 0.2597 0.0000 0.0209 0.1171 0.2800 0.2659 0.8283 0.1633
6.9799 0.2575 0.0000 0.0212 0.1173 0.2797 0.2660 0.8284 0.1635
7.0000 0.2552 0.0000 0.0214 0.1176 0.2794 0.2661 0.8285 0.1637


==> fig3_b_.txt <==
# time 	 N_ph(gamma=0)/N_el 	 std.deviation 	 N_ph(gamma=1)/N_el 	 std.deviation 	 N_ph(gamma=3)/N_el 	 std.deviation 	 N_ph(gamma=4)/N_el 	 std.deviation 
0.0000 -0.0085 0.2888 0.2638 0.3673 2.2567 0.6765 4.0329 0.9110
0.0201 -0.0085 0.2888 0.2637 0.3670 2.2568 0.6758 4.0326 0.9106
0.0401 -0.0085 0.2888 0.2637 0.3666 2.2569 0.6750 4.0322 0.9101
0.0602 -0.0085 0.2888 0.2636 0.3663 2.2569 0.6743 4.0318 0.9096
0.0802 -0.0085 0.2888 0.2635 0.3660 2.2568 0.6736 4.0312 0.9089
0.1003 -0.0085 0.2888 0.2634 0.3656 2.2566 0.6730 4.0304 0.9081
0.1203 -0.0085 0.2888 0.2632 0.3653 2.2563 0.6723 4.0293 0.9072
0.1404 -0.0085 0.2888 0.2630 0.3650 2.2557 0.6717 4.0279 0.9063
0.1605 -0.0085 0.2888 0.2628 0.3646 2.2549 0.6711 4.0261 0.9052
0.1805 -0.0085 0.2888 0.2626 0.3643 2.2538 0.6706 4.0238 0.9041
0.2006 -0.0085 0.2888 0.2623 0.3640 2.2522 0.6701 4.0211 0.9029
0.2206 -0.0085 0.2888 0.2619 0.3637 2.2503 0.6696 4.0177 0.9016
0.2407 -0.0085 0.2888 0.2615 0.3633 2.2478 0.6691 4.0138 0.9003
0.2607 -0.0085 0.2888 0.2610 0.3630 2.2447 0.6687 4.0094 0.8990
0.2808 -0.0085 0.2888 0.2604 0.3627 2.2411 0.6682 4.0045 0.8977
0.3009 -0.0085 0.2888 0.2598 0.3624 2.2367 0.6678 3.9990 0.8965
0.3209 -0.0085 0.2888 0.2591 0.3620 2.2317 0.6675 3.9932 0.8952
0.3410 -0.0085 0.2888 0.2583 0.3617 2.2260 0.6671 3.9869 0.8940
0.3610 -0.0085 0.2888 0.2574 0.3614 2.2195 0.6668 3.9803 0.8928
0.3811 -0.0085 0.2888 0.2565 0.3610 2.2123 0.6666 3.9734 0.8916
0.4011 -0.0085 0.2888 0.2555 0.3606 2.2043 0.6663 3.9661 0.8904
0.4212 -0.0085 0.2888 0.2544 0.3603 2.1956 0.6662 3.9586 0.8892
0.4413 -0.0085 0.2888 0.2533 0.3599 2.1862 0.6660 3.9508 0.8879
0.4613 -0.0085 0.2888 0.2522 0.3595 2.1761 0.6660 3.9427 0.8866
0.4814 -0.0085 0.2888 0.2510 0.3590 2.1653 0.6659 3.9343 0.8853
0.5014 -0.0085 0.2888 0.2498 0.3586 2.1539 0.6659 3.9256 0.8839
0.5215 -0.0085 0.2888 0.2485 0.3582 2.1420 0.6660 3.9167 0.8825
0.5415 -0.0085 0.2888 0.2473 0.3577 2.1294 0.6660 3.9074 0.8811
0.5616 -0.0085 0.2888 0.2460 0.3572 2.1164 0.6660 3.8979 0.8797
0.5817 -0.0085 0.2888 0.2448 0.3568 2.1029 0.6660 3.8881 0.8783
0.6017 -0.0085 0.2888 0.2436 0.3563 2.0889 0.6659 3.8781 0.8768
0.6218 -0.0085 0.2888 0.2425 0.3558 2.0745 0.6658 3.8677 0.8753
0.6418 -0.0085 0.2888 0.2414 0.3552 2.0597 0.6656 3.8572 0.8739
0.6619 -0.0085 0.2888 0.2403 0.3547 2.0446 0.6653 3.8464 0.8724
0.6819 -0.0085 0.2888 0.2393 0.3541 2.0291 0.6649 3.8354 0.8709
0.7020 -0.0085 0.2888 0.2384 0.3535 2.0133 0.6643 3.8242 0.8694
0.7221 -0.0085 0.2888 0.2375 0.3529 1.9971 0.6636 3.8128 0.8679
0.7421 -0.0085 0.2888 0.2367 0.3523 1.9807 0.6627 3.8012 0.8664
0.7622 -0.0085 0.2888 0.2360 0.3517 1.9641 0.6617 3.7895 0.8648
0.7822 -0.0085 0.2888 0.2353 0.3510 1.9471 0.6606 3.7776 0.8633
0.8023 -0.0085 0.2888 0.2347 0.3503 1.9300 0.6592 3.7655 0.8617
0.8223 -0.0085 0.2888 0.2342 0.3496 1.9126 0.6577 3.7533 0.8602
0.8424 -0.0085 0.2888 0.2336 0.3488 1.8950 0.6560 3.7411 0.8586
0.8625 -0.0085 0.2888 0.2332 0.3480 1.8773 0.6541 3.7287 0.8569
0.8825 -0.0085 0.2888 0.2327 0.3472 1.8593 0.6521 3.7162 0.8553
0.9026 -0.0085 0.2888 0.2322 0.3464 1.8413 0.6499 3.7037 0.8536
0.9226 -0.0085 0.2888 0.2318 0.3455 1.8230 0.6475 3.6911 0.8519
0.9427 -0.0085 0.2888 0.2313 0.3446 1.8047 0.6449 3.6785 0.8502
0.9628 -0.0085 0.2888 0.2308 0.3437 1.7862 0.6421 3.6659 0.8484
0.9828 -0.0085 0.2888 0.2302 0.3427 1.7676 0.6392 3.6532 0.8467
1.0029 -0.0085 0.2888 0.2296 0.3417 1.7490 0.6362 3.6405 0.8449
1.0229 -0.0085 0.2888 0.2288 0.3407 1.7303 0.6329 3.6279 0.8431
1.0430 -0.0085 0.2888 0.2280 0.3397 1.7115 0.6295 3.6153 0.8413
1.0630 -0.0085 0.2888 0.2271 0.3386 1.6927 0.6260 3.6028 0.8396
1.0831 -0.0085 0.2888 0.2260 0.3376 1.6739 0.6223 3.5903 0.8378
1.1032 -0.0085 0.2888 0.2248 0.3365 1.6550 0.6185 3.5778 0.8360
1.1232 -0.0085 0.2888 0.2235 0.3354 1.6362 0.6146 3.5655 0.8342
1.1433 -0.0085 0.2888 0.2220 0.3344 1.6175 0.6105 3.5532 0.8324
1.1633 -0.0085 0.2888 0.2204 0.3333 1.5987 0.6064 3.5411 0.8305
1.1834 -0.0085 0.2888 0.2186 0.3322 1.5801 0.6022 3.5291 0.8287
1.2034 -0.0085 0.2888 0.2166 0.3312 1.5615 0.5978 3.5172 0.8268
1.2235 -0.0085 0.2888 0.2145 0.3302 1.5431 0.5934 3.5055 0.8248
1.2436 -0.0085 0.2888 0.2123 0.3292 1.5247 0.5889 3.4940 0.8229
1.2636 -0.0085 0.2888 0.2099 0.3283 1.5065 0.5844 3.4826 0.8209
1.2837 -0.0085 0.2888 0.2073 0.3274 1.4884 0.5798 3.4714 0.8189
1.3037 -0.0085 0.2888 0.2047 0.3265 1.4705 0.5752 3.4605 0.8168
1.3238 -0.0085 0.2888 0.2019 0.3257 1.4528 0.5705 3.4497 0.8147
1.3438 -0.0085 0.2888 0.1990 0.3249 1.4352 0.5658 3.4392 0.8126
1.3639 -0.0085 0.2888 0.1960 0.3241 1.4179 0.5611 3.4289 0.8105
1.3840 -0.0085 0.2888 0.1930 0.3235 1.4008 0.5564 3.4189 0.8083
1.4040 -0.0085 0.2888 0.1898 0.3228 1.3839 0.5518 3.4092 0.8061
1.4241 -0.0085 0.2888 0.1867 0.3222 1.3673 0.5471 3.3997 0.8039
1.4441 -0.0085 0.2888 0.1835 0.3217 1.3510 0.5426 3.3905 0.8017
1.4642 -0.0085 0.2888 0.1802 0.3212 1.3350 0.5380 3.3816 0.7994
1.4842 -0.0085 0.2888 0.1770 0.3208 1.3192 0.5336 3.3731 0.7972
1.5043 -0.0085 0.2888 0.1738 0.3204 1.3038 0.5292 3.3648 0.7949
1.5244 -0.0085 0.2888 0.1706 0.3201 1.2887 0.5249 3.3569 0.7927
1.5444 -0.0085 0.2888 0.1675 0.3198 1.2740 0.5208 3.3494 0.7904
1.5645 -0.0085 0.2888 0.1644 0.3196 1.2596 0.5167 3.3421 0.7882
1.5845 -0.0085 0.2888 0.1614 0.3194 1.2455 0.5128 3.3352 0.7859
1.6046 -0.0085 0.2888 0.1584 0.3192 1.2318 0.5091 3.3286 0.7837
1.6246 -0.0085 0.2888 0.1556 0.3191 1.2185 0.5055 3.3224 0.7815
1.6447 -0.0085 0.2888 0.1528 0.3190 1.2056 0.5020 3.3165 0.7793
1.6648 -0.0085 0.2888 0.1501 0.3189 1.1931 0.4988 3.3110 0.7771
1.6848 -0.0085 0.2888 0.1475 0.3188 1.1810 0.4957 3.3058 0.7749
1.7049 -0.0085 0.2888 0.1450 0.3188 1.1693 0.4928 3.3010 0.7728
1.7249 -0.0085 0.2888 0.1426 0.3188 1.1581 0.4901 3.2966 0.7708
1.7450 -0.0085 0.2888 0.1403 0.3188 1.1472 0.4877 3.2926 0.7688
1.7650 -0.0085 0.2888 0.1380 0.3188 1.1368 0.4854 3.2889 0.7668
1.7851 -0.0085 0.2888 0.1359 0.3188 1.1269 0.4834 3.2856 0.7650
1.8052 -0.0085 0.2888 0.1338 0.3188 1.1174 0.4815 3.2827 0.7632
1.8252 -0.0085 0.2888 0.1318 0.3189 1.1083 0.4799 3.2802 0.7615
1.8453 -0.0085 0.2888 0.1299 0.3189 1.0997 0.4785 3.2780 0.7599
1.8653 -0.0085 0.2888 0.1280 0.3190 1.0915 0.4773 3.2763 0.7584
1.8854 -0.0085 0.2888 0.1262 0.3191 1.0838 0.4764 3.2749 0.7570
1.9054 -0.0085 0.2888 0.1244 0.3192 1.0766 0.4756 3.2739 0.7557
1.9255 -0.0085 0.2888 0.1227 0.3192 1.0698 0.4750 3.2733 0.7546
1.9456 -0.0085 0.2888 0.1209 0.3194 1.0635 0.4746 3.2730 0.7535
1.9656 -0.0085 0.2888 0.1192 0.3195 1.0576 0.4744 3.2731 0.7526
1.9857 -0.0085 0.2888 0.1175 0.3196 1.0521 0.4744 3.2735 0.7518
2.0057 -0.0085 0.2888 0.1159 0.3198 1.0471 0.4745 3.2743 0.7511
2.0258 -0.0085 0.2888 0.1142 0.3199 1.0426 0.4748 3.2755 0.7505
2.0458 -0.0085 0.2888 0.1125 0.3201 1.0385 0.4753 3.2770 0.7501
2.0659 -0.0085 0.2888 0.1108 0.3203 1.0349 0.4759 3.2789 0.7497
2.0860 -0.0085 0.2888 0.1091 0.3206 1.0317 0.4766 3.2811 0.7495
2.1060 -0.0085 0.2888 0.1073 0.3208 1.0289 0.4775 3.2836 0.7494
2.1261 -0.0085 0.2888 0.1056 0.3211 1.0265 0.4785 3.2865 0.7495
2.1461 -0.0085 0.2888 0.1038 0.3214 1.0246 0.4796 3.2897 0.7496
2.1662 -0.0085 0.2888 0.1021 0.3217 1.0231 0.4808 3.2932 0.7499
2.1862 -0.0085 0.2888 0.1003 0.3221 1.0220 0.4821 3.2970 0.7503
2.2063 -0.0085 0.2888 0.0985 0.3224 1.0212 0.4834 3.3011 0.7507
2.2264 -0.0085 0.2888 0.0967 0.3229 1.0209 0.4848 3.3054 0.7513
2.2464 -0.0085 0.2888 0.0950 0.3233 1.0209 0.4863 3.3101 0.7520
2.2665 -0.0085 0.2888 0.0932 0.3237 1.0213 0.4879 3.3150 0.7527
2.2865 -0.0085 0.2888 0.0915 0.3242 1.0221 0.4894 3.3201 0.7535
2.3066 -0.0085 0.2888 0.0898 0.3247 1.0232 0.4910 3.3254 0.7544
2.3266 -0.0085 0.2888 0.0881 0.3253 1.0246 0.4926 3.3310 0.7554
2.3467 -0.0085 0.2888 0.0865 0.3258 1.0263 0.4942 3.3367 0.7564
2.3668 -0.0085 0.2888 0.0850 0.3264 1.0283 0.4958 3.3427 0.7574
2.3868 -0.0085 0.2888 0.0835 0.3270 1.0305 0.4974 3.3488 0.7585
2.4069 -0.0085 0.2888 0.0821 0.3276 1.0330 0.4989 3.3551 0.7597
2.4269 -0.0085 0.2888 0.0808 0.3282 1.0358 0.5005 3.3615 0.7608
2.4470 -0.0085 0.2888 0.0796 0.3288 1.0387 0.5020 3.3681 0.7620
2.4670 -0.0085 0.2888 0.0785 0.3295 1.0419 0.5034 3.3748 0.7632
2.4871 -0.0085 0.2888 0.0775 0.3301 1.0452 0.5048 3.3816 0.7644
2.5072 -0.0085 0.2888 0.0766 0.3307 1.0488 0.5061 3.3884 0.7656
2.5272 -0.0085 0.2888 0.0758 0.3314 1.0524 0.5074 3.3953 0.7668
2.5473 -0.0085 0.2888 0.0752 0.3320 1.0562 0.5086 3.4023 0.7679
2.5673 -0.0085 0.2888 0.0747 0.3327 1.0602 0.5098 3.4094 0.7691
2.5874 -0.0085 0.2888 0.0744 0.3333 1.0642 0.5109 3.4164 0.7703
2.6074 -0.0085 0.2888 0.0742 0.3339 1.0683 0.5119 3.4234 0.7714
2.6275 -0.0085 0.2888 0.0742 0.3346 1.0726 0.5128 3.4304 0.7725
2.6476 -0.0085 0.2888 0.0743 0.3352 1.0769 0.5137 3.4374 0.7736
2.6676 -0.0085 0.2888 0.0745 0.3358 1.0813 0.5145 3.4443 0.7747
2.6877 -0.0085 0.2888 0.0749 0.3363 1.0857 0.5152 3.4512 0.7757
2.7077 -0.0085 0.2888 0.0754 0.3369 1.0902 0.5159 3.4580 0.7766
2.7278 -0.0085 0.2888 0.0761 0.3374 1.0947 0.5164 3.4647 0.7775
2.7479 -0.0085 0.2888 0.0769 0.3379 1.0993 0.5169 3.4714 0.7784
2.7679 -0.0085 0.2888 0.0778 0.3384 1.1040 0.5174 3.4780 0.7792
2.7880 -0.0085 0.2888 0.0789 0.3388 1.1086 0.5177 3.4845 0.7799
2.8080 -0.0085 0.2888 0.0800 0.3392 1.1133 0.5181 3.4910 0.7806
2.8281 -0.0085 0.2888 0.0812 0.3396 1.1181 0.5183 3.4973 0.7813
2.8481 -0.0085 0.2888 0.0826 0.3400 1.1228 0.5185 3.5036 0.7819
2.8682 -0.0085 0.2888 0.0840 0.3403 1.1276 0.5187 3.5097 0.7826
2.8883 -0.0085 0.2888 0.0854 0.3406 1.1324 0.5188 3.5157 0.7832
2.9083 -0.0085 0.2888 0.0870 0.3408 1.1372 0.5189 3.5214 0.7838
2.9284 -0.0085 0.2888 0.0885 0.3410 1.1421 0.5189 3.5269 0.7844
2.9484 -0.0085 0.2888 0.0901 0.3412 1.1469 0.5190 3.5320 0.7849
2.9685 -0.0085 0.2888 0.0918 0.3413 1.1518 0.5190 3.5369 0.7855
2.9885 -0.0085 0.2888 0.0934 0.3415 1.1566 0.5189 3.5414 0.7860
3.0086 -0.0085 0.2888 0.0950 0.3415 1.1614 0.5189 3.5455 0.7864
3.0287 -0.0085 0.2888 0.0966 0.3415 1.1662 0.5188 3.5492 0.7868
3.0487 -0.0085 0.2888 0.0982 0.3415 1.1709 0.5187 3.5526 0.7872
3.0688 -0.0085 0.2888 0.0997 0.3415 1.1756 0.5187 3.5556 0.7875
3.0888 -0.0085 0.2888 0.1012 0.3414 1.1803 0.5186 3.5582 0.7877
3.1089 -0.0085 0.2888 0.1026 0.3413 1.1849 0.5185 3.5605 0.7878
3.1289 -0.0085 0.2888 0.1039 0.3412 1.1893 0.5184 3.5625 0.7879
3.1490 -0.0085 0.2888 0.1052 0.3411 1.1937 0.5183 3.5643 0.7879
3.1691 -0.0085 0.2888 0.1064 0.3409 1.1980 0.5183 3.5658 0.7879
3.1891 -0.0085 0.2888 0.1075 0.3407 1.2022 0.5182 3.5671 0.7878
3.2092 -0.0085 0.2888 0.1085 0.3404 1.2063 0.5182 3.5682 0.7877
3.2292 -0.0085 0.2888 0.1095 0.3402 1.2102 0.5182 3.5691 0.7875
3.2493 -0.0085 0.2888 0.1103 0.3399 1.2140 0.5182 3.5698 0.7872
3.2693 -0.0085 0.2888 0.1110 0.3397 1.2177 0.5182 3.5704 0.7869
3.2894 -0.0085 0.2888 0.1116 0.3394 1.2212 0.5183 3.5707 0.7865
3.3095 -0.0085 0.2888 0.1121 0.3391 1.2245 0.5183 3.5709 0.7861
3.3295 -0.0085 0.2888 0.1126 0.3388 1.2277 0.5185 3.5708 0.7856
3.3496 -0.0085 0.2888 0.1129 0.3385 1.2308 0.5186 3.5705 0.7850
3.3696 -0.0085 0.2888 0.1131 0.3382 1.2337 0.5188 3.5698 0.7844
3.3897 -0.0085 0.2888 0.1132 0.3379 1.2364 0.5190 3.5689 0.7837
3.4097 -0.0085 0.2888 0.1133 0.3375 1.2390 0.5193 3.5676 0.7829
3.4298 -0.0085 0.2888 0.1132 0.3372 1.2414 0.5196 3.5660 0.7821
3.4499 -0.0085 0.2888 0.1131 0.3369 1.2437 0.5199 3.5641 0.7812
3.4699 -0.0085 0.2888 0.1129 0.3366 1.2458 0.5202 3.5618 0.7803
3.4900 -0.0085 0.2888 0.1126 0.3363 1.2477 0.5206 3.5593 0.7794
3.5100 -0.0085 0.2888 0.1123 0.3360 1.2495 0.5210 3.5564 0.7785
3.5301 -0.0085 0.2888 0.1119 0.3357 1.2512 0.5215 3.5534 0.7776
3.5501 -0.0085 0.2888 0.1115 0.3355 1.2527 0.5219 3.5501 0.7766
3.5702 -0.0085 0.2888 0.1111 0.3352 1.2541 0.5224 3.5465 0.7757
3.5903 -0.0085 0.2888 0.1106 0.3349 1.2553 0.5230 3.5428 0.7748
3.6103 -0.0085 0.2888 0.1100 0.3347 1.2564 0.5235 3.5390 0.7740
3.6304 -0.0085 0.2888 0.1095 0.3344 1.2574 0.5241 3.5350 0.7731
3.6504 -0.0085 0.2888 0.1089 0.3342 1.2582 0.5246 3.5308 0.7722
3.6705 -0.0085 0.2888 0.1083 0.3339 1.2590 0.5252 3.5264 0.7714
3.6905 -0.0085 0.2888 0.1077 0.3337 1.2596 0.5258 3.5219 0.7705
3.7106 -0.0085 0.2888 0.1070 0.3335 1.2601 0.5264 3.5172 0.7696
3.7307 -0.0085 0.2888 0.1064 0.3332 1.2605 0.5270 3.5124 0.7688
3.7507 -0.0085 0.2888 0.1058 0.3330 1.2608 0.5276 3.5074 0.7679
3.7708 -0.0085 0.2888 0.1052 0.3328 1.2610 0.5282 3.5022 0.7670
3.7908 -0.0085 0.2888 0.1045 0.3326 1.2610 0.5287 3.4969 0.7661
3.8109 -0.0085 0.2888 0.1039 0.3324 1.2609 0.5293 3.4915 0.7653
3.8309 -0.0085 0.2888 0.1033 0.3321 1.2608 0.5298 3.4859 0.7645
3.8510 -0.0085 0.2888 0.1027 0.3319 1.2605 0.5303 3.4802 0.7638
3.8711 -0.0085 0.2888 0.1020 0.3317 1.2600 0.5307 3.4744 0.7631
3.8911 -0.0085 0.2888 0.1014 0.3315 1.2595 0.5311 3.4685 0.7624
3.9112 -0.0085 0.2888 0.1008 0.3313 1.2588 0.5315 3.4625 0.7618
3.9312 -0.0085 0.2888 0.1002 0.3311 1.2580 0.5318 3.4565 0.7613
3.9513 -0.0085 0.2888 0.0996 0.3309 1.2571 0.5320 3.4504 0.7608
3.9713 -0.0085 0.2888 0.0990 0.3306 1.2560 0.5322 3.4442 0.7604
3.9914 -0.0085 0.2888 0.0984 0.3304 1.2548 0.5324 3.4379 0.7601
4.0115 -0.0085 0.2888 0.0978 0.3302 1.2535 0.5325 3.4317 0.7598
4.0315 -0.0085 0.2888 0.0972 0.3300 1.2520 0.5325 3.4253 0.7596
4.0516 -0.0085 0.2888 0.0966 0.3298 1.2504 0.5324 3.4190 0.7595
4.0716 -0.0085 0.2888 0.0959 0.3296 1.2487 0.5323 3.4126 0.7594
4.0917 -0.0085 0.2888 0.0953 0.3294 1.2469 0.5321 3.4062 0.7594
4.1117 -0.0085 0.2888 0.0947 0.3292 1.2450 0.5319 3.3998 0.7595
4.1318 -0.0085 0.2888 0.0940 0.3290 1.2429 0.5316 3.3934 0.7596
4.1519 -0.0085 0.2888 0.0934 0.3288 1.2407 0.5312 3.3870 0.7598
4.1719 -0.0085 0.2888 0.0928 0.3286 1.2384 0.5307 3.3808 0.7600
4.1920 -0.0085 0.2888 0.0921 0.3284 1.2360 0.5302 3.3745 0.7603
4.2120 -0.0085 0.2888 0.0915 0.3283 1.2335 0.5297 3.3684 0.7607
4.2321 -0.0085 0.2888 0.0908 0.3281 1.2309 0.5290 3.3623 0.7611
4.2521 -0.0085 0.2888 0.0902 0.3280 1.2282 0.5284 3.3563 0.7615
4.2722 -0.0085 0.2888 0.0895 0.3279 1.2254 0.5276 3.3504 0.7620
4.2923 -0.0085 0.2888 0.0889 0.3277 1.2225 0.5269 3.3446 0.7625
4.3123 -0.0085 0.2888 0.0882 0.3276 1.2195 0.5260 3.3389 0.7630
4.3324 -0.0085 0.2888 0.0876 0.3276 1.2165 0.5252 3.3333 0.7635
4.3524 -0.0085 0.2888 0.0870 0.3275 1.2133 0.5243 3.3278 0.7640
4.3725 -0.0085 0.2888 0.0864 0.3275 1.2101 0.5234 3.3225 0.7645
4.3926 -0.0085 0.2888 0.0859 0.3274 1.2069 0.5224 3.3173 0.7650
4.4126 -0.0085 0.2888 0.0854 0.3274 1.2036 0.5214 3.3122 0.7655
4.4327 -0.0085 0.2888 0.0849 0.3274 1.2002 0.5204 3.3073 0.7660
4.4527 -0.0085 0.2888 0.0844 0.3275 1.1967 0.5194 3.3025 0.7664
4.4728 -0.0085 0.2888 0.0839 0.3275 1.1932 0.5183 3.2979 0.7669
4.4928 -0.0085 0.2888 0.0836 0.3276 1.1897 0.5173 3.2934 0.7673
4.5129 -0.0085 0.2888 0.0832 0.3277 1.1861 0.5162 3.2892 0.7678
4.5330 -0.0085 0.2888 0.0829 0.3278 1.1824 0.5152 3.2851 0.7682
4.5530 -0.0085 0.2888 0.0826 0.3279 1.1787 0.5142 3.2811 0.7685
4.5731 -0.0085 0.2888 0.0824 0.3280 1.1749 0.5131 3.2774 0.7689
4.5931 -0.0085 0.2888 0.0823 0.3282 1.1712 0.5122 3.2738 0.7692
4.6132 -0.0085 0.2888 0.0822 0.3283 1.1673 0.5112 3.2704 0.7695
4.6332 -0.0085 0.2888 0.0821 0.3285 1.1635 0.5103 3.2672 0.7697
4.6533 -0.0085 0.2888 0.0821 0.3287 1.1596 0.5094 3.2642 0.7699
4.6734 -0.0085 0.2888 0.0821 0.3289 1.1556 0.5085 3.2614 0.7701
4.6934 -0.0085 0.2888 0.0822 0.3290 1.1517 0.5077 3.2588 0.7702
4.7135 -0.0085 0.2888 0.0824 0.3292 1.1477 0.5070 3.2565 0.7703
4.7335 -0.0085 0.2888 0.0826 0.3294 1.1437 0.5063 3.2543 0.7703
4.7536 -0.0085 0.2888 0.0828 0.3296 1.1397 0.5057 3.2524 0.7703
4.7736 -0.0085 0.2888 0.0831 0.3298 1.1357 0.5051 3.2506 0.7703
4.7937 -0.0085 0.2888 0.0834 0.3300 1.1317 0.5046 3.2492 0.7702
4.8138 -0.0085 0.2888 0.0838 0.3301 1.1277 0.5042 3.2479 0.7701
4.8338 -0.0085 0.2888 0.0842 0.3303 1.1237 0.5038 3.2469 0.7699
4.8539 -0.0085 0.2888 0.0846 0.3305 1.1197 0.5034 3.2461 0.7697
4.8739 -0.0085 0.2888 0.0850 0.3306 1.1158 0.5032 3.2456 0.7695
4.8940 -0.0085 0.2888 0.0855 0.3307 1.1118 0.5029 3.2453 0.7692
4.9140 -0.0085 0.2888 0.0860 0.3309 1.1079 0.5028 3.2452 0.7689
4.9341 -0.0085 0.2888 0.0865 0.3310 1.1040 0.5027 3.2454 0.7686
4.9542 -0.0085 0.2888 0.0869 0.3311 1.1002 0.5026 3.2459 0.7682
4.9742 -0.0085 0.2888 0.0874 0.3311 1.0964 0.5026 3.2465 0.7679
4.9943 -0.0085 0.2888 0.0879 0.3312 1.0927 0.5026 3.2474 0.7675
5.0143 -0.0085 0.2888 0.0884 0.3313 1.0890 0.5026 3.2485 0.7670
5.0344 -0.0085 0.2888 0.0889 0.3313 1.0854 0.5027 3.2499 0.7666
5.0544 -0.0085 0.2888 0.0893 0.3313 1.0819 0.5028 3.2514 0.7662
5.0745 -0.0085 0.2888 0.0897 0.3313 1.0784 0.5029 3.2531 0.7657
5.0946 -0.0085 0.2888 0.0901 0.3313 1.0750 0.5031 3.2551 0.7653
5.1146 -0.0085 0.2888 0.0905 0.3313 1.0717 0.5033 3.2572 0.7649
5.1347 -0.0085 0.2888 0.0908 0.3313 1.0685 0.5035 3.2596 0.7644
5.1547 -0.0085 0.2888 0.0911 0.3313 1.0653 0.5037 3.2621 0.7640
5.1748 -0.0085 0.2888 0.0914 0.3313 1.0623 0.5040 3.2648 0.7637
5.1948 -0.0085 0.2888 0.0916 0.3313 1.0593 0.5043 3.2677 0.7633
5.2149 -0.0085 0.2888 0.0917 0.3312 1.0564 0.5046 3.2707 0.7630
5.2350 -0.0085 0.2888 0.0919 0.3312 1.0537 0.5049 3.2740 0.7628
5.2550 -0.0085 0.2888 0.0920 0.3312 1.0510 0.5052 3.2774 0.7626
5.2751 -0.0085 0.2888 0.0920 0.3311 1.0485 0.5055 3.2809 0.7625
5.2951 -0.0085 0.2888 0.0920 0.3311 1.0460 0.5058 3.2847 0.7624
5.3152 -0.0085 0.2888 0.0920 0.3311 1.0436 0.5061 3.2886 0.7623
5.3352 -0.0085 0.2888 0.0919 0.3311 1.0414 0.5065 3.2926 0.7623
5.3553 -0.0085 0.2888 0.0918 0.3311 1.0392 0.5068 3.2968 0.7624
5.3754 -0.0085 0.2888 0.0916 0.3311 1.0372 0.5071 3.3012 0.7625
5.3954 -0.0085 0.2888 0.0914 0.3311 1.0352 0.5074 3.3057 0.7627
5.4155 -0.0085 0.2888 0.0911 0.3311 1.0334 0.5077 3.3103 0.7629
5.4355 -0.0085 0.2888 0.0909 0.3311 1.0316 0.5079 3.3151 0.7631
5.4556 -0.0085 0.2888 0.0906 0.3311 1.0300 0.5082 3.3199 0.7634
5.4756 -0.0085 0.2888 0.0902 0.3312 1.0284 0.5084 3.3249 0.7637
5.4957 -0.0085 0.2888 0.0899 0.3312 1.0270 0.5086 3.3300 0.7640
5.5158 -0.0085 0.2888 0.0895 0.3313 1.0256 0.5087 3.3351 0.7643
5.5358 -0.0085 0.2888 0.0891 0.3314 1.0243 0.5088 3.3404 0.7647
5.5559 -0.0085 0.2888 0.0887 0.3315 1.0232 0.5089 3.3457 0.7652
5.5759 -0.0085 0.2888 0.0883 0.3316 1.0221 0.5089 3.3511 0.7656
5.5960 -0.0085 0.2888 0.0878 0.3317 1.0211 0.5089 3.3565 0.7662
5.6160 -0.0085 0.2888 0.0874 0.3318 1.0202 0.5088 3.3620 0.7667
5.6361 -0.0085 0.2888 0.0869 0.3319 1.0194 0.5087 3.3676 0.7673
5.6562 -0.0085 0.2888 0.0865 0.3320 1.0188 0.5086 3.3731 0.7680
5.6762 -0.0085 0.2888 0.0860 0.3321 1.0182 0.5084 3.3787 0.7687
5.6963 -0.0085 0.2888 0.0856 0.3323 1.0177 0.5082 3.3843 0.7695
5.7163 -0.0085 0.2888 0.0851 0.3324 1.0173 0.5080 3.3899 0.7703
5.7364 -0.0085 0.2888 0.0847 0.3325 1.0170 0.5077 3.3955 0.7712
5.7564 -0.0085 0.2888 0.0843 0.3327 1.0168 0.5074 3.4010 0.7720
5.7765 -0.0085 0.2888 0.0839 0.3328 1.0167 0.5070 3.4065 0.7730
5.7966 -0.0085 0.2888 0.0835 0.3329 1.0167 0.5067 3.4119 0.7739
5.8166 -0.0085 0.2888 0.0831 0.3330 1.0168 0.5063 3.4172 0.7748
5.8367 -0.0085 0.2888 0.0828 0.3331 1.0170 0.5059 3.4224 0.7757
5.8567 -0.0085 0.2888 0.0825 0.3333 1.0173 0.5055 3.4276 0.7767
5.8768 -0.0085 0.2888 0.0822 0.3334 1.0177 0.5050 3.4326 0.7776
5.8968 -0.0085 0.2888 0.0819 0.3335 1.0182 0.5046 3.4376 0.7785
5.9169 -0.0085 0.2888 0.0816 0.3335 1.0187 0.5042 3.4424 0.7793
5.9370 -0.0085 0.2888 0.0814 0.3336 1.0194 0.5038 3.4472 0.7802
5.9570 -0.0085 0.2888 0.0812 0.3337 1.0202 0.5034 3.4520 0.7810
5.9771 -0.0085 0.2888 0.0811 0.3338 1.0210 0.5030 3.4567 0.7818
5.9971 -0.0085 0.2888 0.0810 0.3338 1.0219 0.5026 3.4614 0.7825
6.0172 -0.0085 0.2888 0.0809 0.3339 1.0229 0.5023 3.4660 0.7832
6.0372 -0.0085 0.2888 0.0808 0.3339 1.0239 0.5019 3.4705 0.7838
6.0573 -0.0085 0.2888 0.0808 0.3339 1.0250 0.5016 3.4750 0.7844
6.0774 -0.0085 0.2888 0.0808 0.3339 1.0262 0.5013 3.4794 0.7850
6.0974 -0.0085 0.2888 0.0808 0.3339 1.0274 0.5011 3.4837 0.7854
6.1175 -0.0085 0.2888 0.0809 0.3339 1.0287 0.5008 3.4879 0.7859
6.1375 -0.0085 0.2888 0.0809 0.3339 1.0299 0.5006 3.4919 0.7863
6.1576 -0.0085 0.2888 0.0811 0.3339 1.0313 0.5005 3.4957 0.7866
6.1777 -0.0085 0.2888 0.0812 0.3338 1.0326 0.5004 3.4992 0.7869
6.1977 -0.0085 0.2888 0.0814 0.3338 1.0339 0.5003 3.5026 0.7871
6.2178 -0.0085 0.2888 0.0816 0.3337 1.0353 0.5003 3.5057 0.7873
6.2378 -0.0085 0.2888 0.0818 0.3337 1.0367 0.5003 3.5085 0.7874
6.2579 -0.0085 0.2888 0.0820 0.3336 1.0381 0.5004 3.5111 0.7874
6.2779 -0.0085 0.2888 0.0823 0.3335 1.0394 0.5005 3.5135 0.7874
6.2980 -0.0085 0.2888 0.0826 0.3334 1.0408 0.5007 3.5156 0.7874
6.3181 -0.0085 0.2888 0.0829 0.3333 1.0422 0.5009 3.5174 0.7873
6.3381 -0.0085 0.2888 0.0832 0.3332 1.0435 0.5011 3.5191 0.7871
6.3582 -0.0085 0.2888 0.0835 0.3331 1.0449 0.5015 3.5205 0.7869
6.3782 -0.0085 0.2888 0.0839 0.3330 1.0462 0.5018 3.5218 0.7867
6.3983 -0.0085 0.2888 0.0843 0.3329 1.0475 0.5022 3.5228 0.7863
6.4183 -0.0085 0.2888 0.0846 0.3327 1.0488 0.5027 3.5236 0.7860
6.4384 -0.0085 0.2888 0.0850 0.3326 1.0501 0.5032 3.5243 0.7856
6.4585 -0.0085 0.2888 0.0854 0.3324 1.0513 0.5037 3.5248 0.7851
6.4785 -0.0085 0.2888 0.0858 0.3323 1.0525 0.5043 3.5252 0.7846
6.4986 -0.0085 0.2888 0.0862 0.3321 1.0537 0.5050 3.5253 0.7840
6.5186 -0.0085 0.2888 0.0866 0.3319 1.0549 0.5056 3.5252 0.7833
6.5387 -0.0085 0.2888 0.0870 0.3318 1.0561 0.5063 3.5250 0.7827
6.5587 -0.0085 0.2888 0.0873 0.3316 1.0572 0.5070 3.5245 0.7820
6.5788 -0.0085 0.2888 0.0877 0.3314 1.0583 0.5078 3.5238 0.7812
6.5989 -0.0085 0.2888 0.0881 0.3312 1.0594 0.5085 3.5229 0.7804
6.6189 -0.0085 0.2888 0.0885 0.3310 1.0605 0.5093 3.5218 0.7796
6.6390 -0.0085 0.2888 0.0888 0.3308 1.0616 0.5101 3.5204 0.7787
6.6590 -0.0085 0.2888 0.0891 0.3305 1.0626 0.5109 3.5187 0.7778
6.6791 -0.0085 0.2888 0.0895 0.3303 1.0636 0.5117 3.5168 0.7770
6.6991 -0.0085 0.2888 0.0898 0.3301 1.0646 0.5125 3.5147 0.7761
6.7192 -0.0085 0.2888 0.0901 0.3298 1.0656 0.5133 3.5124 0.7752
6.7393 -0.0085 0.2888 0.0903 0.3296 1.0666 0.5141 3.5098 0.7744
6.7593 -0.0085 0.2888 0.0906 0.3294 1.0675 0.5149 3.5071 0.7736
6.7794 -0.0085 0.2888 0.0908 0.3291 1.0684 0.5157 3.5042 0.7728
6.7994 -0.0085 0.2888 0.0910 0.3289 1.0693 0.5164 3.5010 0.7721
6.8195 -0.0085 0.2888 0.0912 0.3287 1.0701 0.5172 3.4978 0.7714
6.8395 -0.0085 0.2888 0.0913 0.3284 1.0709 0.5179 3.4943 0.7708
6.8596 -0.0085 0.2888 0.0914 0.3282 1.0717 0.5186 3.4907 0.7702
6.8797 -0.0085 0.2888 0.0915 0.3279 1.0725 0.5193 3.4869 0.7697
6.8997 -0.0085 0.2888 0.0916 0.3277 1.0732 0.5199 3.4829 0.7693
6.9198 -0.0085 0.2888 0.0916 0.3275 1.0739 0.5205 3.4787 0.7689
6.9398 -0.0085 0.2888 0.0916 0.3272 1.0745 0.5211 3.4744 0.7686
6.9599 -0.0085 0.2888 0.0915 0.3270 1.0751 0.5216 3.4699 0.7684
6.9799 -0.0085 0.2888 0.0914 0.3268 1.0756 0.5221 3.4653 0.7682
7.0000 -0.0085 0.2888 0.0913 0.3266 1.0761 0.5225 3.4605 0.7681


==> fig5_a_.txt <==
time(fTWA) 	 fTWA O_CDW 1D squ. 	 fTWA O_CDW 2D 	 time(TWA-1D) 	 TWA O_CDW 1D squ. 	 time(TWA-2D) 	 TWA O_CDW 2D
0.0	1.0	1.0	0.0	1.0	0.0	1.0
0.01	0.9992	0.9992	0.0707	0.9667	0.101	0.9445
0.02	0.9969	0.9968	0.1414	0.9251	0.202	0.9446
0.03	0.9931	0.993	0.2121	0.945	0.303	0.9965
0.04	0.9881	0.9879	0.2828	0.9907	0.404	0.9476
0.05	0.982	0.9817	0.3535	0.9843	0.5051	0.948
0.06	0.9751	0.9747	0.4242	0.9409	0.6061	0.9877
0.07	0.9677	0.9671	0.4949	0.9349	0.7071	0.952
0.08	0.96	0.9594	0.5657	0.9713	0.8081	0.9533
0.09	0.9525	0.9519	0.6364	0.9863	0.9091	0.9776
0.1	0.9454	0.9449	0.7071	0.959	1.0101	0.956
0.11	0.939	0.9386	0.7778	0.9399	1.1111	0.9582
0.12	0.9336	0.9334	0.8485	0.957	1.2121	0.9697
0.13	0.9293	0.9294	0.9192	0.9766	1.3131	0.9589
0.14	0.9263	0.9269	0.9899	0.9679	1.4141	0.9612
0.15	0.9247	0.926	1.0606	0.9508	1.5152	0.965
0.16	0.9246	0.9266	1.1313	0.9533	1.6162	0.9607
0.17	0.926	0.9287	1.202	0.9664	1.7172	0.9625
0.18	0.9288	0.9322	1.2727	0.9676	1.8182	0.9629
0.19	0.9329	0.9371	1.3434	0.9585	1.9192	0.9617
0.2	0.9381	0.9429	1.4141	0.9558	2.0202	0.9627
0.21	0.9442	0.9496	1.4848	0.9614	2.1212	0.9622
0.22	0.9509	0.9567	1.5556	0.9643	2.2222	0.9622
0.23	0.9581	0.9641	1.6263	0.9612	2.3232	0.9625
0.24	0.9653	0.9712	1.697	0.9588	2.4242	0.9621
0.25	0.9724	0.978	1.7677	0.9603	2.5253	0.9623
0.26	0.9789	0.984	1.8384	0.962	2.6263	0.9624
0.27	0.9847	0.989	1.9091	0.9613	2.7273	0.9621
0.28	0.9895	0.9928	1.9798	0.9603	2.8283	0.9623
0.29	0.9931	0.9953	2.0505	0.9606	2.9293	0.9623
0.3	0.9954	0.9963	2.1212	0.9611	3.0303	0.9622
0.31	0.9963	0.9959	2.1919	0.961	3.1313	0.9623
0.32	0.9957	0.9941	2.2626	0.9607	3.2323	0.9623
0.33	0.9938	0.9909	2.3333	0.9608	3.3333	0.9622
0.34	0.9905	0.9866	2.404	0.9609	3.4343	0.9623
0.35	0.9862	0.9813	2.4747	0.9609	3.5354	0.9623
0.36	0.9809	0.9752	2.5455	0.9608	3.6364	0.9622
0.37	0.9749	0.9687	2.6162	0.9608	3.7374	0.9622
0.38	0.9685	0.9621	2.6869	0.9609	3.8384	0.9623
0.39	0.9619	0.9556	2.7576	0.9609	3.9394	0.9622
0.4	0.9554	0.9494	2.8283	0.9608	4.0404	0.9622
0.41	0.9493	0.944	2.899	0.9608	4.1414	0.9623
0.42	0.9438	0.9394	2.9697	0.9608	4.2424	0.9621
0.43	0.9391	0.9358	3.0404	0.9609	4.3434	0.9622
0.44	0.9354	0.9335	3.1111	0.9609	4.4444	0.9623
0.45	0.9327	0.9325	3.1818	0.9608	4.5455	0.9621
0.46	0.9313	0.9327	3.2525	0.9608	4.6465	0.9622
0.47	0.9311	0.9342	3.3232	0.9609	4.7475	0.9622
0.48	0.9321	0.9369	3.3939	0.9609	4.8485	0.9621
0.49	0.9342	0.9407	3.4646	0.9608	4.9495	0.9621
0.5	0.9374	0.9452	3.5354	0.9607	5.0505	0.9622
0.51	0.9415	0.9505	3.6061	0.9608	5.1515	0.9621
0.52	0.9463	0.9561	3.6768	0.9609	5.2525	0.9621
0.53	0.9516	0.9618	3.7475	0.9608	5.3535	0.9622
0.54	0.9572	0.9675	3.8182	0.9608	5.4545	0.9621
0.55	0.9629	0.9728	3.8889	0.9608	5.5556	0.9621
0.56	0.9684	0.9775	3.9596	0.9608	5.6566	0.9621
0.57	0.9735	0.9815	4.0303	0.9608	5.7576	0.9621
0.58	0.978	0.9846	4.101	0.9608	5.8586	0.9621
0.59	0.9818	0.9866	4.1717	0.9608	5.9596	0.9621
0.6	0.9846	0.9876	4.2424	0.9608	6.0606	0.9621
0.61	0.9864	0.9874	4.3131	0.9608	6.1616	0.9621
0.62	0.9872	0.9862	4.3838	0.9607	6.2626	0.962
0.63	0.9869	0.984	4.4545	0.9608	6.3636	0.962
0.64	0.9856	0.9809	4.5253	0.9609	6.4646	0.9621
0.65	0.9834	0.9771	4.596	0.9608	6.5657	0.962
0.66	0.9803	0.9728	4.6667	0.9607	6.6667	0.962
0.67	0.9766	0.9681	4.7374	0.9607	6.7677	0.9621
0.68	0.9723	0.9634	4.8081	0.9608	6.8687	0.9619
0.69	0.9677	0.9587	4.8788	0.9609	6.9697	0.962
0.7	0.9631	0.9543	4.9495	0.9608				
0.71	0.9585	0.9504	5.0202	0.9607				
0.72	0.9541	0.9471	5.0909	0.9607				
0.73	0.9502	0.9446	5.1616	0.9608				
0.74	0.9468	0.9429	5.2323	0.9608				
0.75	0.9441	0.9421	5.303	0.9607				
0.76	0.9422	0.9422	5.3737	0.9607				
0.77	0.9411	0.9431	5.4444	0.9607				
0.78	0.9409	0.9449	5.5152	0.9608				
0.79	0.9414	0.9473	5.5859	0.9608				
0.8	0.9428	0.9503	5.6566	0.9607				
0.81	0.9448	0.9537	5.7273	0.9607				
0.82	0.9474	0.9574	5.798	0.9607				
0.83	0.9505	0.9611	5.8687	0.9608				
0.84	0.954	0.9648	5.9394	0.9608				
0.85	0.9576	0.9682	6.0101	0.9607				
0.86	0.9612	0.9712	6.0808	0.9606				
0.87	0.9648	0.9738	6.1515	0.9607				
0.88	0.968	0.9757	6.2222	0.9608				
0.89	0.9709	0.977	6.2929	0.9607				
0.9	0.9733	0.9776	6.3636	0.9606				
0.91	0.9752	0.9776	6.4343	0.9607				
0.92	0.9764	0.9768	6.5051	0.9608				
0.93	0.977	0.9755	6.5758	0.9606				
0.94	0.9769	0.9736	6.6465	0.9606				
0.95	0.9762	0.9713	6.7172	0.9608				
0.96	0.975	0.9687	6.7879	0.9608				
0.97	0.9732	0.966	6.8586	0.9606				
0.98	0.971	0.9632	6.9293	0.9606				
0.99	0.9686	0.9605	7.0	0.9608				
1.0	0.9659	0.9579								
1.01	0.9632	0.9557								
1.02	0.9605	0.9538								
1.03	0.958	0.9524								
1.04	0.9557	0.9515								
1.05	0.9537	0.9511								
1.06	0.9521	0.9511								
1.07	0.951	0.9517								
1.08	0.9503	0.9527								
1.09	0.9501	0.9541								
1.1	0.9503	0.9557								
1.11	0.9509	0.9576								
1.12	0.952	0.9596								
1.13	0.9534	0.9615								
1.14	0.955	0.9635								
1.15	0.9568	0.9652								
1.16	0.9587	0.9668								
1.17	0.9606	0.968								
1.18	0.9624	0.969								
1.19	0.9641	0.9696								
1.2	0.9657	0.9698								
1.21	0.9669	0.9697								
1.22	0.9679	0.9692								
1.23	0.9686	0.9685								
1.24	0.9689	0.9675								
1.25	0.969	0.9663								
1.26	0.9687	0.965								
1.27	0.9681	0.9637								
1.28	0.9673	0.9624								
1.29	0.9663	0.9611								
1.3	0.9652	0.9599								
1.31	0.9639	0.9589								
1.32	0.9627	0.9581								
1.33	0.9614	0.9576								
1.34	0.9602	0.9573								
1.35	0.9591	0.9572								
1.36	0.9582	0.9573								
1.37	0.9574	0.9577								
1.38	0.9569	0.9582								
1.39	0.9565	0.9589								
1.4	0.9564	0.9597								
1.41	0.9564	0.9605								
1.42	0.9567	0.9614								
1.43	0.9571	0.9622								
1.44	0.9577	0.963								
1.45	0.9583	0.9637								
1.46	0.9591	0.9643								
1.47	0.9599	0.9647								
1.48	0.9607	0.965								
1.49	0.9614	0.9651								
1.5	0.9621	0.9651								
1.51	0.9628	0.965								
1.52	0.9633	0.9647								
1.53	0.9637	0.9643								
1.54	0.964	0.9638								
1.55	0.9642	0.9633								
1.56	0.9642	0.9627								
1.57	0.9641	0.9622								
1.58	0.9639	0.9617								
1.59	0.9636	0.9612								
1.6	0.9633	0.9608								
1.61	0.9629	0.9605								
1.62	0.9624	0.9603								
1.63	0.962	0.9602								
1.64	0.9615	0.9602								
1.65	0.9611	0.9603								
1.66	0.9607	0.9605								
1.67	0.9604	0.9607								
1.68	0.9601	0.961								
1.69	0.9599	0.9613								
1.7	0.9598	0.9617								
1.71	0.9597	0.962								
1.72	0.9597	0.9623								
1.73	0.9598	0.9626								
1.74	0.9599	0.9628								
1.75	0.9601	0.963								
1.76	0.9603	0.9631								
1.77	0.9605	0.9632								
1.78	0.9608	0.9632								
1.79	0.961	0.9631								
1.8	0.9613	0.963								
1.81	0.9615	0.9629								
1.82	0.9617	0.9627								
1.83	0.9618	0.9625								
1.84	0.9619	0.9622								
1.85	0.962	0.962								
1.86	0.962	0.9618								
1.87	0.962	0.9616								
1.88	0.962	0.9615								
1.89	0.9619	0.9614								
1.9	0.9618	0.9613								
1.91	0.9617	0.9613								
1.92	0.9616	0.9613								
1.93	0.9615	0.9613								
1.94	0.9614	0.9614								
1.95	0.9613	0.9615								
1.96	0.9612	0.9617								
1.97	0.9611	0.9618								
1.98	0.961	0.962								
1.99	0.961	0.9621								
2.0	0.961	0.9623								
2.01	0.961	0.9624								
2.02	0.961	0.9625								
2.03	0.961	0.9626								
2.04	0.9611	0.9626								
2.05	0.9611	0.9626								
2.06	0.9612	0.9626								
2.07	0.9612	0.9625								
2.08	0.9613	0.9625								
2.09	0.9614	0.9624								
2.1	0.9614	0.9623								
2.11	0.9614	0.9622								
2.12	0.9615	0.962								
2.13	0.9615	0.9619								
2.14	0.9615	0.9618								
2.15	0.9614	0.9617								
2.16	0.9614	0.9617								
2.17	0.9614	0.9616								
2.18	0.9613	0.9616								
2.19	0.9613	0.9616								
2.2	0.9612	0.9616								
2.21	0.9612	0.9616								
2.22	0.9611	0.9617								
2.23	0.9611	0.9618								
2.24	0.961	0.9618								
2.25	0.961	0.9619								
2.26	0.961	0.962								
2.27	0.961	0.9621								
2.28	0.961	0.9622								
2.29	0.9611	0.9623								
2.3	0.9611	0.9623								
2.31	0.9612	0.9623								
2.32	0.9612	0.9624								
2.33	0.9613	0.9624								
2.34	0.9614	0.9624								
2.35	0.9614	0.9623								
2.36	0.9615	0.9623								
2.37	0.9615	0.9622								
2.38	0.9616	0.9622								
2.39	0.9616	0.9621								
2.4	0.9616	0.962								
2.41	0.9616	0.9619								
2.42	0.9616	0.9619								
2.43	0.9616	0.9618								
2.44	0.9616	0.9618								
2.45	0.9615	0.9617								
2.46	0.9614	0.9617								
2.47	0.9613	0.9617								
2.48	0.9613	0.9617								
2.49	0.9612	0.9617								
2.5	0.9611	0.9617								
2.51	0.961	0.9618								
2.52	0.961	0.9618								
2.53	0.9609	0.9619								
2.54	0.9609	0.962								
2.55	0.9609	0.962								
2.56	0.9608	0.9621								
2.57	0.9609	0.9622								
2.58	0.9609	0.9622								
2.59	0.9609	0.9623								
2.6	0.961	0.9623								
2.61	0.9611	0.9623								
2.62	0.9611	0.9623								
2.63	0.9612	0.9623								
2.64	0.9613	0.9623								
2.65	0.9614	0.9623								
2.66	0.9615	0.9622								
2.67	0.9615	0.9622								
2.68	0.9616	0.9621								
2.69	0.9616	0.962								
2.7	0.9617	0.962								
2.71	0.9617	0.9619								
2.72	0.9617	0.9618								
2.73	0.9617	0.9618								
2.74	0.9616	0.9617								
2.75	0.9616	0.9617								
2.76	0.9615	0.9616								
2.77	0.9614	0.9616								
2.78	0.9614	0.9616								
2.79	0.9613	0.9616								
2.8	0.9612	0.9617								
2.81	0.9611	0.9617								
2.82	0.9611	0.9618								
2.83	0.961	0.9619								
2.84	0.961	0.9619								
2.85	0.9609	0.962								
2.86	0.9609	0.9621								
2.87	0.9609	0.9622								
2.88	0.9609	0.9622								
2.89	0.9609	0.9623								
2.9	0.961	0.9624								
2.91	0.961	0.9624								
2.92	0.9611	0.9624								
2.93	0.9611	0.9624								
2.94	0.9612	0.9624								
2.95	0.9613	0.9624								
2.96	0.9613	0.9623								
2.97	0.9614	0.9623								
2.98	0.9614	0.9622								
2.99	0.9615	0.9621								
3.0	0.9615	0.962								
3.01	0.9615	0.9619								
3.02	0.9615	0.9618								
3.03	0.9615	0.9618								
3.04	0.9615	0.9617								
3.05	0.9615	0.9616								
3.06	0.9615	0.9616								
3.07	0.9614	0.9615								
3.08	0.9614	0.9615								
3.09	0.9614	0.9615								
3.1	0.9613	0.9615								
3.11	0.9613	0.9616								
3.12	0.9612	0.9616								
3.13	0.9612	0.9617								
3.14	0.9612	0.9618								
3.15	0.9611	0.9619								
3.16	0.9611	0.962								
3.17	0.9611	0.9621								
3.18	0.9611	0.9622								
3.19	0.9611	0.9623								
3.2	0.9611	0.9623								
3.21	0.9611	0.9624								
3.22	0.9611	0.9625								
3.23	0.9612	0.9625								
3.24	0.9612	0.9625								
3.25	0.9612	0.9625								
3.26	0.9612	0.9625								
3.27	0.9612	0.9624								
3.28	0.9612	0.9624								
3.29	0.9613	0.9623								
3.3	0.9613	0.9622								
3.31	0.9613	0.9621								
3.32	0.9613	0.962								
3.33	0.9613	0.9619								
3.34	0.9613	0.9618								
3.35	0.9613	0.9617								
3.36	0.9613	0.9616								
3.37	0.9613	0.9615								
3.38	0.9613	0.9615								
3.39	0.9613	0.9615								
3.4	0.9613	0.9615								
3.41	0.9613	0.9615								
3.42	0.9613	0.9615								
3.43	0.9613	0.9616								
3.44	0.9613	0.9616								
3.45	0.9613	0.9617								
3.46	0.9613	0.9618								
3.47	0.9613	0.9619								
3.48	0.9613	0.962								
3.49	0.9613	0.9621								
3.5	0.9613	0.9622								
3.51	0.9613	0.9623								
3.52	0.9613	0.9623								
3.53	0.9613	0.9624								
3.54	0.9613	0.9624								
3.55	0.9613	0.9624								
3.56	0.9613	0.9624								
3.57	0.9613	0.9624								
3.58	0.9613	0.9623								
3.59	0.9612	0.9623								
3.6	0.9612	0.9622								
3.61	0.9612	0.9621								
3.62	0.9612	0.9621								
3.63	0.9612	0.962								
3.64	0.9611	0.9619								
3.65	0.9611	0.9618								
3.66	0.9611	0.9618								
3.67	0.9611	0.9617								
3.68	0.9611	0.9617								
3.69	0.9611	0.9616								
3.7	0.9611	0.9616								
3.71	0.9611	0.9616								
3.72	0.9611	0.9616								
3.73	0.9611	0.9617								
3.74	0.9612	0.9617								
3.75	0.9612	0.9618								
3.76	0.9612	0.9618								
3.77	0.9613	0.9619								
3.78	0.9613	0.9619								
3.79	0.9614	0.962								
3.8	0.9614	0.962								
3.81	0.9614	0.962								
3.82	0.9615	0.9621								
3.83	0.9615	0.9621								
3.84	0.9615	0.9621								
3.85	0.9615	0.9621								
3.86	0.9615	0.9621								
3.87	0.9615	0.9621								
3.88	0.9615	0.9621								
3.89	0.9615	0.9621								
3.9	0.9614	0.962								
3.91	0.9614	0.962								
3.92	0.9613	0.962								
3.93	0.9613	0.962								
3.94	0.9612	0.9619								
3.95	0.9612	0.9619								
3.96	0.9611	0.9619								
3.97	0.961	0.9619								
3.98	0.961	0.9619								
3.99	0.9609	0.9619								
4.0	0.9609	0.9619								
4.01	0.9609	0.9619								
4.02	0.9609	0.9619								
4.03	0.9609	0.9619								
4.04	0.9609	0.9619								
4.05	0.9609	0.9619								
4.06	0.961	0.9619								
4.07	0.961	0.9619								
4.08	0.9611	0.9619								
4.09	0.9612	0.9619								
4.1	0.9612	0.9619								
4.11	0.9613	0.9619								
4.12	0.9614	0.9618								
4.13	0.9615	0.9618								
4.14	0.9616	0.9618								
4.15	0.9616	0.9618								
4.16	0.9617	0.9618								
4.17	0.9617	0.9618								
4.18	0.9617	0.9618								
4.19	0.9617	0.9618								
4.2	0.9617	0.9618								
4.21	0.9616	0.9618								
4.22	0.9616	0.9618								
4.23	0.9615	0.9619								
4.24	0.9614	0.9619								
4.25	0.9613	0.962								
4.26	0.9612	0.962								
4.27	0.9611	0.9621								
4.28	0.9611	0.9621								
4.29	0.961	0.9621								
4.3	0.9609	0.9622								
4.31	0.9608	0.9622								
4.32	0.9608	0.9622								
4.33	0.9608	0.9622								
4.34	0.9608	0.9621								
4.35	0.9608	0.9621								
4.36	0.9608	0.9621								
4.37	0.9609	0.962								
4.38	0.9609	0.9619								
4.39	0.961	0.9619								
4.4	0.9611	0.9618								
4.41	0.9612	0.9617								
4.42	0.9613	0.9617								
4.43	0.9614	0.9616								
4.44	0.9614	0.9616								
4.45	0.9615	0.9615								
4.46	0.9616	0.9615								
4.47	0.9616	0.9615								
4.48	0.9617	0.9616								
4.49	0.9617	0.9616								
4.5	0.9617	0.9617								
4.51	0.9617	0.9617								
4.52	0.9616	0.9618								
4.53	0.9616	0.9619								
4.54	0.9615	0.9619								
4.55	0.9614	0.962								
4.56	0.9613	0.9621								
4.57	0.9613	0.9622								
4.58	0.9612	0.9622								
4.59	0.9611	0.9622								
4.6	0.961	0.9623								
4.61	0.961	0.9623								
4.62	0.9609	0.9622								
4.63	0.9609	0.9622								
4.64	0.9609	0.9621								
4.65	0.9608	0.9621								
4.66	0.9609	0.962								
4.67	0.9609	0.9619								
4.68	0.9609	0.9618								
4.69	0.961	0.9617								
4.7	0.961	0.9617								
4.71	0.9611	0.9616								
4.72	0.9612	0.9615								
4.73	0.9612	0.9615								
4.74	0.9613	0.9615								
4.75	0.9614	0.9615								
4.76	0.9614	0.9615								
4.77	0.9615	0.9615								
4.78	0.9615	0.9616								
4.79	0.9615	0.9616								
4.8	0.9615	0.9617								
4.81	0.9615	0.9618								
4.82	0.9615	0.9619								
4.83	0.9614	0.962								
4.84	0.9614	0.9621								
4.85	0.9614	0.9621								
4.86	0.9613	0.9622								
4.87	0.9613	0.9623								
4.88	0.9612	0.9623								
4.89	0.9612	0.9623								
4.9	0.9611	0.9623								
4.91	0.9611	0.9622								
4.92	0.9611	0.9622								
4.93	0.9611	0.9621								
4.94	0.9611	0.962								
4.95	0.9611	0.9619								
4.96	0.9611	0.9618								
4.97	0.9611	0.9617								
4.98	0.9611	0.9616								
4.99	0.9611	0.9615								
5.0	0.9612	0.9615								
5.01	0.9612	0.9614								
5.02	0.9612	0.9614								
5.03	0.9612	0.9614								
5.04	0.9613	0.9614								
5.05	0.9613	0.9614								
5.06	0.9613	0.9615								
5.07	0.9613	0.9616								
5.08	0.9613	0.9617								
5.09	0.9613	0.9618								
5.1	0.9613	0.9619								
5.11	0.9612	0.962								
5.12	0.9612	0.9621								
5.13	0.9612	0.9621								
5.14	0.9612	0.9622								
5.15	0.9612	0.9623								
5.16	0.9612	0.9623								
5.17	0.9612	0.9623								
5.18	0.9612	0.9623								
5.19	0.9612	0.9623								
5.2	0.9612	0.9622								
5.21	0.9612	0.9621								
5.22	0.9612	0.962								
5.23	0.9612	0.9619								
5.24	0.9612	0.9618								
5.25	0.9613	0.9617								
5.26	0.9613	0.9616								
5.27	0.9613	0.9615								
5.28	0.9613	0.9614								
5.29	0.9613	0.9614								
5.3	0.9614	0.9613								
5.31	0.9614	0.9613								
5.32	0.9614	0.9613								
5.33	0.9613	0.9614								
5.34	0.9613	0.9614								
5.35	0.9613	0.9615								
5.36	0.9613	0.9616								
5.37	0.9612	0.9617								
5.38	0.9612	0.9618								
5.39	0.9612	0.9619								
5.4	0.9611	0.962								
5.41	0.9611	0.9621								
5.42	0.961	0.9622								
5.43	0.961	0.9623								
5.44	0.961	0.9623								
5.45	0.961	0.9623								
5.46	0.961	0.9623								
5.47	0.961	0.9623								
5.48	0.961	0.9622								
5.49	0.961	0.9622								
5.5	0.961	0.9621								
5.51	0.9611	0.962								
5.52	0.9611	0.9618								
5.53	0.9612	0.9617								
5.54	0.9612	0.9616								
5.55	0.9613	0.9615								
5.56	0.9613	0.9614								
5.57	0.9614	0.9613								
5.58	0.9614	0.9612								
5.59	0.9615	0.9612								
5.6	0.9615	0.9612								
5.61	0.9615	0.9612								
5.62	0.9615	0.9612								
5.63	0.9615	0.9613								
5.64	0.9615	0.9614								
5.65	0.9614	0.9615								
5.66	0.9614	0.9617								
5.67	0.9613	0.9618								
5.68	0.9613	0.9619								
5.69	0.9612	0.962								
5.7	0.9612	0.9622								
5.71	0.9611	0.9623								
5.72	0.9611	0.9623								
5.73	0.961	0.9624								
5.74	0.961	0.9624								
5.75	0.9609	0.9624								
5.76	0.9609	0.9624								
5.77	0.9609	0.9623								
5.78	0.9609	0.9622								
5.79	0.9609	0.9621								
5.8	0.9609	0.962								
5.81	0.961	0.9619								
5.82	0.961	0.9617								
5.83	0.961	0.9616								
5.84	0.9611	0.9615								
5.85	0.9611	0.9613								
5.86	0.9612	0.9612								
5.87	0.9612	0.9612								
5.88	0.9613	0.9611								
5.89	0.9613	0.9611								
5.9	0.9613	0.9611								
5.91	0.9614	0.9611								
5.92	0.9614	0.9612								
5.93	0.9614	0.9613								
5.94	0.9614	0.9614								
5.95	0.9614	0.9615								
5.96	0.9614	0.9616								
5.97	0.9614	0.9617								
5.98	0.9614	0.9619								
5.99	0.9614	0.962								
6.0	0.9613	0.9621								
6.01	0.9613	0.9622								
6.02	0.9613	0.9623								
6.03	0.9612	0.9623								
6.04	0.9612	0.9624								
6.05	0.9612	0.9624								
6.06	0.9611	0.9623								
6.07	0.9611	0.9623								
6.08	0.9611	0.9622								
6.09	0.9611	0.9621								
6.1	0.961	0.962								
6.11	0.961	0.9619								
6.12	0.961	0.9618								
6.13	0.961	0.9617								
6.14	0.961	0.9616								
6.15	0.961	0.9615								
6.16	0.961	0.9614								
6.17	0.961	0.9613								
6.18	0.961	0.9613								
6.19	0.961	0.9612								
6.2	0.961	0.9612								
6.21	0.9611	0.9612								
6.22	0.9611	0.9612								
6.23	0.9611	0.9613								
6.24	0.9612	0.9613								
6.25	0.9612	0.9614								
6.26	0.9612	0.9615								
6.27	0.9613	0.9616								
6.28	0.9613	0.9617								
6.29	0.9613	0.9617								
6.3	0.9614	0.9618								
6.31	0.9614	0.9619								
6.32	0.9614	0.962								
6.33	0.9614	0.962								
6.34	0.9614	0.962								
6.35	0.9614	0.9621								
6.36	0.9614	0.9621								
6.37	0.9614	0.962								
6.38	0.9614	0.962								
6.39	0.9614	0.962								
6.4	0.9613	0.962								
6.41	0.9613	0.9619								
6.42	0.9612	0.9619								
6.43	0.9612	0.9618								
6.44	0.9611	0.9617								
6.45	0.9611	0.9617								
6.46	0.961	0.9616								
6.47	0.9609	0.9616								
6.48	0.9609	0.9615								
6.49	0.9609	0.9615								
6.5	0.9608	0.9615								
6.51	0.9608	0.9614								
6.52	0.9608	0.9614								
6.53	0.9608	0.9614								
6.54	0.9608	0.9614								
6.55	0.9609	0.9614								
6.56	0.9609	0.9614								
6.57	0.961	0.9615								
6.58	0.961	0.9615								
6.59	0.9611	0.9615								
6.6	0.9612	0.9615								
6.61	0.9612	0.9616								
6.62	0.9613	0.9616								
6.63	0.9614	0.9617								
6.64	0.9614	0.9617								
6.65	0.9615	0.9617								
6.66	0.9615	0.9618								
6.67	0.9616	0.9618								
6.68	0.9616	0.9618								
6.69	0.9616	0.9619								
6.7	0.9616	0.9619								
6.71	0.9615	0.9619								
6.72	0.9615	0.9619								
6.73	0.9614	0.9619								
6.74	0.9614	0.9619								
6.75	0.9613	0.9618								
6.76	0.9612	0.9618								
6.77	0.9612	0.9618								
6.78	0.9611	0.9617								
6.79	0.961	0.9617								
6.8	0.9609	0.9616								
6.81	0.9609	0.9616								
6.82	0.9608	0.9615								
6.83	0.9608	0.9615								
6.84	0.9608	0.9614								
6.85	0.9608	0.9614								
6.86	0.9608	0.9614								
6.87	0.9608	0.9613								
6.88	0.9608	0.9613								
6.89	0.9608	0.9614								
6.9	0.9609	0.9614								
6.91	0.9609	0.9614								
6.92	0.961	0.9614								
6.93	0.9611	0.9615								
6.94	0.9611	0.9616								
6.95	0.9612	0.9616								
6.96	0.9613	0.9617								
6.97	0.9613	0.9617								
6.98	0.9614	0.9618								
6.99	0.9614	0.9618								
7.0	0.9614	0.9619								
7.01	0.9615	0.9619								
7.02	0.9615	0.9619								
7.03	0.9615	0.9619								
7.04	0.9615	0.9619								
7.05	0.9614	0.9619								
7.06	0.9614	0.9619								
7.07	0.9614	0.9618								
7.08	0.9613	0.9617								
7.09	0.9613	0.9617								
7.1	0.9612	0.9616								
7.11	0.9612	0.9615								
7.12	0.9611	0.9615								
7.13	0.9611	0.9614								
7.14	0.9611	0.9613								
7.15	0.961	0.9613								
7.16	0.961	0.9612								
7.17	0.961	0.9612								
7.18	0.9609	0.9612								
7.19	0.9609	0.9612								
7.2	0.9609	0.9613								
7.21	0.9609	0.9613								
7.22	0.9609	0.9613								
7.23	0.9609	0.9614								
7.24	0.9609	0.9615								
7.25	0.9609	0.9615								
7.26	0.961	0.9616								
7.27	0.961	0.9617								
7.28	0.961	0.9618								
7.29	0.961	0.9618								
7.3	0.961	0.9619								
7.31	0.9611	0.9619								
7.32	0.9611	0.9619								
7.33	0.9611	0.9619								
7.34	0.9612	0.9619								
7.35	0.9612	0.9619								
7.36	0.9612	0.9618								
7.37	0.9613	0.9618								
7.38	0.9613	0.9617								
7.39	0.9613	0.9617								
7.4	0.9613	0.9616								
7.41	0.9613	0.9615								
7.42	0.9614	0.9615								
7.43	0.9614	0.9614								
7.44	0.9614	0.9613								
7.45	0.9614	0.9613								
7.46	0.9613	0.9613								
7.47	0.9613	0.9613								
7.48	0.9613	0.9613								
7.49	0.9613	0.9613								
7.5	0.9612	0.9613								
7.51	0.9612	0.9613								
7.52	0.9611	0.9613								
7.53	0.9611	0.9614								
7.54	0.961	0.9614								
7.55	0.961	0.9615								
7.56	0.9609	0.9615								
7.57	0.9609	0.9616								
7.58	0.9609	0.9616								
7.59	0.9608	0.9616								
7.6	0.9608	0.9617								
7.61	0.9608	0.9617								
7.62	0.9608	0.9617								
7.63	0.9608	0.9617								
7.64	0.9608	0.9617								
7.65	0.9609	0.9617								
7.66	0.9609	0.9617								
7.67	0.961	0.9617								
7.68	0.961	0.9616								
7.69	0.9611	0.9616								
7.7	0.9611	0.9616								
7.71	0.9612	0.9615								
7.72	0.9613	0.9615								
7.73	0.9613	0.9615								
7.74	0.9614	0.9615								
7.75	0.9614	0.9615								
7.76	0.9614	0.9614								
7.77	0.9615	0.9614								
7.78	0.9615	0.9614								
7.79	0.9614	0.9614								
7.8	0.9614	0.9614								
7.81	0.9614	0.9614								
7.82	0.9613	0.9614								
7.83	0.9613	0.9614								
7.84	0.9612	0.9614								
7.85	0.9611	0.9614								
7.86	0.9611	0.9614								
7.87	0.961	0.9614								
7.88	0.9609	0.9614								
7.89	0.9609	0.9614								
7.9	0.9608	0.9614								
7.91	0.9608	0.9614								
7.92	0.9608	0.9614								
7.93	0.9608	0.9614								
7.94	0.9608	0.9615								
7.95	0.9608	0.9615								
7.96	0.9608	0.9615								
7.97	0.9608	0.9615								
7.98	0.9609	0.9615								
7.99	0.961	0.9615								
8.0	0.961	0.9615								
8.01	0.9611	0.9616								
8.02	0.9611	0.9616								
8.03	0.9612	0.9616								
8.04	0.9612	0.9616								
8.05	0.9613	0.9616								
8.06	0.9613	0.9616								
8.07	0.9613	0.9616								
8.08	0.9614	0.9616								
8.09	0.9614	0.9616								
8.1	0.9614	0.9615								
8.11	0.9613	0.9615								
8.12	0.9613	0.9615								
8.13	0.9613	0.9614								
8.14	0.9612	0.9614								
8.15	0.9612	0.9614								
8.16	0.9611	0.9613								
8.17	0.9611	0.9613								
8.18	0.961	0.9613								
8.19	0.961	0.9613								
8.2	0.961	0.9612								
8.21	0.9609	0.9612								
8.22	0.9609	0.9612								
8.23	0.9609	0.9613								
8.24	0.9609	0.9613								
8.25	0.9609	0.9613								
8.26	0.9609	0.9613								
8.27	0.9609	0.9614								
8.28	0.9609	0.9614								
8.29	0.9609	0.9615								
8.3	0.961	0.9615								
8.31	0.961	0.9616								
8.32	0.961	0.9616								
8.33	0.9611	0.9616								
8.34	0.9611	0.9616								
8.35	0.9611	0.9617								
8.36	0.9611	0.9617								
8.37	0.9612	0.9616								
8.38	0.9612	0.9616								
8.39	0.9612	0.9616								
8.4	0.9612	0.9615								
8.41	0.9612	0.9615								
8.42	0.9612	0.9614								
8.43	0.9612	0.9614								
8.44	0.9612	0.9613								
8.45	0.9612	0.9613								
8.46	0.9612	0.9612								
8.47	0.9612	0.9612								
8.48	0.9611	0.9612								
8.49	0.9611	0.9611								
8.5	0.9611	0.9611								
8.51	0.9611	0.9611								
8.52	0.9611	0.9612								
8.53	0.961	0.9612								
8.54	0.961	0.9612								
8.55	0.961	0.9613								
8.56	0.961	0.9613								
8.57	0.961	0.9614								
8.58	0.9609	0.9615								
8.59	0.9609	0.9615								
8.6	0.9609	0.9616								
8.61	0.9609	0.9617								
8.62	0.9609	0.9617								
8.63	0.9609	0.9617								
8.64	0.9609	0.9617								
8.65	0.9609	0.9617								
8.66	0.9609	0.9617								
8.67	0.961	0.9617								
8.68	0.961	0.9616								
8.69	0.961	0.9615								
8.7	0.961	0.9615								
8.71	0.9611	0.9614								
8.72	0.9611	0.9613								
8.73	0.9611	0.9612								
8.74	0.9611	0.9611								
8.75	0.9612	0.961								
8.76	0.9612	0.961								
8.77	0.9612	0.9609								
8.78	0.9612	0.9609								
8.79	0.9612	0.9609								
8.8	0.9612	0.9609								
8.81	0.9612	0.9609								
8.82	0.9612	0.961								
8.83	0.9612	0.9611								
8.84	0.9612	0.9612								
8.85	0.9611	0.9613								
8.86	0.9611	0.9614								
8.87	0.961	0.9615								
8.88	0.961	0.9616								
8.89	0.961	0.9617								
8.9	0.9609	0.9618								
8.91	0.9609	0.9619								
8.92	0.9608	0.9619								
8.93	0.9608	0.962								
8.94	0.9608	0.962								
8.95	0.9608	0.962								
8.96	0.9608	0.9619								
8.97	0.9608	0.9618								
8.98	0.9609	0.9617								
8.99	0.9609	0.9616								
9.0	0.9609	0.9615								
9.01	0.961	0.9614								
9.02	0.961	0.9612								
9.03	0.9611	0.9611								
9.04	0.9611	0.9609								
9.05	0.9612	0.9608								
9.06	0.9612	0.9607								
9.07	0.9612	0.9606								
9.08	0.9613	0.9606								
9.09	0.9613	0.9606								
9.1	0.9613	0.9606								
9.11	0.9613	0.9606								
9.12	0.9612	0.9607								
9.13	0.9612	0.9608								
9.14	0.9612	0.9609								
9.15	0.9611	0.961								
9.16	0.9611	0.9612								
9.17	0.961	0.9613								
9.18	0.9609	0.9615								
9.19	0.9609	0.9616								
9.2	0.9608	0.9617								
9.21	0.9608	0.9619								
9.22	0.9608	0.9619								
9.23	0.9607	0.962								
9.24	0.9607	0.962								
9.25	0.9607	0.962								
9.26	0.9607	0.962								
9.27	0.9608	0.962								
9.28	0.9608	0.9619								
9.29	0.9608	0.9618								
9.3	0.9609	0.9617								
9.31	0.961	0.9615								
9.32	0.961	0.9614								
9.33	0.9611	0.9612								
9.34	0.9611	0.9611								
9.35	0.9612	0.961								
9.36	0.9613	0.9609								
9.37	0.9613	0.9608								
9.38	0.9613	0.9607								
9.39	0.9613	0.9607								
9.4	0.9613	0.9607								
9.41	0.9613	0.9607								
9.42	0.9613	0.9607								
9.43	0.9612	0.9607								
9.44	0.9612	0.9608								
9.45	0.9611	0.9609								
9.46	0.9611	0.961								
9.47	0.961	0.9611								
9.48	0.9609	0.9612								
9.49	0.9609	0.9613								
9.5	0.9608	0.9614								
9.51	0.9607	0.9615								
9.52	0.9607	0.9616								
9.53	0.9606	0.9616								
9.54	0.9606	0.9617								
9.55	0.9606	0.9617								
9.56	0.9606	0.9617								
9.57	0.9606	0.9617								
9.58	0.9607	0.9617								
9.59	0.9607	0.9616								
9.6	0.9608	0.9615								
9.61	0.9608	0.9615								
9.62	0.9609	0.9614								
9.63	0.961	0.9613								
9.64	0.961	0.9612								
9.65	0.9611	0.9612								
9.66	0.9612	0.9611								
9.67	0.9612	0.961								
9.68	0.9613	0.961								
9.69	0.9613	0.9609								
9.7	0.9614	0.9609								
9.71	0.9614	0.9609								
9.72	0.9614	0.9609								
9.73	0.9614	0.9609								
9.74	0.9613	0.961								
9.75	0.9613	0.961								
9.76	0.9612	0.9611								
9.77	0.9612	0.9611								
9.78	0.9611	0.9612								
9.79	0.961	0.9612								
9.8	0.9609	0.9613								
9.81	0.9609	0.9613								
9.82	0.9608	0.9614								
9.83	0.9607	0.9614								
9.84	0.9606	0.9614								
9.85	0.9606	0.9614								
9.86	0.9606	0.9614								
9.87	0.9605	0.9614								
9.88	0.9605	0.9614								
9.89	0.9605	0.9614								
9.9	0.9605	0.9613								
9.91	0.9606	0.9613								
9.92	0.9606	0.9612								
9.93	0.9607	0.9612								
9.94	0.9608	0.9611								
9.95	0.9608	0.9611								
9.96	0.9609	0.9611								
9.97	0.961	0.961								
9.98	0.9611	0.961								
9.99	0.9612	0.961								
10.0	0.9612	0.961								


==> fig5_b_.txt <==
time(fTWA) 	 fTWA O_CDW 1D squ. 	 fTWA O_CDW 2D 	 time(TWA-1D) 	 TWA O_CDW 1D squ. 	 time(TWA-2D) 	 TWA O_CDW 2D
0.0	1.0	1.0	0.0	1.0	0.0	1.0
0.01	0.9992	0.9992	0.0707	0.9622	0.101	0.9275
0.02	0.9968	0.9969	0.1414	0.8724	0.202	0.7994
0.03	0.9928	0.993	0.2121	0.782	0.303	0.7681
0.04	0.9873	0.9875	0.2828	0.735	0.404	0.8579
0.05	0.9804	0.9807	0.3535	0.7488	0.5051	0.9488
0.06	0.9722	0.9725	0.4242	0.8125	0.6061	0.9401
0.07	0.9628	0.9631	0.4949	0.8923	0.7071	0.8646
0.08	0.9522	0.9526	0.5657	0.946	0.8081	0.8219
0.09	0.9407	0.9411	0.6364	0.9479	0.9091	0.8467
0.1	0.9284	0.9288	0.7071	0.9045	1.0101	0.8878
0.11	0.9154	0.9159	0.7778	0.8462	1.1111	0.8942
0.12	0.902	0.9026	0.8485	0.8043	1.2121	0.8738
0.13	0.8882	0.889	0.9192	0.7947	1.3131	0.8617
0.14	0.8742	0.8752	0.9899	0.8148	1.4141	0.8676
0.15	0.8602	0.8616	1.0606	0.8486	1.5152	0.8743
0.16	0.8463	0.8483	1.1313	0.8768	1.6162	0.8717
0.17	0.8327	0.8353	1.202	0.8868	1.7172	0.8673
0.18	0.8196	0.823	1.2727	0.8782	1.8182	0.869
0.19	0.807	0.8115	1.3434	0.8606	1.9192	0.8728
0.2	0.7951	0.8009	1.4141	0.8451	2.0202	0.8722
0.21	0.784	0.7914	1.4848	0.8386	2.1212	0.8687
0.22	0.7738	0.783	1.5556	0.8413	2.2222	0.8677
0.23	0.7646	0.7759	1.6263	0.8489	2.3232	0.8697
0.24	0.7565	0.7701	1.697	0.856	2.4242	0.8711
0.25	0.7495	0.7657	1.7677	0.859	2.5253	0.8699
0.26	0.7436	0.7628	1.8384	0.8579	2.6263	0.8685
0.27	0.739	0.7614	1.9091	0.8546	2.7273	0.8686
0.28	0.7356	0.7614	1.9798	0.8516	2.8283	0.8694
0.29	0.7335	0.7629	2.0505	0.8504	2.9293	0.8693
0.3	0.7327	0.7658	2.1212	0.8509	3.0303	0.8685
0.31	0.7331	0.7701	2.1919	0.8523	3.1313	0.8681
0.32	0.7347	0.7756	2.2626	0.8534	3.2323	0.8684
0.33	0.7376	0.7824	2.3333	0.8537	3.3333	0.8685
0.34	0.7416	0.7902	2.404	0.8532	3.4343	0.868
0.35	0.7468	0.799	2.4747	0.8524	3.5354	0.8675
0.36	0.753	0.8085	2.5455	0.8518	3.6364	0.8674
0.37	0.7602	0.8188	2.6162	0.8515	3.7374	0.8675
0.38	0.7683	0.8296	2.6869	0.8515	3.8384	0.8674
0.39	0.7773	0.8408	2.7576	0.8517	3.9394	0.8669
0.4	0.787	0.8522	2.8283	0.8519	4.0404	0.8666
0.41	0.7973	0.8637	2.899	0.8521	4.1414	0.8664
0.42	0.8081	0.875	2.9697	0.8522	4.2424	0.8663
0.43	0.8193	0.8862	3.0404	0.8521	4.3434	0.8661
0.44	0.8308	0.8969	3.1111	0.852	4.4444	0.8657
0.45	0.8425	0.9071	3.1818	0.8518	4.5455	0.8655
0.46	0.8541	0.9167	3.2525	0.8515	4.6465	0.8653
0.47	0.8657	0.9255	3.3232	0.8512	4.7475	0.865
0.48	0.877	0.9334	3.3939	0.8509	4.8485	0.8647
0.49	0.888	0.9404	3.4646	0.8508	4.9495	0.8644
0.5	0.8984	0.9463	3.5354	0.8508	5.0505	0.8641
0.51	0.9083	0.9512	3.6061	0.8508	5.1515	0.8638
0.52	0.9174	0.9549	3.6768	0.8508	5.2525	0.8636
0.53	0.9258	0.9575	3.7475	0.8508	5.3535	0.8633
0.54	0.9333	0.9589	3.8182	0.8507	5.4545	0.863
0.55	0.9398	0.9592	3.8889	0.8506	5.5556	0.8626
0.56	0.9452	0.9584	3.9596	0.8504	5.6566	0.8623
0.57	0.9496	0.9565	4.0303	0.8502	5.7576	0.862
0.58	0.9529	0.9536	4.101	0.85	5.8586	0.8617
0.59	0.9551	0.9497	4.1717	0.8499	5.9596	0.8614
0.6	0.9561	0.9449	4.2424	0.8498	6.0606	0.8611
0.61	0.956	0.9393	4.3131	0.8498	6.1616	0.8607
0.62	0.9548	0.9331	4.3838	0.8498	6.2626	0.8603
0.63	0.9526	0.9262	4.4545	0.8498	6.3636	0.8599
0.64	0.9494	0.9189	4.5253	0.8495	6.4646	0.8596
0.65	0.9452	0.9113	4.596	0.8492	6.5657	0.8593
0.66	0.9402	0.9033	4.6667	0.8488	6.6667	0.859
0.67	0.9344	0.8953	4.7374	0.8485	6.7677	0.8586
0.68	0.9279	0.8872	4.8081	0.8484	6.8687	0.8582
0.69	0.9208	0.8793	4.8788	0.8485	6.9697	0.8577
0.7	0.9132	0.8715	4.9495	0.8488				
0.71	0.9052	0.864	5.0202	0.8489				
0.72	0.8969	0.8569	5.0909	0.8489				
0.73	0.8884	0.8503	5.1616	0.8486				
0.74	0.8799	0.8443	5.2323	0.8481				
0.75	0.8714	0.8389	5.303	0.8476				
0.76	0.8629	0.8341	5.3737	0.8472				
0.77	0.8547	0.83	5.4444	0.847				
0.78	0.8467	0.8267	5.5152	0.847				
0.79	0.8391	0.8241	5.5859	0.8471				
0.8	0.8319	0.8223	5.6566	0.8471				
0.81	0.8252	0.8212	5.7273	0.8471				
0.82	0.819	0.8209	5.798	0.847				
0.83	0.8134	0.8213	5.8687	0.8468				
0.84	0.8084	0.8224	5.9394	0.8465				
0.85	0.8041	0.8241	6.0101	0.8463				
0.86	0.8005	0.8263	6.0808	0.846				
0.87	0.7975	0.8291	6.1515	0.8459				
0.88	0.7952	0.8324	6.2222	0.8457				
0.89	0.7936	0.8361	6.2929	0.8456				
0.9	0.7927	0.84	6.3636	0.8454				
0.91	0.7925	0.8442	6.4343	0.8451				
0.92	0.7929	0.8486	6.5051	0.8448				
0.93	0.794	0.8531	6.5758	0.8444				
0.94	0.7956	0.8577	6.6465	0.8443				
0.95	0.7978	0.8622	6.7172	0.8445				
0.96	0.8005	0.8666	6.7879	0.8448				
0.97	0.8037	0.8708	6.8586	0.8451				
0.98	0.8072	0.8748	6.9293	0.845				
0.99	0.8112	0.8786	7.0	0.8445				
1.0	0.8155	0.8821								
1.01	0.82	0.8852								
1.02	0.8248	0.8879								
1.03	0.8296	0.8903								
1.04	0.8346	0.8922								
1.05	0.8396	0.8937								
1.06	0.8446	0.8949								
1.07	0.8495	0.8956								
1.08	0.8542	0.8959								
1.09	0.8588	0.8958								
1.1	0.8632	0.8954								
1.11	0.8673	0.8946								
1.12	0.8711	0.8936								
1.13	0.8746	0.8922								
1.14	0.8777	0.8907								
1.15	0.8805	0.889								
1.16	0.8828	0.8871								
1.17	0.8848	0.8851								
1.18	0.8863	0.883								
1.19	0.8875	0.8809								
1.2	0.8882	0.8789								
1.21	0.8886	0.8768								
1.22	0.8886	0.8748								
1.23	0.8882	0.8729								
1.24	0.8874	0.8712								
1.25	0.8864	0.8696								
1.26	0.885	0.8681								
1.27	0.8834	0.8668								
1.28	0.8816	0.8657								
1.29	0.8795	0.8648								
1.3	0.8773	0.8641								
1.31	0.875	0.8636								
1.32	0.8725	0.8632								
1.33	0.87	0.8631								
1.34	0.8675	0.8631								
1.35	0.8649	0.8632								
1.36	0.8624	0.8635								
1.37	0.8599	0.8639								
1.38	0.8574	0.8644								
1.39	0.8551	0.865								
1.4	0.8529	0.8657								
1.41	0.8508	0.8664								
1.42	0.8488	0.8671								
1.43	0.8471	0.8678								
1.44	0.8454	0.8685								
1.45	0.844	0.8692								
1.46	0.8427	0.8699								
1.47	0.8417	0.8705								
1.48	0.8408	0.871								
1.49	0.8401	0.8715								
1.5	0.8396	0.8718								
1.51	0.8393	0.8721								
1.52	0.8391	0.8723								
1.53	0.8391	0.8724								
1.54	0.8393	0.8725								
1.55	0.8396	0.8724								
1.56	0.84	0.8723								
1.57	0.8406	0.8721								
1.58	0.8412	0.8719								
1.59	0.842	0.8715								
1.6	0.8428	0.8712								
1.61	0.8437	0.8708								
1.62	0.8446	0.8704								
1.63	0.8456	0.87								
1.64	0.8466	0.8696								
1.65	0.8477	0.8692								
1.66	0.8487	0.8688								
1.67	0.8497	0.8684								
1.68	0.8507	0.8681								
1.69	0.8517	0.8678								
1.7	0.8526	0.8676								
1.71	0.8535	0.8674								
1.72	0.8543	0.8673								
1.73	0.8551	0.8672								
1.74	0.8558	0.8672								
1.75	0.8565	0.8673								
1.76	0.857	0.8674								
1.77	0.8575	0.8675								
1.78	0.858	0.8677								
1.79	0.8584	0.868								
1.8	0.8587	0.8683								
1.81	0.8589	0.8686								
1.82	0.859	0.869								
1.83	0.8591	0.8693								
1.84	0.8592	0.8697								
1.85	0.8592	0.8701								
1.86	0.8591	0.8705								
1.87	0.859	0.8709								
1.88	0.8588	0.8712								
1.89	0.8586	0.8715								
1.9	0.8584	0.8718								
1.91	0.8582	0.8721								
1.92	0.8579	0.8723								
1.93	0.8576	0.8725								
1.94	0.8573	0.8726								
1.95	0.8569	0.8727								
1.96	0.8566	0.8727								
1.97	0.8563	0.8727								
1.98	0.8559	0.8726								
1.99	0.8556	0.8725								
2.0	0.8553	0.8724								
2.01	0.855	0.8722								
2.02	0.8547	0.8719								
2.03	0.8544	0.8717								
2.04	0.8541	0.8714								
2.05	0.8538	0.8711								
2.06	0.8536	0.8708								
2.07	0.8534	0.8704								
2.08	0.8532	0.8701								
2.09	0.853	0.8698								
2.1	0.8528	0.8694								
2.11	0.8527	0.8691								
2.12	0.8525	0.8688								
2.13	0.8524	0.8685								
2.14	0.8523	0.8683								
2.15	0.8522	0.8681								
2.16	0.8522	0.8679								
2.17	0.8521	0.8677								
2.18	0.8521	0.8675								
2.19	0.852	0.8674								
2.2	0.852	0.8674								
2.21	0.852	0.8673								
2.22	0.852	0.8673								
2.23	0.852	0.8673								
2.24	0.8521	0.8674								
2.25	0.8521	0.8675								
2.26	0.8521	0.8676								
2.27	0.8522	0.8677								
2.28	0.8522	0.8678								
2.29	0.8523	0.868								
2.3	0.8523	0.8681								
2.31	0.8524	0.8683								
2.32	0.8524	0.8684								
2.33	0.8525	0.8686								
2.34	0.8526	0.8688								
2.35	0.8526	0.8689								
2.36	0.8527	0.8691								
2.37	0.8528	0.8692								
2.38	0.8528	0.8693								
2.39	0.8529	0.8694								
2.4	0.853	0.8695								
2.41	0.853	0.8696								
2.42	0.8531	0.8696								
2.43	0.8532	0.8696								
2.44	0.8532	0.8697								
2.45	0.8533	0.8697								
2.46	0.8534	0.8696								
2.47	0.8534	0.8696								
2.48	0.8535	0.8696								
2.49	0.8536	0.8695								
2.5	0.8536	0.8694								
2.51	0.8537	0.8693								
2.52	0.8537	0.8693								
2.53	0.8538	0.8692								
2.54	0.8538	0.8691								
2.55	0.8539	0.869								
2.56	0.8539	0.8689								
2.57	0.8539	0.8688								
2.58	0.854	0.8687								
2.59	0.854	0.8687								
2.6	0.854	0.8686								
2.61	0.854	0.8685								
2.62	0.8541	0.8685								
2.63	0.8541	0.8684								
2.64	0.8541	0.8684								
2.65	0.8541	0.8683								
2.66	0.8541	0.8683								
2.67	0.854	0.8683								
2.68	0.854	0.8683								
2.69	0.854	0.8683								
2.7	0.854	0.8683								
2.71	0.8539	0.8683								
2.72	0.8539	0.8683								
2.73	0.8538	0.8684								
2.74	0.8538	0.8684								
2.75	0.8537	0.8684								
2.76	0.8537	0.8684								
2.77	0.8536	0.8684								
2.78	0.8535	0.8684								
2.79	0.8534	0.8684								
2.8	0.8534	0.8684								
2.81	0.8533	0.8684								
2.82	0.8532	0.8684								
2.83	0.8531	0.8684								
2.84	0.853	0.8684								
2.85	0.8529	0.8683								
2.86	0.8529	0.8683								
2.87	0.8528	0.8683								
2.88	0.8527	0.8682								
2.89	0.8526	0.8681								
2.9	0.8526	0.8681								
2.91	0.8525	0.868								
2.92	0.8524	0.8679								
2.93	0.8524	0.8679								
2.94	0.8523	0.8678								
2.95	0.8523	0.8677								
2.96	0.8522	0.8677								
2.97	0.8522	0.8676								
2.98	0.8522	0.8675								
2.99	0.8522	0.8674								
3.0	0.8522	0.8674								
3.01	0.8522	0.8673								
3.02	0.8522	0.8673								
3.03	0.8522	0.8672								
3.04	0.8522	0.8672								
3.05	0.8523	0.8672								
3.06	0.8523	0.8671								
3.07	0.8524	0.8671								
3.08	0.8524	0.8671								
3.09	0.8525	0.8671								
3.1	0.8526	0.8671								
3.11	0.8526	0.8671								
3.12	0.8527	0.8671								
3.13	0.8528	0.8672								
3.14	0.8529	0.8672								
3.15	0.8529	0.8672								
3.16	0.853	0.8672								
3.17	0.8531	0.8673								
3.18	0.8532	0.8673								
3.19	0.8532	0.8673								
3.2	0.8533	0.8674								
3.21	0.8533	0.8674								
3.22	0.8534	0.8674								
3.23	0.8534	0.8674								
3.24	0.8535	0.8674								
3.25	0.8535	0.8674								
3.26	0.8535	0.8674								
3.27	0.8535	0.8674								
3.28	0.8535	0.8674								
3.29	0.8535	0.8674								
3.3	0.8534	0.8673								
3.31	0.8534	0.8673								
3.32	0.8533	0.8673								
3.33	0.8533	0.8672								
3.34	0.8532	0.8672								
3.35	0.8531	0.8671								
3.36	0.853	0.8671								
3.37	0.8529	0.867								
3.38	0.8528	0.8669								
3.39	0.8527	0.8669								
3.4	0.8526	0.8668								
3.41	0.8525	0.8668								
3.42	0.8524	0.8667								
3.43	0.8523	0.8666								
3.44	0.8521	0.8666								
3.45	0.852	0.8665								
3.46	0.8519	0.8665								
3.47	0.8518	0.8664								
3.48	0.8517	0.8664								
3.49	0.8516	0.8663								
3.5	0.8516	0.8663								
3.51	0.8515	0.8663								
3.52	0.8514	0.8663								
3.53	0.8514	0.8663								
3.54	0.8513	0.8662								
3.55	0.8513	0.8662								
3.56	0.8513	0.8662								
3.57	0.8513	0.8663								
3.58	0.8513	0.8663								
3.59	0.8513	0.8663								
3.6	0.8514	0.8663								
3.61	0.8514	0.8663								
3.62	0.8515	0.8663								
3.63	0.8515	0.8663								
3.64	0.8516	0.8663								
3.65	0.8517	0.8664								
3.66	0.8517	0.8664								
3.67	0.8518	0.8664								
3.68	0.8519	0.8664								
3.69	0.852	0.8664								
3.7	0.8521	0.8663								
3.71	0.8522	0.8663								
3.72	0.8523	0.8663								
3.73	0.8524	0.8663								
3.74	0.8525	0.8662								
3.75	0.8525	0.8662								
3.76	0.8526	0.8661								
3.77	0.8527	0.866								
3.78	0.8527	0.866								
3.79	0.8528	0.8659								
3.8	0.8528	0.8658								
3.81	0.8529	0.8657								
3.82	0.8529	0.8656								
3.83	0.8529	0.8655								
3.84	0.8529	0.8654								
3.85	0.8529	0.8653								
3.86	0.8529	0.8652								
3.87	0.8528	0.8651								
3.88	0.8528	0.865								
3.89	0.8527	0.8649								
3.9	0.8527	0.8648								
3.91	0.8526	0.8647								
3.92	0.8525	0.8646								
3.93	0.8524	0.8645								
3.94	0.8523	0.8645								
3.95	0.8522	0.8644								
3.96	0.8521	0.8643								
3.97	0.852	0.8643								
3.98	0.8519	0.8642								
3.99	0.8518	0.8642								
4.0	0.8517	0.8641								
4.01	0.8516	0.8641								
4.02	0.8515	0.8641								
4.03	0.8514	0.8641								
4.04	0.8513	0.8641								
4.05	0.8512	0.8641								
4.06	0.8511	0.8641								
4.07	0.851	0.8641								
4.08	0.8509	0.8642								
4.09	0.8508	0.8642								
4.1	0.8508	0.8643								
4.11	0.8507	0.8643								
4.12	0.8507	0.8643								
4.13	0.8506	0.8644								
4.14	0.8506	0.8644								
4.15	0.8506	0.8645								
4.16	0.8506	0.8645								
4.17	0.8506	0.8646								
4.18	0.8506	0.8646								
4.19	0.8506	0.8647								
4.2	0.8506	0.8647								
4.21	0.8506	0.8647								
4.22	0.8506	0.8648								
4.23	0.8507	0.8648								
4.24	0.8507	0.8648								
4.25	0.8508	0.8648								
4.26	0.8508	0.8648								
4.27	0.8509	0.8648								
4.28	0.8509	0.8648								
4.29	0.8509	0.8648								
4.3	0.851	0.8648								
4.31	0.851	0.8647								
4.32	0.8511	0.8647								
4.33	0.8511	0.8647								
4.34	0.8512	0.8646								
4.35	0.8512	0.8646								
4.36	0.8513	0.8645								
4.37	0.8513	0.8645								
4.38	0.8513	0.8644								
4.39	0.8513	0.8643								
4.4	0.8513	0.8643								
4.41	0.8514	0.8642								
4.42	0.8514	0.8641								
4.43	0.8513	0.8641								
4.44	0.8513	0.864								
4.45	0.8513	0.8639								
4.46	0.8513	0.8638								
4.47	0.8513	0.8637								
4.48	0.8512	0.8637								
4.49	0.8512	0.8636								
4.5	0.8511	0.8635								
4.51	0.851	0.8634								
4.52	0.851	0.8634								
4.53	0.8509	0.8633								
4.54	0.8508	0.8632								
4.55	0.8508	0.8631								
4.56	0.8507	0.863								
4.57	0.8506	0.8629								
4.58	0.8505	0.8629								
4.59	0.8504	0.8628								
4.6	0.8503	0.8627								
4.61	0.8502	0.8626								
4.62	0.8502	0.8625								
4.63	0.8501	0.8624								
4.64	0.85	0.8624								
4.65	0.8499	0.8623								
4.66	0.8498	0.8622								
4.67	0.8498	0.8621								
4.68	0.8497	0.862								
4.69	0.8497	0.862								
4.7	0.8496	0.8619								
4.71	0.8496	0.8618								
4.72	0.8496	0.8617								
4.73	0.8496	0.8617								
4.74	0.8495	0.8616								
4.75	0.8495	0.8616								
4.76	0.8495	0.8615								
4.77	0.8496	0.8615								
4.78	0.8496	0.8614								
4.79	0.8496	0.8614								
4.8	0.8497	0.8614								
4.81	0.8497	0.8614								
4.82	0.8497	0.8613								
4.83	0.8498	0.8613								
4.84	0.8499	0.8614								
4.85	0.8499	0.8614								
4.86	0.85	0.8614								
4.87	0.85	0.8614								
4.88	0.8501	0.8615								
4.89	0.8502	0.8615								
4.9	0.8502	0.8616								
4.91	0.8503	0.8616								
4.92	0.8503	0.8617								
4.93	0.8504	0.8618								
4.94	0.8504	0.8618								
4.95	0.8505	0.8619								
4.96	0.8505	0.862								
4.97	0.8505	0.862								
4.98	0.8505	0.8621								
4.99	0.8505	0.8622								
5.0	0.8505	0.8622								
5.01	0.8505	0.8623								
5.02	0.8504	0.8623								
5.03	0.8504	0.8624								
5.04	0.8503	0.8624								
5.05	0.8503	0.8624								
5.06	0.8502	0.8624								
5.07	0.8501	0.8624								
5.08	0.85	0.8624								
5.09	0.8499	0.8624								
5.1	0.8498	0.8623								
5.11	0.8497	0.8623								
5.12	0.8496	0.8622								
5.13	0.8495	0.8621								
5.14	0.8493	0.862								
5.15	0.8492	0.8619								
5.16	0.8491	0.8618								
5.17	0.849	0.8616								
5.18	0.8489	0.8615								
5.19	0.8487	0.8613								
5.2	0.8486	0.8612								
5.21	0.8485	0.861								
5.22	0.8484	0.8609								
5.23	0.8483	0.8607								
5.24	0.8482	0.8605								
5.25	0.8481	0.8603								
5.26	0.8481	0.8602								
5.27	0.848	0.86								
5.28	0.8479	0.8598								
5.29	0.8479	0.8597								
5.3	0.8478	0.8595								
5.31	0.8478	0.8594								
5.32	0.8478	0.8593								
5.33	0.8478	0.8591								
5.34	0.8478	0.859								
5.35	0.8478	0.8589								
5.36	0.8478	0.8588								
5.37	0.8478	0.8588								
5.38	0.8479	0.8587								
5.39	0.8479	0.8587								
5.4	0.8479	0.8586								
5.41	0.848	0.8586								
5.42	0.848	0.8586								
5.43	0.848	0.8586								
5.44	0.8481	0.8586								
5.45	0.8481	0.8586								
5.46	0.8482	0.8586								
5.47	0.8482	0.8586								
5.48	0.8482	0.8587								
5.49	0.8483	0.8587								
5.5	0.8483	0.8587								
5.51	0.8483	0.8588								
5.52	0.8483	0.8588								
5.53	0.8483	0.8589								
5.54	0.8483	0.8589								
5.55	0.8483	0.859								
5.56	0.8483	0.859								
5.57	0.8483	0.8591								
5.58	0.8483	0.8591								
5.59	0.8483	0.8592								
5.6	0.8482	0.8592								
5.61	0.8482	0.8592								
5.62	0.8481	0.8592								
5.63	0.8481	0.8592								
5.64	0.848	0.8592								
5.65	0.848	0.8592								
5.66	0.8479	0.8592								
5.67	0.8478	0.8592								
5.68	0.8478	0.8592								
5.69	0.8477	0.8592								
5.7	0.8476	0.8591								
5.71	0.8475	0.8591								
5.72	0.8475	0.859								
5.73	0.8474	0.859								
5.74	0.8473	0.8589								
5.75	0.8472	0.8588								
5.76	0.8472	0.8588								
5.77	0.8471	0.8587								
5.78	0.847	0.8586								
5.79	0.847	0.8586								
5.8	0.8469	0.8585								
5.81	0.8468	0.8584								
5.82	0.8468	0.8583								
5.83	0.8467	0.8582								
5.84	0.8467	0.8581								
5.85	0.8466	0.8581								
5.86	0.8466	0.858								
5.87	0.8466	0.8579								
5.88	0.8465	0.8578								
5.89	0.8465	0.8577								
5.9	0.8465	0.8577								
5.91	0.8465	0.8576								
5.92	0.8464	0.8575								
5.93	0.8464	0.8574								
5.94	0.8464	0.8574								
5.95	0.8464	0.8573								
5.96	0.8464	0.8573								
5.97	0.8463	0.8572								
5.98	0.8463	0.8571								
5.99	0.8463	0.8571								
6.0	0.8463	0.857								
6.01	0.8463	0.857								
6.02	0.8463	0.857								
6.03	0.8462	0.8569								
6.04	0.8462	0.8569								
6.05	0.8462	0.8568								
6.06	0.8462	0.8568								
6.07	0.8462	0.8567								
6.08	0.8461	0.8567								
6.09	0.8461	0.8567								
6.1	0.8461	0.8566								
6.11	0.8461	0.8566								
6.12	0.846	0.8565								
6.13	0.846	0.8565								
6.14	0.846	0.8564								
6.15	0.8459	0.8564								
6.16	0.8459	0.8563								
6.17	0.8459	0.8563								
6.18	0.8458	0.8562								
6.19	0.8458	0.8561								
6.2	0.8457	0.8561								
6.21	0.8457	0.856								
6.22	0.8456	0.8559								
6.23	0.8456	0.8558								
6.24	0.8455	0.8557								
6.25	0.8455	0.8557								
6.26	0.8454	0.8556								
6.27	0.8454	0.8555								
6.28	0.8454	0.8554								
6.29	0.8453	0.8553								
6.3	0.8453	0.8553								
6.31	0.8452	0.8552								
6.32	0.8452	0.8551								
6.33	0.8451	0.855								
6.34	0.8451	0.855								
6.35	0.845	0.8549								
6.36	0.845	0.8548								
6.37	0.8449	0.8548								
6.38	0.8449	0.8547								
6.39	0.8449	0.8547								
6.4	0.8448	0.8546								
6.41	0.8448	0.8546								
6.42	0.8448	0.8546								
6.43	0.8447	0.8545								
6.44	0.8447	0.8545								
6.45	0.8447	0.8545								
6.46	0.8446	0.8545								
6.47	0.8446	0.8545								
6.48	0.8446	0.8545								
6.49	0.8446	0.8544								
6.5	0.8445	0.8544								
6.51	0.8445	0.8544								
6.52	0.8445	0.8544								
6.53	0.8445	0.8544								
6.54	0.8444	0.8544								
6.55	0.8444	0.8544								
6.56	0.8444	0.8544								
6.57	0.8444	0.8544								
6.58	0.8443	0.8544								
6.59	0.8443	0.8544								
6.6	0.8443	0.8544								
6.61	0.8442	0.8543								
6.62	0.8442	0.8543								
6.63	0.8441	0.8543								
6.64	0.8441	0.8542								
6.65	0.844	0.8542								
6.66	0.844	0.8541								
6.67	0.8439	0.8541								
6.68	0.8438	0.854								
6.69	0.8438	0.854								
6.7	0.8437	0.8539								
6.71	0.8436	0.8538								
6.72	0.8436	0.8537								
6.73	0.8435	0.8536								
6.74	0.8434	0.8536								
6.75	0.8433	0.8535								
6.76	0.8432	0.8534								
6.77	0.8431	0.8533								
6.78	0.8431	0.8532								
6.79	0.843	0.8531								
6.8	0.8429	0.8529								
6.81	0.8428	0.8528								
6.82	0.8427	0.8527								
6.83	0.8426	0.8526								
6.84	0.8425	0.8525								
6.85	0.8424	0.8524								
6.86	0.8424	0.8523								
6.87	0.8423	0.8522								
6.88	0.8422	0.852								
6.89	0.8421	0.8519								
6.9	0.842	0.8518								
6.91	0.842	0.8517								
6.92	0.8419	0.8516								
6.93	0.8418	0.8515								
6.94	0.8418	0.8514								
6.95	0.8417	0.8513								
6.96	0.8416	0.8512								
6.97	0.8416	0.8511								
6.98	0.8415	0.851								
6.99	0.8415	0.8509								
7.0	0.8414	0.8508								
7.01	0.8414	0.8507								
7.02	0.8413	0.8506								
7.03	0.8413	0.8505								
7.04	0.8412	0.8505								
7.05	0.8412	0.8504								
7.06	0.8412	0.8503								
7.07	0.8411	0.8503								
7.08	0.8411	0.8502								
7.09	0.8411	0.8501								
7.1	0.841	0.8501								
7.11	0.841	0.85								
7.12	0.841	0.85								
7.13	0.841	0.8499								
7.14	0.8409	0.8499								
7.15	0.8409	0.8499								
7.16	0.8409	0.8498								
7.17	0.8409	0.8498								
7.18	0.8409	0.8498								
7.19	0.8409	0.8497								
7.2	0.8408	0.8497								
7.21	0.8408	0.8497								
7.22	0.8408	0.8497								
7.23	0.8408	0.8497								
7.24	0.8407	0.8496								
7.25	0.8407	0.8496								
7.26	0.8407	0.8496								
7.27	0.8407	0.8496								
7.28	0.8406	0.8496								
7.29	0.8406	0.8495								
7.3	0.8405	0.8495								
7.31	0.8405	0.8495								
7.32	0.8404	0.8494								
7.33	0.8404	0.8494								
7.34	0.8403	0.8494								
7.35	0.8402	0.8493								
7.36	0.8402	0.8493								
7.37	0.8401	0.8492								
7.38	0.84	0.8491								
7.39	0.8399	0.849								
7.4	0.8398	0.849								
7.41	0.8397	0.8489								
7.42	0.8396	0.8488								
7.43	0.8394	0.8487								
7.44	0.8393	0.8486								
7.45	0.8391	0.8484								
7.46	0.839	0.8483								
7.47	0.8388	0.8482								
7.48	0.8387	0.8481								
7.49	0.8385	0.8479								
7.5	0.8384	0.8478								
7.51	0.8382	0.8477								
7.52	0.838	0.8475								
7.53	0.8379	0.8474								
7.54	0.8377	0.8473								
7.55	0.8375	0.8471								
7.56	0.8374	0.847								
7.57	0.8372	0.8469								
7.58	0.8371	0.8468								
7.59	0.8369	0.8467								
7.6	0.8368	0.8465								
7.61	0.8367	0.8464								
7.62	0.8365	0.8464								
7.63	0.8364	0.8463								
7.64	0.8363	0.8462								
7.65	0.8363	0.8461								
7.66	0.8362	0.8461								
7.67	0.8361	0.846								
7.68	0.8361	0.846								
7.69	0.8361	0.8459								
7.7	0.836	0.8459								
7.71	0.836	0.8459								
7.72	0.836	0.8458								
7.73	0.836	0.8458								
7.74	0.8361	0.8458								
7.75	0.8361	0.8458								
7.76	0.8361	0.8457								
7.77	0.8362	0.8457								
7.78	0.8362	0.8457								
7.79	0.8363	0.8457								
7.8	0.8363	0.8456								
7.81	0.8364	0.8456								
7.82	0.8364	0.8455								
7.83	0.8365	0.8455								
7.84	0.8365	0.8454								
7.85	0.8365	0.8453								
7.86	0.8366	0.8452								
7.87	0.8366	0.8451								
7.88	0.8366	0.845								
7.89	0.8366	0.8449								
7.9	0.8366	0.8448								
7.91	0.8366	0.8447								
7.92	0.8365	0.8445								
7.93	0.8365	0.8444								
7.94	0.8365	0.8442								
7.95	0.8364	0.8441								
7.96	0.8363	0.8439								
7.97	0.8363	0.8438								
7.98	0.8362	0.8436								
7.99	0.8361	0.8434								
8.0	0.836	0.8433								
8.01	0.8359	0.8431								
8.02	0.8358	0.843								
8.03	0.8357	0.8428								
8.04	0.8356	0.8427								
8.05	0.8354	0.8425								
8.06	0.8353	0.8424								
8.07	0.8352	0.8423								
8.08	0.8351	0.8422								
8.09	0.835	0.8421								
8.1	0.8348	0.842								
8.11	0.8347	0.8419								
8.12	0.8346	0.8418								
8.13	0.8345	0.8417								
8.14	0.8344	0.8416								
8.15	0.8343	0.8416								
8.16	0.8342	0.8415								
8.17	0.8341	0.8415								
8.18	0.834	0.8414								
8.19	0.8339	0.8414								
8.2	0.8339	0.8413								
8.21	0.8338	0.8413								
8.22	0.8337	0.8413								
8.23	0.8336	0.8412								
8.24	0.8336	0.8412								
8.25	0.8335	0.8411								
8.26	0.8334	0.8411								
8.27	0.8333	0.8411								
8.28	0.8333	0.841								
8.29	0.8332	0.8409								
8.3	0.8331	0.8409								
8.31	0.833	0.8408								
8.32	0.833	0.8407								
8.33	0.8329	0.8407								
8.34	0.8328	0.8406								
8.35	0.8327	0.8405								
8.36	0.8325	0.8404								
8.37	0.8324	0.8403								
8.38	0.8323	0.8402								
8.39	0.8322	0.8401								
8.4	0.832	0.84								
8.41	0.8319	0.8398								
8.42	0.8317	0.8397								
8.43	0.8316	0.8396								
8.44	0.8314	0.8395								
8.45	0.8312	0.8394								
8.46	0.831	0.8392								
8.47	0.8308	0.8391								
8.48	0.8306	0.839								
8.49	0.8304	0.8389								
8.5	0.8302	0.8387								
8.51	0.83	0.8386								
8.52	0.8298	0.8385								
8.53	0.8296	0.8384								
8.54	0.8294	0.8382								
8.55	0.8293	0.8381								
8.56	0.8291	0.838								
8.57	0.8289	0.8379								
8.58	0.8287	0.8378								
8.59	0.8286	0.8376								
8.6	0.8284	0.8375								
8.61	0.8283	0.8374								
8.62	0.8281	0.8373								
8.63	0.828	0.8371								
8.64	0.8279	0.837								
8.65	0.8278	0.8369								
8.66	0.8277	0.8367								
8.67	0.8276	0.8366								
8.68	0.8275	0.8364								
8.69	0.8274	0.8363								
8.7	0.8274	0.8361								
8.71	0.8273	0.836								
8.72	0.8272	0.8358								
8.73	0.8272	0.8357								
8.74	0.8271	0.8355								
8.75	0.8271	0.8354								
8.76	0.827	0.8352								
8.77	0.827	0.8351								
8.78	0.8269	0.8349								
8.79	0.8269	0.8348								
8.8	0.8268	0.8346								
8.81	0.8267	0.8345								
8.82	0.8266	0.8343								
8.83	0.8265	0.8342								
8.84	0.8264	0.8341								
8.85	0.8263	0.8339								
8.86	0.8262	0.8338								
8.87	0.8261	0.8337								
8.88	0.826	0.8336								
8.89	0.8258	0.8335								
8.9	0.8257	0.8334								
8.91	0.8255	0.8333								
8.92	0.8253	0.8332								
8.93	0.8252	0.8331								
8.94	0.825	0.833								
8.95	0.8248	0.8329								
8.96	0.8246	0.8328								
8.97	0.8244	0.8327								
8.98	0.8243	0.8326								
8.99	0.8241	0.8325								
9.0	0.8239	0.8325								
9.01	0.8238	0.8324								
9.02	0.8236	0.8323								
9.03	0.8234	0.8322								
9.04	0.8233	0.8321								
9.05	0.8232	0.832								
9.06	0.823	0.8318								
9.07	0.8229	0.8317								
9.08	0.8228	0.8316								
9.09	0.8227	0.8315								
9.1	0.8226	0.8313								
9.11	0.8226	0.8312								
9.12	0.8225	0.8311								
9.13	0.8225	0.8309								
9.14	0.8224	0.8308								
9.15	0.8224	0.8306								
9.16	0.8223	0.8305								
9.17	0.8223	0.8303								
9.18	0.8223	0.8302								
9.19	0.8223	0.83								
9.2	0.8223	0.8299								
9.21	0.8222	0.8297								
9.22	0.8222	0.8296								
9.23	0.8222	0.8294								
9.24	0.8221	0.8293								
9.25	0.8221	0.8291								
9.26	0.822	0.829								
9.27	0.822	0.8288								
9.28	0.8219	0.8287								
9.29	0.8218	0.8286								
9.3	0.8217	0.8284								
9.31	0.8216	0.8283								
9.32	0.8215	0.8282								
9.33	0.8214	0.828								
9.34	0.8212	0.8279								
9.35	0.8211	0.8278								
9.36	0.8209	0.8276								
9.37	0.8207	0.8275								
9.38	0.8205	0.8274								
9.39	0.8203	0.8273								
9.4	0.8201	0.8271								
9.41	0.8199	0.827								
9.42	0.8197	0.8269								
9.43	0.8195	0.8267								
9.44	0.8193	0.8266								
9.45	0.819	0.8265								
9.46	0.8188	0.8264								
9.47	0.8186	0.8262								
9.48	0.8183	0.8261								
9.49	0.8181	0.826								
9.5	0.8179	0.8258								
9.51	0.8177	0.8257								
9.52	0.8174	0.8256								
9.53	0.8172	0.8254								
9.54	0.817	0.8253								
9.55	0.8168	0.8251								
9.56	0.8166	0.825								
9.57	0.8164	0.8248								
9.58	0.8162	0.8247								
9.59	0.816	0.8245								
9.6	0.8159	0.8244								
9.61	0.8157	0.8242								
9.62	0.8155	0.824								
9.63	0.8153	0.8238								
9.64	0.8151	0.8237								
9.65	0.815	0.8235								
9.66	0.8148	0.8233								
9.67	0.8146	0.8231								
9.68	0.8145	0.8229								
9.69	0.8143	0.8227								
9.7	0.8141	0.8225								
9.71	0.8139	0.8223								
9.72	0.8138	0.8221								
9.73	0.8136	0.8219								
9.74	0.8134	0.8217								
9.75	0.8132	0.8215								
9.76	0.813	0.8213								
9.77	0.8129	0.8211								
9.78	0.8127	0.8209								
9.79	0.8125	0.8207								
9.8	0.8123	0.8205								
9.81	0.8121	0.8203								
9.82	0.8119	0.8201								
9.83	0.8117	0.8199								
9.84	0.8115	0.8197								
9.85	0.8113	0.8196								
9.86	0.8111	0.8194								
9.87	0.811	0.8193								
9.88	0.8108	0.8191								
9.89	0.8106	0.8189								
9.9	0.8104	0.8188								
9.91	0.8102	0.8186								
9.92	0.81	0.8185								
9.93	0.8099	0.8183								
9.94	0.8097	0.8182								
9.95	0.8095	0.818								
9.96	0.8094	0.8179								
9.97	0.8092	0.8177								
9.98	0.8091	0.8175								
9.99	0.8089	0.8174								
10.0	0.8088	0.8172								


==> fig5_c_.txt <==
time(fTWA) 	 fTWA O_CDW 1D squ. 	 fTWA O_CDW 2D 	 time(TWA-1D) 	 TWA O_CDW 1D squ. 	 time(TWA-2D) 	 TWA O_CDW 2D
0.0	1.0	1.0	0.0	1.0	0.0	1.0
0.01	0.9993	0.9992	0.0707	0.9609	0.101	0.922
0.02	0.9969	0.9968	0.1414	0.8536	0.202	0.7285
0.03	0.993	0.9928	0.2121	0.7042	0.303	0.516
0.04	0.9875	0.9873	0.2828	0.5449	0.404	0.3803
0.05	0.9805	0.9802	0.3535	0.403	0.5051	0.3638
0.06	0.972	0.9716	0.4242	0.2944	0.6061	0.4408
0.07	0.9621	0.9616	0.4949	0.2231	0.7071	0.5442
0.08	0.9507	0.9502	0.5657	0.1856	0.8081	0.6123
0.09	0.938	0.9374	0.6364	0.1765	0.9091	0.6227
0.1	0.9241	0.9234	0.7071	0.1914	1.0101	0.5941
0.11	0.9089	0.9082	0.7778	0.2272	1.1111	0.5622
0.12	0.8926	0.8919	0.8485	0.2799	1.2121	0.5513
0.13	0.8753	0.8746	0.9192	0.3426	1.3131	0.5609
0.14	0.857	0.8563	0.9899	0.406	1.4141	0.5737
0.15	0.8378	0.8372	1.0606	0.4602	1.5152	0.5735
0.16	0.8179	0.8173	1.1313	0.4974	1.6162	0.5573
0.17	0.7972	0.7968	1.202	0.5139	1.7172	0.5353
0.18	0.776	0.7758	1.2727	0.5108	1.8182	0.5201
0.19	0.7543	0.7544	1.3434	0.4925	1.9192	0.5171
0.2	0.7322	0.7326	1.4141	0.4651	2.0202	0.5215
0.21	0.7098	0.7106	1.4848	0.4347	2.1212	0.5241
0.22	0.6872	0.6886	1.5556	0.406	2.2222	0.5188
0.23	0.6644	0.6665	1.6263	0.3819	2.3232	0.5063
0.24	0.6416	0.6446	1.697	0.3637	2.4242	0.4923
0.25	0.6189	0.6229	1.7677	0.3513	2.5253	0.4822
0.26	0.5963	0.6015	1.8384	0.344	2.6263	0.4771
0.27	0.5739	0.5805	1.9091	0.3404	2.7273	0.4738
0.28	0.5518	0.56	1.9798	0.339	2.8283	0.4682
0.29	0.53	0.5402	2.0505	0.3384	2.9293	0.4579
0.3	0.5086	0.521	2.1212	0.3375	3.0303	0.4444
0.31	0.4877	0.5026	2.1919	0.3355	3.1313	0.4306
0.32	0.4674	0.4851	2.2626	0.3319	3.2323	0.419
0.33	0.4475	0.4685	2.3333	0.3269	3.3333	0.4097
0.34	0.4283	0.4528	2.404	0.3205	3.4343	0.4007
0.35	0.4098	0.4383	2.4747	0.3132	3.5354	0.3898
0.36	0.3919	0.4248	2.5455	0.3054	3.6364	0.3762
0.37	0.3747	0.4124	2.6162	0.2975	3.7374	0.3607
0.38	0.3582	0.4012	2.6869	0.2897	3.8384	0.345
0.39	0.3425	0.3912	2.7576	0.2822	3.9394	0.3305
0.4	0.3275	0.3824	2.8283	0.275	4.0404	0.3171
0.41	0.3133	0.3748	2.899	0.2682	4.1414	0.3036
0.42	0.2998	0.3685	2.9697	0.2616	4.2424	0.2887
0.43	0.2871	0.3634	3.0404	0.2552	4.3434	0.2719
0.44	0.2752	0.3595	3.1111	0.2488	4.4444	0.2537
0.45	0.264	0.3568	3.1818	0.2423	4.5455	0.2353
0.46	0.2535	0.3553	3.2525	0.2356	4.6465	0.2176
0.47	0.2438	0.355	3.3232	0.2287	4.7475	0.2009
0.48	0.2347	0.3558	3.3939	0.2216	4.8485	0.1844
0.49	0.2264	0.3577	3.4646	0.2142	4.9495	0.1674
0.5	0.2188	0.3606	3.5354	0.2065	5.0505	0.1494
0.51	0.2119	0.3645	3.6061	0.1986	5.1515	0.1307
0.52	0.2056	0.3694	3.6768	0.1906	5.2525	0.1117
0.53	0.1999	0.3751	3.7475	0.1824	5.3535	0.093
0.54	0.1949	0.3816	3.8182	0.1742	5.4545	0.0751
0.55	0.1905	0.3889	3.8889	0.166	5.5556	0.0577
0.56	0.1866	0.3969	3.9596	0.1578	5.6566	0.0405
0.57	0.1834	0.4055	4.0303	0.1497	5.7576	0.0235
0.58	0.1807	0.4146	4.101	0.1418	5.8586	0.0066
0.59	0.1785	0.4241	4.1717	0.1339	5.9596	-0.0098
0.6	0.1769	0.4341	4.2424	0.1262	6.0606	-0.0256
0.61	0.1758	0.4444	4.3131	0.1187	6.1616	-0.0409
0.62	0.1752	0.4549	4.3838	0.1113	6.2626	-0.0556
0.63	0.1752	0.4656	4.4545	0.1041	6.3636	-0.0701
0.64	0.1756	0.4764	4.5253	0.0971	6.4646	-0.0841
0.65	0.1765	0.4872	4.596	0.0902	6.5657	-0.0975
0.66	0.1779	0.498	4.6667	0.0835	6.6667	-0.11
0.67	0.1797	0.5087	4.7374	0.077	6.7677	-0.1216
0.68	0.182	0.5193	4.8081	0.0707	6.8687	-0.1326
0.69	0.1848	0.5296	4.8788	0.0646	6.9697	-0.1432
0.7	0.188	0.5397	4.9495	0.0587				
0.71	0.1916	0.5494	5.0202	0.053				
0.72	0.1957	0.5588	5.0909	0.0475				
0.73	0.2002	0.5677	5.1616	0.0423				
0.74	0.2052	0.5762	5.2323	0.0373				
0.75	0.2105	0.5842	5.303	0.0326				
0.76	0.2163	0.5918	5.3737	0.0283				
0.77	0.2224	0.5987	5.4444	0.0242				
0.78	0.229	0.6051	5.5152	0.0204				
0.79	0.2359	0.611	5.5859	0.017				
0.8	0.2432	0.6163	5.6566	0.0139				
0.81	0.2508	0.621	5.7273	0.0111				
0.82	0.2588	0.6251	5.798	0.0086				
0.83	0.2671	0.6286	5.8687	0.0064				
0.84	0.2756	0.6315	5.9394	0.0046				
0.85	0.2845	0.6339	6.0101	0.0031				
0.86	0.2936	0.6357	6.0808	0.0019				
0.87	0.303	0.637	6.1515	0.001				
0.88	0.3125	0.6378	6.2222	0.0004				
0.89	0.3223	0.6381	6.2929	0.0001				
0.9	0.3322	0.6379	6.3636	0.0				
0.91	0.3423	0.6373	6.4343	0.0003				
0.92	0.3524	0.6363	6.5051	0.0008				
0.93	0.3627	0.6349	6.5758	0.0016				
0.94	0.373	0.6332	6.6465	0.0027				
0.95	0.3833	0.6312	6.7172	0.0041				
0.96	0.3936	0.6289	6.7879	0.0057				
0.97	0.4039	0.6264	6.8586	0.0075				
0.98	0.4141	0.6237	6.9293	0.0096				
0.99	0.4242	0.6209	7.0	0.0119				
1.0	0.4342	0.6179								
1.01	0.444	0.6148								
1.02	0.4537	0.6117								
1.03	0.4632	0.6086								
1.04	0.4724	0.6055								
1.05	0.4813	0.6024								
1.06	0.49	0.5994								
1.07	0.4984	0.5964								
1.08	0.5064	0.5936								
1.09	0.5141	0.591								
1.1	0.5215	0.5884								
1.11	0.5284	0.5861								
1.12	0.535	0.5839								
1.13	0.5411	0.582								
1.14	0.5469	0.5802								
1.15	0.5522	0.5787								
1.16	0.5571	0.5773								
1.17	0.5615	0.5762								
1.18	0.5655	0.5753								
1.19	0.5691	0.5747								
1.2	0.5722	0.5742								
1.21	0.5749	0.5739								
1.22	0.5771	0.5738								
1.23	0.5789	0.5739								
1.24	0.5803	0.5742								
1.25	0.5813	0.5746								
1.26	0.5818	0.5752								
1.27	0.582	0.5759								
1.28	0.5817	0.5767								
1.29	0.5811	0.5776								
1.3	0.5802	0.5786								
1.31	0.5789	0.5796								
1.32	0.5772	0.5806								
1.33	0.5753	0.5817								
1.34	0.573	0.5828								
1.35	0.5705	0.5839								
1.36	0.5677	0.5849								
1.37	0.5646	0.5859								
1.38	0.5614	0.5868								
1.39	0.5579	0.5877								
1.4	0.5542	0.5885								
1.41	0.5504	0.5891								
1.42	0.5463	0.5897								
1.43	0.5422	0.5901								
1.44	0.5379	0.5904								
1.45	0.5335	0.5905								
1.46	0.529	0.5905								
1.47	0.5245	0.5904								
1.48	0.5198	0.5901								
1.49	0.5152	0.5897								
1.5	0.5105	0.5891								
1.51	0.5057	0.5883								
1.52	0.501	0.5875								
1.53	0.4963	0.5864								
1.54	0.4916	0.5853								
1.55	0.4869	0.584								
1.56	0.4822	0.5826								
1.57	0.4776	0.5811								
1.58	0.4731	0.5794								
1.59	0.4686	0.5777								
1.6	0.4642	0.5759								
1.61	0.4598	0.574								
1.62	0.4556	0.5721								
1.63	0.4514	0.5701								
1.64	0.4473	0.5681								
1.65	0.4433	0.566								
1.66	0.4395	0.564								
1.67	0.4357	0.5619								
1.68	0.4321	0.5599								
1.69	0.4285	0.5578								
1.7	0.4251	0.5558								
1.71	0.4218	0.5539								
1.72	0.4186	0.552								
1.73	0.4155	0.5501								
1.74	0.4125	0.5483								
1.75	0.4097	0.5466								
1.76	0.407	0.545								
1.77	0.4044	0.5435								
1.78	0.4019	0.542								
1.79	0.3995	0.5407								
1.8	0.3972	0.5395								
1.81	0.3951	0.5383								
1.82	0.393	0.5373								
1.83	0.3911	0.5363								
1.84	0.3893	0.5355								
1.85	0.3875	0.5348								
1.86	0.3859	0.5341								
1.87	0.3844	0.5336								
1.88	0.3829	0.5331								
1.89	0.3816	0.5327								
1.9	0.3803	0.5324								
1.91	0.3791	0.5322								
1.92	0.378	0.5321								
1.93	0.377	0.532								
1.94	0.376	0.5319								
1.95	0.3752	0.5319								
1.96	0.3743	0.532								
1.97	0.3736	0.532								
1.98	0.3729	0.5321								
1.99	0.3723	0.5322								
2.0	0.3717	0.5323								
2.01	0.3711	0.5324								
2.02	0.3706	0.5325								
2.03	0.3702	0.5326								
2.04	0.3698	0.5327								
2.05	0.3694	0.5327								
2.06	0.369	0.5327								
2.07	0.3687	0.5326								
2.08	0.3684	0.5325								
2.09	0.3682	0.5323								
2.1	0.3679	0.5321								
2.11	0.3677	0.5319								
2.12	0.3674	0.5315								
2.13	0.3672	0.5311								
2.14	0.367	0.5307								
2.15	0.3668	0.5301								
2.16	0.3666	0.5295								
2.17	0.3664	0.5289								
2.18	0.3662	0.5281								
2.19	0.366	0.5273								
2.2	0.3658	0.5265								
2.21	0.3656	0.5256								
2.22	0.3654	0.5246								
2.23	0.3652	0.5236								
2.24	0.3649	0.5225								
2.25	0.3647	0.5214								
2.26	0.3644	0.5202								
2.27	0.3641	0.519								
2.28	0.3638	0.5178								
2.29	0.3635	0.5165								
2.3	0.3632	0.5152								
2.31	0.3628	0.5139								
2.32	0.3625	0.5126								
2.33	0.3621	0.5112								
2.34	0.3617	0.5099								
2.35	0.3613	0.5086								
2.36	0.3609	0.5073								
2.37	0.3604	0.506								
2.38	0.36	0.5047								
2.39	0.3595	0.5034								
2.4	0.359	0.5021								
2.41	0.3584	0.5009								
2.42	0.3579	0.4997								
2.43	0.3574	0.4985								
2.44	0.3568	0.4974								
2.45	0.3562	0.4963								
2.46	0.3556	0.4952								
2.47	0.355	0.4942								
2.48	0.3544	0.4932								
2.49	0.3538	0.4923								
2.5	0.3531	0.4913								
2.51	0.3525	0.4905								
2.52	0.3518	0.4896								
2.53	0.3511	0.4888								
2.54	0.3504	0.488								
2.55	0.3497	0.4873								
2.56	0.349	0.4866								
2.57	0.3483	0.4859								
2.58	0.3476	0.4852								
2.59	0.3469	0.4846								
2.6	0.3462	0.484								
2.61	0.3454	0.4834								
2.62	0.3447	0.4828								
2.63	0.344	0.4822								
2.64	0.3432	0.4816								
2.65	0.3425	0.481								
2.66	0.3417	0.4804								
2.67	0.341	0.4798								
2.68	0.3402	0.4792								
2.69	0.3395	0.4786								
2.7	0.3388	0.478								
2.71	0.338	0.4773								
2.72	0.3373	0.4767								
2.73	0.3365	0.476								
2.74	0.3358	0.4752								
2.75	0.335	0.4745								
2.76	0.3343	0.4737								
2.77	0.3335	0.4729								
2.78	0.3328	0.4721								
2.79	0.332	0.4712								
2.8	0.3313	0.4703								
2.81	0.3305	0.4693								
2.82	0.3298	0.4684								
2.83	0.3291	0.4674								
2.84	0.3283	0.4663								
2.85	0.3276	0.4652								
2.86	0.3268	0.4641								
2.87	0.3261	0.463								
2.88	0.3253	0.4618								
2.89	0.3246	0.4606								
2.9	0.3238	0.4594								
2.91	0.3231	0.4581								
2.92	0.3223	0.4568								
2.93	0.3215	0.4555								
2.94	0.3208	0.4542								
2.95	0.32	0.4529								
2.96	0.3192	0.4515								
2.97	0.3185	0.4502								
2.98	0.3177	0.4488								
2.99	0.3169	0.4474								
3.0	0.3161	0.446								
3.01	0.3153	0.4447								
3.02	0.3145	0.4433								
3.03	0.3137	0.4419								
3.04	0.3129	0.4405								
3.05	0.3121	0.4391								
3.06	0.3112	0.4377								
3.07	0.3104	0.4364								
3.08	0.3095	0.435								
3.09	0.3087	0.4337								
3.1	0.3078	0.4324								
3.11	0.307	0.431								
3.12	0.3061	0.4297								
3.13	0.3052	0.4285								
3.14	0.3043	0.4272								
3.15	0.3034	0.4259								
3.16	0.3024	0.4247								
3.17	0.3015	0.4235								
3.18	0.3006	0.4222								
3.19	0.2996	0.421								
3.2	0.2986	0.4199								
3.21	0.2977	0.4187								
3.22	0.2967	0.4175								
3.23	0.2957	0.4164								
3.24	0.2947	0.4152								
3.25	0.2936	0.4141								
3.26	0.2926	0.413								
3.27	0.2916	0.4119								
3.28	0.2905	0.4107								
3.29	0.2894	0.4096								
3.3	0.2883	0.4085								
3.31	0.2872	0.4074								
3.32	0.2861	0.4063								
3.33	0.285	0.4052								
3.34	0.2839	0.4041								
3.35	0.2828	0.4029								
3.36	0.2816	0.4018								
3.37	0.2805	0.4007								
3.38	0.2793	0.3995								
3.39	0.2781	0.3984								
3.4	0.2769	0.3972								
3.41	0.2757	0.396								
3.42	0.2745	0.3948								
3.43	0.2733	0.3936								
3.44	0.272	0.3924								
3.45	0.2708	0.3911								
3.46	0.2695	0.3899								
3.47	0.2683	0.3886								
3.48	0.267	0.3873								
3.49	0.2658	0.386								
3.5	0.2645	0.3847								
3.51	0.2632	0.3833								
3.52	0.2619	0.382								
3.53	0.2606	0.3806								
3.54	0.2593	0.3792								
3.55	0.258	0.3778								
3.56	0.2567	0.3764								
3.57	0.2553	0.375								
3.58	0.254	0.3736								
3.59	0.2527	0.3721								
3.6	0.2513	0.3707								
3.61	0.25	0.3692								
3.62	0.2487	0.3677								
3.63	0.2473	0.3662								
3.64	0.246	0.3647								
3.65	0.2446	0.3632								
3.66	0.2433	0.3617								
3.67	0.242	0.3602								
3.68	0.2406	0.3587								
3.69	0.2393	0.3572								
3.7	0.2379	0.3557								
3.71	0.2366	0.3542								
3.72	0.2352	0.3527								
3.73	0.2339	0.3511								
3.74	0.2325	0.3496								
3.75	0.2312	0.3481								
3.76	0.2299	0.3466								
3.77	0.2285	0.345								
3.78	0.2272	0.3435								
3.79	0.2259	0.342								
3.8	0.2245	0.3405								
3.81	0.2232	0.339								
3.82	0.2219	0.3375								
3.83	0.2206	0.3359								
3.84	0.2192	0.3344								
3.85	0.2179	0.3329								
3.86	0.2166	0.3314								
3.87	0.2153	0.3299								
3.88	0.214	0.3284								
3.89	0.2127	0.3268								
3.9	0.2114	0.3253								
3.91	0.2101	0.3238								
3.92	0.2088	0.3223								
3.93	0.2076	0.3207								
3.94	0.2063	0.3192								
3.95	0.205	0.3177								
3.96	0.2038	0.3161								
3.97	0.2025	0.3146								
3.98	0.2012	0.313								
3.99	0.2	0.3115								
4.0	0.1987	0.3099								
4.01	0.1975	0.3083								
4.02	0.1963	0.3067								
4.03	0.195	0.3052								
4.04	0.1938	0.3036								
4.05	0.1926	0.302								
4.06	0.1914	0.3004								
4.07	0.1902	0.2987								
4.08	0.189	0.2971								
4.09	0.1878	0.2955								
4.1	0.1866	0.2938								
4.11	0.1854	0.2922								
4.12	0.1842	0.2905								
4.13	0.183	0.2889								
4.14	0.1819	0.2872								
4.15	0.1807	0.2855								
4.16	0.1796	0.2838								
4.17	0.1784	0.2822								
4.18	0.1773	0.2805								
4.19	0.1761	0.2788								
4.2	0.175	0.2771								
4.21	0.1739	0.2754								
4.22	0.1728	0.2736								
4.23	0.1717	0.2719								
4.24	0.1706	0.2702								
4.25	0.1695	0.2685								
4.26	0.1684	0.2668								
4.27	0.1673	0.2651								
4.28	0.1662	0.2633								
4.29	0.1651	0.2616								
4.3	0.1641	0.2599								
4.31	0.163	0.2582								
4.32	0.1619	0.2565								
4.33	0.1609	0.2548								
4.34	0.1598	0.253								
4.35	0.1588	0.2513								
4.36	0.1578	0.2496								
4.37	0.1567	0.2479								
4.38	0.1557	0.2462								
4.39	0.1547	0.2445								
4.4	0.1537	0.2428								
4.41	0.1527	0.2411								
4.42	0.1517	0.2395								
4.43	0.1507	0.2378								
4.44	0.1497	0.2361								
4.45	0.1487	0.2344								
4.46	0.1477	0.2328								
4.47	0.1467	0.2311								
4.48	0.1457	0.2295								
4.49	0.1448	0.2278								
4.5	0.1438	0.2261								
4.51	0.1428	0.2245								
4.52	0.1419	0.2229								
4.53	0.1409	0.2212								
4.54	0.14	0.2196								
4.55	0.139	0.2179								
4.56	0.1381	0.2163								
4.57	0.1371	0.2147								
4.58	0.1362	0.213								
4.59	0.1353	0.2114								
4.6	0.1343	0.2098								
4.61	0.1334	0.2081								
4.62	0.1325	0.2065								
4.63	0.1316	0.2049								
4.64	0.1307	0.2033								
4.65	0.1297	0.2016								
4.66	0.1288	0.2								
4.67	0.1279	0.1984								
4.68	0.127	0.1967								
4.69	0.1261	0.1951								
4.7	0.1252	0.1935								
4.71	0.1243	0.1918								
4.72	0.1234	0.1902								
4.73	0.1225	0.1886								
4.74	0.1216	0.1869								
4.75	0.1207	0.1853								
4.76	0.1198	0.1836								
4.77	0.119	0.182								
4.78	0.1181	0.1804								
4.79	0.1172	0.1787								
4.8	0.1163	0.1771								
4.81	0.1154	0.1754								
4.82	0.1146	0.1738								
4.83	0.1137	0.1721								
4.84	0.1128	0.1705								
4.85	0.1119	0.1688								
4.86	0.1111	0.1672								
4.87	0.1102	0.1655								
4.88	0.1094	0.1639								
4.89	0.1085	0.1622								
4.9	0.1076	0.1606								
4.91	0.1068	0.1589								
4.92	0.1059	0.1573								
4.93	0.1051	0.1557								
4.94	0.1042	0.154								
4.95	0.1034	0.1524								
4.96	0.1025	0.1508								
4.97	0.1017	0.1491								
4.98	0.1009	0.1475								
4.99	0.1	0.1459								
5.0	0.0992	0.1443								
5.01	0.0984	0.1427								
5.02	0.0976	0.1411								
5.03	0.0967	0.1395								
5.04	0.0959	0.1379								
5.05	0.0951	0.1363								
5.06	0.0943	0.1347								
5.07	0.0935	0.1331								
5.08	0.0927	0.1315								
5.09	0.0919	0.1299								
5.1	0.0911	0.1284								
5.11	0.0903	0.1268								
5.12	0.0895	0.1252								
5.13	0.0887	0.1237								
5.14	0.088	0.1221								
5.15	0.0872	0.1205								
5.16	0.0864	0.119								
5.17	0.0856	0.1174								
5.18	0.0849	0.1159								
5.19	0.0841	0.1143								
5.2	0.0834	0.1128								
5.21	0.0826	0.1113								
5.22	0.0819	0.1097								
5.23	0.0811	0.1082								
5.24	0.0804	0.1066								
5.25	0.0796	0.1051								
5.26	0.0789	0.1036								
5.27	0.0782	0.102								
5.28	0.0774	0.1005								
5.29	0.0767	0.099								
5.3	0.076	0.0974								
5.31	0.0753	0.0959								
5.32	0.0746	0.0943								
5.33	0.0739	0.0928								
5.34	0.0732	0.0913								
5.35	0.0725	0.0897								
5.36	0.0718	0.0882								
5.37	0.0711	0.0866								
5.38	0.0704	0.0851								
5.39	0.0697	0.0835								
5.4	0.069	0.082								
5.41	0.0683	0.0804								
5.42	0.0677	0.0789								
5.43	0.067	0.0773								
5.44	0.0663	0.0758								
5.45	0.0657	0.0742								
5.46	0.065	0.0727								
5.47	0.0644	0.0711								
5.48	0.0637	0.0696								
5.49	0.0631	0.068								
5.5	0.0625	0.0664								
5.51	0.0618	0.0649								
5.52	0.0612	0.0633								
5.53	0.0606	0.0618								
5.54	0.06	0.0602								
5.55	0.0593	0.0587								
5.56	0.0587	0.0571								
5.57	0.0581	0.0556								
5.58	0.0575	0.054								
5.59	0.0569	0.0525								
5.6	0.0564	0.051								
5.61	0.0558	0.0494								
5.62	0.0552	0.0479								
5.63	0.0546	0.0464								
5.64	0.0541	0.0448								
5.65	0.0535	0.0433								
5.66	0.0529	0.0418								
5.67	0.0524	0.0403								
5.68	0.0518	0.0388								
5.69	0.0513	0.0373								
5.7	0.0507	0.0358								
5.71	0.0502	0.0343								
5.72	0.0497	0.0328								
5.73	0.0492	0.0313								
5.74	0.0486	0.0298								
5.75	0.0481	0.0284								
5.76	0.0476	0.0269								
5.77	0.0471	0.0254								
5.78	0.0466	0.024								
5.79	0.0461	0.0225								
5.8	0.0456	0.0211								
5.81	0.0451	0.0197								
5.82	0.0446	0.0182								
5.83	0.0442	0.0168								
5.84	0.0437	0.0154								
5.85	0.0432	0.014								
5.86	0.0427	0.0126								
5.87	0.0423	0.0112								
5.88	0.0418	0.0098								
5.89	0.0414	0.0084								
5.9	0.0409	0.007								
5.91	0.0405	0.0056								
5.92	0.04	0.0042								
5.93	0.0396	0.0028								
5.94	0.0391	0.0015								
5.95	0.0387	0.0001								
5.96	0.0383	-0.0013								
5.97	0.0379	-0.0026								
5.98	0.0374	-0.004								
5.99	0.037	-0.0053								
6.0	0.0366	-0.0067								
6.01	0.0362	-0.008								
6.02	0.0358	-0.0094								
6.03	0.0354	-0.0107								
6.04	0.035	-0.0121								
6.05	0.0346	-0.0134								
6.06	0.0342	-0.0147								
6.07	0.0338	-0.0161								
6.08	0.0334	-0.0174								
6.09	0.033	-0.0188								
6.1	0.0326	-0.0201								
6.11	0.0322	-0.0214								
6.12	0.0319	-0.0228								
6.13	0.0315	-0.0241								
6.14	0.0311	-0.0255								
6.15	0.0307	-0.0268								
6.16	0.0304	-0.0282								
6.17	0.03	-0.0295								
6.18	0.0296	-0.0308								
6.19	0.0293	-0.0322								
6.2	0.0289	-0.0335								
6.21	0.0286	-0.0349								
6.22	0.0282	-0.0362								
6.23	0.0278	-0.0376								
6.24	0.0275	-0.0389								
6.25	0.0272	-0.0403								
6.26	0.0268	-0.0416								
6.27	0.0265	-0.0429								
6.28	0.0261	-0.0443								
6.29	0.0258	-0.0456								
6.3	0.0254	-0.047								
6.31	0.0251	-0.0483								
6.32	0.0248	-0.0497								
6.33	0.0245	-0.051								
6.34	0.0241	-0.0523								
6.35	0.0238	-0.0537								
6.36	0.0235	-0.055								
6.37	0.0232	-0.0563								
6.38	0.0228	-0.0576								
6.39	0.0225	-0.0589								
6.4	0.0222	-0.0603								
6.41	0.0219	-0.0616								
6.42	0.0216	-0.0629								
6.43	0.0213	-0.0642								
6.44	0.021	-0.0654								
6.45	0.0207	-0.0667								
6.46	0.0204	-0.068								
6.47	0.0201	-0.0693								
6.48	0.0198	-0.0705								
6.49	0.0195	-0.0718								
6.5	0.0193	-0.073								
6.51	0.019	-0.0743								
6.52	0.0187	-0.0755								
6.53	0.0184	-0.0767								
6.54	0.0181	-0.078								
6.55	0.0179	-0.0792								
6.56	0.0176	-0.0804								
6.57	0.0173	-0.0816								
6.58	0.0171	-0.0828								
6.59	0.0168	-0.0839								
6.6	0.0166	-0.0851								
6.61	0.0163	-0.0863								
6.62	0.0161	-0.0874								
6.63	0.0158	-0.0886								
6.64	0.0156	-0.0897								
6.65	0.0153	-0.0909								
6.66	0.0151	-0.092								
6.67	0.0148	-0.0931								
6.68	0.0146	-0.0943								
6.69	0.0144	-0.0954								
6.7	0.0141	-0.0965								
6.71	0.0139	-0.0976								
6.72	0.0137	-0.0987								
6.73	0.0135	-0.0998								
6.74	0.0133	-0.1009								
6.75	0.013	-0.102								
6.76	0.0128	-0.1031								
6.77	0.0126	-0.1042								
6.78	0.0124	-0.1054								
6.79	0.0122	-0.1065								
6.8	0.012	-0.1076								
6.81	0.0118	-0.1087								
6.82	0.0116	-0.1098								
6.83	0.0114	-0.1109								
6.84	0.0112	-0.112								
6.85	0.011	-0.1131								
6.86	0.0108	-0.1143								
6.87	0.0106	-0.1154								
6.88	0.0104	-0.1165								
6.89	0.0102	-0.1177								
6.9	0.01	-0.1188								
6.91	0.0099	-0.12								
6.92	0.0097	-0.1211								
6.93	0.0095	-0.1223								
6.94	0.0093	-0.1234								
6.95	0.0092	-0.1246								
6.96	0.009	-0.1258								
6.97	0.0088	-0.1269								
6.98	0.0087	-0.1281								
6.99	0.0085	-0.1293								
7.0	0.0083	-0.1304								
7.01	0.0082	-0.1316								
7.02	0.008	-0.1328								
7.03	0.0079	-0.134								
7.04	0.0077	-0.1352								
7.05	0.0076	-0.1363								
7.06	0.0074	-0.1375								
7.07	0.0073	-0.1387								
7.08	0.0071	-0.1399								
7.09	0.007	-0.1411								
7.1	0.0068	-0.1422								
7.11	0.0067	-0.1434								
7.12	0.0066	-0.1446								
7.13	0.0064	-0.1457								
7.14	0.0063	-0.1469								
7.15	0.0061	-0.148								
7.16	0.006	-0.1492								
7.17	0.0059	-0.1503								
7.18	0.0058	-0.1514								
7.19	0.0056	-0.1526								
7.2	0.0055	-0.1537								
7.21	0.0054	-0.1548								
7.22	0.0053	-0.1559								
7.23	0.0051	-0.157								
7.24	0.005	-0.1581								
7.25	0.0049	-0.1591								
7.26	0.0048	-0.1602								
7.27	0.0047	-0.1613								
7.28	0.0045	-0.1623								
7.29	0.0044	-0.1634								
7.3	0.0043	-0.1644								
7.31	0.0042	-0.1654								
7.32	0.0041	-0.1665								
7.33	0.004	-0.1675								
7.34	0.0039	-0.1685								
7.35	0.0038	-0.1695								
7.36	0.0037	-0.1705								
7.37	0.0036	-0.1715								
7.38	0.0035	-0.1724								
7.39	0.0034	-0.1734								
7.4	0.0033	-0.1744								
7.41	0.0032	-0.1754								
7.42	0.0031	-0.1763								
7.43	0.003	-0.1773								
7.44	0.003	-0.1782								
7.45	0.0029	-0.1792								
7.46	0.0028	-0.1801								
7.47	0.0027	-0.181								
7.48	0.0026	-0.182								
7.49	0.0025	-0.1829								
7.5	0.0025	-0.1838								
7.51	0.0024	-0.1848								
7.52	0.0023	-0.1857								
7.53	0.0022	-0.1866								
7.54	0.0022	-0.1875								
7.55	0.0021	-0.1884								
7.56	0.002	-0.1893								
7.57	0.0019	-0.1903								
7.58	0.0019	-0.1912								
7.59	0.0018	-0.1921								
7.6	0.0017	-0.193								
7.61	0.0017	-0.1939								
7.62	0.0016	-0.1948								
7.63	0.0016	-0.1957								
7.64	0.0015	-0.1966								
7.65	0.0014	-0.1975								
7.66	0.0014	-0.1984								
7.67	0.0013	-0.1993								
7.68	0.0013	-0.2002								
7.69	0.0012	-0.2011								
7.7	0.0012	-0.202								
7.71	0.0011	-0.2029								
7.72	0.0011	-0.2039								
7.73	0.001	-0.2048								
7.74	0.001	-0.2057								
7.75	0.0009	-0.2066								
7.76	0.0009	-0.2075								
7.77	0.0008	-0.2084								
7.78	0.0008	-0.2093								
7.79	0.0007	-0.2102								
7.8	0.0007	-0.2111								
7.81	0.0007	-0.212								
7.82	0.0006	-0.2129								
7.83	0.0006	-0.2138								
7.84	0.0006	-0.2147								
7.85	0.0005	-0.2156								
7.86	0.0005	-0.2165								
7.87	0.0005	-0.2174								
7.88	0.0004	-0.2182								
7.89	0.0004	-0.2191								
7.9	0.0004	-0.22								
7.91	0.0003	-0.2209								
7.92	0.0003	-0.2218								
7.93	0.0003	-0.2227								
7.94	0.0003	-0.2235								
7.95	0.0002	-0.2244								
7.96	0.0002	-0.2253								
7.97	0.0002	-0.2261								
7.98	0.0002	-0.227								
7.99	0.0002	-0.2279								
8.0	0.0001	-0.2287								
8.01	0.0001	-0.2295								
8.02	0.0001	-0.2304								
8.03	0.0001	-0.2312								
8.04	0.0001	-0.232								
8.05	0.0001	-0.2328								
8.06	0.0001	-0.2336								
8.07	0.0	-0.2344								
8.08	0.0	-0.2352								
8.09	0.0	-0.236								
8.1	0.0	-0.2368								
8.11	0.0	-0.2376								
8.12	0.0	-0.2383								
8.13	0.0	-0.2391								
8.14	0.0	-0.2398								
8.15	0.0	-0.2406								
8.16	0.0	-0.2413								
8.17	0.0	-0.2421								
8.18	0.0	-0.2428								
8.19	0.0	-0.2435								
8.2	0.0	-0.2443								
8.21	0.0	-0.245								
8.22	0.0	-0.2457								
8.23	0.0	-0.2464								
8.24	0.0	-0.2471								
8.25	0.0	-0.2478								
8.26	0.0	-0.2485								
8.27	0.0	-0.2493								
8.28	0.0001	-0.25								
8.29	0.0001	-0.2507								
8.3	0.0001	-0.2514								
8.31	0.0001	-0.2521								
8.32	0.0001	-0.2528								
8.33	0.0001	-0.2536								
8.34	0.0001	-0.2543								
8.35	0.0002	-0.255								
8.36	0.0002	-0.2557								
8.37	0.0002	-0.2565								
8.38	0.0002	-0.2572								
8.39	0.0002	-0.2579								
8.4	0.0002	-0.2587								
8.41	0.0003	-0.2594								
8.42	0.0003	-0.2601								
8.43	0.0003	-0.2609								
8.44	0.0003	-0.2616								
8.45	0.0004	-0.2624								
8.46	0.0004	-0.2631								
8.47	0.0004	-0.2638								
8.48	0.0004	-0.2646								
8.49	0.0005	-0.2653								
8.5	0.0005	-0.2661								
8.51	0.0005	-0.2668								
8.52	0.0006	-0.2675								
8.53	0.0006	-0.2682								
8.54	0.0006	-0.269								
8.55	0.0007	-0.2697								
8.56	0.0007	-0.2704								
8.57	0.0007	-0.2711								
8.58	0.0008	-0.2718								
8.59	0.0008	-0.2725								
8.6	0.0008	-0.2732								
8.61	0.0009	-0.2739								
8.62	0.0009	-0.2746								
8.63	0.001	-0.2752								
8.64	0.001	-0.2759								
8.65	0.001	-0.2765								
8.66	0.0011	-0.2772								
8.67	0.0011	-0.2778								
8.68	0.0012	-0.2785								
8.69	0.0012	-0.2791								
8.7	0.0013	-0.2797								
8.71	0.0013	-0.2803								
8.72	0.0013	-0.281								
8.73	0.0014	-0.2816								
8.74	0.0014	-0.2822								
8.75	0.0015	-0.2828								
8.76	0.0015	-0.2833								
8.77	0.0016	-0.2839								
8.78	0.0016	-0.2845								
8.79	0.0017	-0.2851								
8.8	0.0017	-0.2857								
8.81	0.0018	-0.2862								
8.82	0.0018	-0.2868								
8.83	0.0019	-0.2873								
8.84	0.0019	-0.2879								
8.85	0.002	-0.2885								
8.86	0.002	-0.289								
8.87	0.0021	-0.2896								
8.88	0.0021	-0.2901								
8.89	0.0022	-0.2906								
8.9	0.0022	-0.2912								
8.91	0.0023	-0.2917								
8.92	0.0023	-0.2923								
8.93	0.0024	-0.2928								
8.94	0.0025	-0.2933								
8.95	0.0025	-0.2938								
8.96	0.0026	-0.2944								
8.97	0.0026	-0.2949								
8.98	0.0027	-0.2954								
8.99	0.0027	-0.2959								
9.0	0.0028	-0.2964								
9.01	0.0028	-0.2969								
9.02	0.0029	-0.2974								
9.03	0.0029	-0.2979								
9.04	0.003	-0.2984								
9.05	0.0031	-0.2989								
9.06	0.0031	-0.2994								
9.07	0.0032	-0.2999								
9.08	0.0032	-0.3003								
9.09	0.0033	-0.3008								
9.1	0.0033	-0.3013								
9.11	0.0034	-0.3017								
9.12	0.0035	-0.3022								
9.13	0.0035	-0.3027								
9.14	0.0036	-0.3031								
9.15	0.0036	-0.3036								
9.16	0.0037	-0.304								
9.17	0.0038	-0.3044								
9.18	0.0038	-0.3049								
9.19	0.0039	-0.3053								
9.2	0.0039	-0.3057								
9.21	0.004	-0.3062								
9.22	0.0041	-0.3066								
9.23	0.0041	-0.307								
9.24	0.0042	-0.3075								
9.25	0.0043	-0.3079								
9.26	0.0043	-0.3083								
9.27	0.0044	-0.3087								
9.28	0.0044	-0.3091								
9.29	0.0045	-0.3096								
9.3	0.0046	-0.31								
9.31	0.0046	-0.3104								
9.32	0.0047	-0.3108								
9.33	0.0048	-0.3112								
9.34	0.0048	-0.3116								
9.35	0.0049	-0.312								
9.36	0.0049	-0.3124								
9.37	0.005	-0.3128								
9.38	0.0051	-0.3132								
9.39	0.0051	-0.3136								
9.4	0.0052	-0.314								
9.41	0.0053	-0.3144								
9.42	0.0053	-0.3148								
9.43	0.0054	-0.3152								
9.44	0.0055	-0.3156								
9.45	0.0055	-0.316								
9.46	0.0056	-0.3164								
9.47	0.0056	-0.3168								
9.48	0.0057	-0.3172								
9.49	0.0058	-0.3175								
9.5	0.0058	-0.3179								
9.51	0.0059	-0.3183								
9.52	0.006	-0.3186								
9.53	0.006	-0.319								
9.54	0.0061	-0.3193								
9.55	0.0062	-0.3197								
9.56	0.0062	-0.32								
9.57	0.0063	-0.3204								
9.58	0.0064	-0.3207								
9.59	0.0064	-0.321								
9.6	0.0065	-0.3214								
9.61	0.0066	-0.3217								
9.62	0.0066	-0.322								
9.63	0.0067	-0.3223								
9.64	0.0068	-0.3226								
9.65	0.0068	-0.3229								
9.66	0.0069	-0.3232								
9.67	0.0069	-0.3235								
9.68	0.007	-0.3238								
9.69	0.0071	-0.3241								
9.7	0.0071	-0.3243								
9.71	0.0072	-0.3246								
9.72	0.0073	-0.3249								
9.73	0.0073	-0.3251								
9.74	0.0074	-0.3254								
9.75	0.0075	-0.3256								
9.76	0.0075	-0.3259								
9.77	0.0076	-0.3261								
9.78	0.0077	-0.3263								
9.79	0.0077	-0.3265								
9.8	0.0078	-0.3267								
9.81	0.0079	-0.327								
9.82	0.0079	-0.3272								
9.83	0.008	-0.3273								
9.84	0.0081	-0.3275								
9.85	0.0081	-0.3277								
9.86	0.0082	-0.3279								
9.87	0.0083	-0.328								
9.88	0.0083	-0.3282								
9.89	0.0084	-0.3284								
9.9	0.0084	-0.3285								
9.91	0.0085	-0.3286								
9.92	0.0086	-0.3288								
9.93	0.0086	-0.3289								
9.94	0.0087	-0.329								
9.95	0.0088	-0.3291								
9.96	0.0088	-0.3292								
9.97	0.0089	-0.3293								
9.98	0.009	-0.3294								
9.99	0.009	-0.3295								
10.0	0.0091	-0.3296								


==> fig5_d_.txt <==
time(fTWA) 	 fTWA O_CDW 1D squ. 	 fTWA O_CDW 2D 	 time(TWA-1D) 	 TWA O_CDW 1D squ. 	 time(TWA-2D) 	 TWA O_CDW 2D
0.0	1.0	1.0	0.0	1.0	0.0	1.0
0.01	0.9992	0.9993	0.0707	0.9607	0.101	0.9212
0.02	0.9967	0.9969	0.1414	0.8508	0.202	0.7169
0.03	0.9927	0.993	0.2121	0.6918	0.303	0.467
0.04	0.9871	0.9875	0.2828	0.5129	0.404	0.2599
0.05	0.98	0.9805	0.3535	0.3428	0.5051	0.152
0.06	0.9714	0.972	0.4242	0.2028	0.6061	0.1469
0.07	0.9613	0.9619	0.4949	0.1032	0.7071	0.2037
0.08	0.9497	0.9505	0.5657	0.043	0.8081	0.2661
0.09	0.9368	0.9376	0.6364	0.0135	0.9091	0.2939
0.1	0.9225	0.9234	0.7071	0.0027	1.0101	0.2788
0.11	0.9069	0.9079	0.7778	0.0003	1.1111	0.2398
0.12	0.8901	0.8912	0.8485	0.0001	1.2121	0.2047
0.13	0.8722	0.8734	0.9192	0.0006	1.3131	0.191
0.14	0.8532	0.8545	0.9899	0.0035	1.4141	0.1975
0.15	0.8332	0.8346	1.0606	0.0115	1.5152	0.2091
0.16	0.8123	0.8137	1.1313	0.026	1.6162	0.2093
0.17	0.7905	0.7921	1.202	0.0462	1.7172	0.1909
0.18	0.768	0.7697	1.2727	0.0693	1.8182	0.1591
0.19	0.7448	0.7466	1.3434	0.091	1.9192	0.1258
0.2	0.721	0.7229	1.4141	0.1069	2.0202	0.1013
0.21	0.6967	0.6988	1.4848	0.1143	2.1212	0.0881
0.22	0.672	0.6743	1.5556	0.112	2.2222	0.0806
0.23	0.6469	0.6495	1.6263	0.101	2.3232	0.0704
0.24	0.6217	0.6245	1.697	0.0838	2.4242	0.052
0.25	0.5962	0.5995	1.7677	0.0637	2.5253	0.0265
0.26	0.5707	0.5743	1.8384	0.0439	2.6263	-0.0003
0.27	0.5452	0.5493	1.9091	0.0268	2.7273	-0.0218
0.28	0.5198	0.5245	1.9798	0.0139	2.8283	-0.0352
0.29	0.4945	0.4998	2.0505	0.0056	2.9293	-0.0427
0.3	0.4695	0.4756	2.1212	0.0013	3.0303	-0.0491
0.31	0.4448	0.4517	2.1919	0.0	3.1313	-0.0586
0.32	0.4205	0.4284	2.2626	0.0005	3.2323	-0.0715
0.33	0.3966	0.4056	2.3333	0.0017	3.3333	-0.085
0.34	0.3733	0.3834	2.404	0.003	3.4343	-0.0949
0.35	0.3504	0.362	2.4747	0.0039	3.5354	-0.0992
0.36	0.3282	0.3413	2.5455	0.0044	3.6364	-0.0989
0.37	0.3066	0.3214	2.6162	0.0046	3.7374	-0.0969
0.38	0.2857	0.3025	2.6869	0.0046	3.8384	-0.0963
0.39	0.2656	0.2844	2.7576	0.0047	3.9394	-0.0979
0.4	0.2462	0.2673	2.8283	0.005	4.0404	-0.1002
0.41	0.2275	0.2512	2.899	0.0057	4.1414	-0.1003
0.42	0.2097	0.2362	2.9697	0.0069	4.2424	-0.0968
0.43	0.1927	0.2222	3.0404	0.0087	4.3434	-0.09
0.44	0.1766	0.2093	3.1111	0.0113	4.4444	-0.0821
0.45	0.1612	0.1974	3.1818	0.0147	4.5455	-0.0756
0.46	0.1467	0.1867	3.2525	0.0188	4.6465	-0.0715
0.47	0.1331	0.1771	3.3232	0.0235	4.7475	-0.0693
0.48	0.1203	0.1685	3.3939	0.0284	4.8485	-0.0669
0.49	0.1083	0.1611	3.4646	0.0331	4.9495	-0.0626
0.5	0.0971	0.1547	3.5354	0.0372	5.0505	-0.0555
0.51	0.0867	0.1494	3.6061	0.0404	5.1515	-0.0461
0.52	0.0771	0.1451	3.6768	0.0423	5.2525	-0.0358
0.53	0.0682	0.1418	3.7475	0.043	5.3535	-0.0258
0.54	0.0601	0.1396	3.8182	0.0425	5.4545	-0.0168
0.55	0.0527	0.1382	3.8889	0.0409	5.5556	-0.0087
0.56	0.0459	0.1378	3.9596	0.0387	5.6566	-0.0008
0.57	0.0398	0.1382	4.0303	0.0361	5.7576	0.0073
0.58	0.0343	0.1395	4.101	0.0334	5.8586	0.0156
0.59	0.0293	0.1415	4.1717	0.0308	5.9596	0.0239
0.6	0.0249	0.1443	4.2424	0.0285	6.0606	0.0321
0.61	0.021	0.1477	4.3131	0.0265	6.1616	0.0401
0.62	0.0176	0.1517	4.3838	0.025	6.2626	0.048
0.63	0.0146	0.1563	4.4545	0.0238	6.3636	0.0554
0.64	0.012	0.1614	4.5253	0.023	6.4646	0.0618
0.65	0.0098	0.167	4.596	0.0224	6.5657	0.0665
0.66	0.0078	0.1729	4.6667	0.0219	6.6667	0.0691
0.67	0.0062	0.1792	4.7374	0.0215	6.7677	0.0699
0.68	0.0049	0.1858	4.8081	0.021	6.8687	0.07
0.69	0.0038	0.1925	4.8788	0.0203	6.9697	0.0706
0.7	0.0029	0.1995	4.9495	0.0194				
0.71	0.0021	0.2066	5.0202	0.0182				
0.72	0.0016	0.2137	5.0909	0.0167				
0.73	0.0011	0.2208	5.1616	0.015				
0.74	0.0008	0.2279	5.2323	0.013				
0.75	0.0005	0.2349	5.303	0.011				
0.76	0.0003	0.2417	5.3737	0.0089				
0.77	0.0002	0.2484	5.4444	0.0069				
0.78	0.0001	0.2549	5.5152	0.0051				
0.79	0.0001	0.2611	5.5859	0.0034				
0.8	0.0	0.267	5.6566	0.0021				
0.81	0.0	0.2726	5.7273	0.0011				
0.82	0.0	0.2779	5.798	0.0004				
0.83	0.0	0.2828	5.8687	0.0001				
0.84	0.0	0.2874	5.9394	0.0				
0.85	0.0	0.2915	6.0101	0.0002				
0.86	0.0	0.2952	6.0808	0.0006				
0.87	0.0001	0.2985	6.1515	0.0012				
0.88	0.0001	0.3014	6.2222	0.002				
0.89	0.0002	0.3038	6.2929	0.0028				
0.9	0.0003	0.3058	6.3636	0.0038				
0.91	0.0004	0.3074	6.4343	0.0049				
0.92	0.0006	0.3085	6.5051	0.0059				
0.93	0.0008	0.3093	6.5758	0.0071				
0.94	0.0011	0.3096	6.6465	0.0082				
0.95	0.0015	0.3095	6.7172	0.0094				
0.96	0.0019	0.309	6.7879	0.0106				
0.97	0.0025	0.3082	6.8586	0.0118				
0.98	0.0032	0.307	6.9293	0.013				
0.99	0.004	0.3055	7.0	0.0142				
1.0	0.0049	0.3038								
1.01	0.006	0.3017								
1.02	0.0073	0.2994								
1.03	0.0087	0.2968								
1.04	0.0102	0.2941								
1.05	0.012	0.2912								
1.06	0.0139	0.2881								
1.07	0.0161	0.2849								
1.08	0.0184	0.2816								
1.09	0.0209	0.2783								
1.1	0.0237	0.2749								
1.11	0.0266	0.2715								
1.12	0.0298	0.2681								
1.13	0.0331	0.2647								
1.14	0.0366	0.2614								
1.15	0.0404	0.2582								
1.16	0.0443	0.2551								
1.17	0.0484	0.252								
1.18	0.0526	0.2491								
1.19	0.0571	0.2464								
1.2	0.0617	0.2438								
1.21	0.0664	0.2414								
1.22	0.0712	0.2391								
1.23	0.0762	0.237								
1.24	0.0813	0.2351								
1.25	0.0864	0.2334								
1.26	0.0916	0.2319								
1.27	0.0969	0.2306								
1.28	0.1022	0.2295								
1.29	0.1076	0.2286								
1.3	0.1129	0.2278								
1.31	0.1182	0.2273								
1.32	0.1234	0.2269								
1.33	0.1287	0.2266								
1.34	0.1338	0.2266								
1.35	0.1388	0.2266								
1.36	0.1438	0.2268								
1.37	0.1486	0.2271								
1.38	0.1533	0.2275								
1.39	0.1578	0.2279								
1.4	0.1621	0.2285								
1.41	0.1662	0.2291								
1.42	0.1701	0.2297								
1.43	0.1738	0.2304								
1.44	0.1773	0.231								
1.45	0.1805	0.2317								
1.46	0.1835	0.2323								
1.47	0.1862	0.2328								
1.48	0.1886	0.2334								
1.49	0.1908	0.2338								
1.5	0.1926	0.2342								
1.51	0.1942	0.2344								
1.52	0.1955	0.2346								
1.53	0.1964	0.2346								
1.54	0.1971	0.2345								
1.55	0.1975	0.2343								
1.56	0.1975	0.2339								
1.57	0.1973	0.2334								
1.58	0.1967	0.2327								
1.59	0.1959	0.2319								
1.6	0.1948	0.2308								
1.61	0.1934	0.2297								
1.62	0.1917	0.2283								
1.63	0.1898	0.2268								
1.64	0.1876	0.2251								
1.65	0.1852	0.2232								
1.66	0.1825	0.2212								
1.67	0.1796	0.2191								
1.68	0.1765	0.2167								
1.69	0.1732	0.2143								
1.7	0.1697	0.2117								
1.71	0.166	0.209								
1.72	0.1621	0.2061								
1.73	0.1582	0.2032								
1.74	0.1541	0.2001								
1.75	0.1498	0.197								
1.76	0.1455	0.1938								
1.77	0.1411	0.1905								
1.78	0.1366	0.1872								
1.79	0.132	0.1838								
1.8	0.1274	0.1804								
1.81	0.1228	0.177								
1.82	0.1181	0.1736								
1.83	0.1135	0.1701								
1.84	0.1088	0.1667								
1.85	0.1042	0.1633								
1.86	0.0996	0.1599								
1.87	0.095	0.1566								
1.88	0.0905	0.1533								
1.89	0.0861	0.1501								
1.9	0.0817	0.147								
1.91	0.0774	0.1439								
1.92	0.0732	0.1409								
1.93	0.0691	0.1379								
1.94	0.0651	0.1351								
1.95	0.0612	0.1324								
1.96	0.0575	0.1297								
1.97	0.0538	0.1272								
1.98	0.0503	0.1247								
1.99	0.0469	0.1223								
2.0	0.0436	0.1201								
2.01	0.0405	0.1179								
2.02	0.0375	0.1158								
2.03	0.0346	0.1138								
2.04	0.0319	0.1119								
2.05	0.0293	0.1101								
2.06	0.0268	0.1083								
2.07	0.0245	0.1067								
2.08	0.0223	0.105								
2.09	0.0202	0.1035								
2.1	0.0183	0.102								
2.11	0.0165	0.1005								
2.12	0.0148	0.0991								
2.13	0.0132	0.0978								
2.14	0.0118	0.0964								
2.15	0.0104	0.0951								
2.16	0.0092	0.0937								
2.17	0.0081	0.0924								
2.18	0.007	0.0911								
2.19	0.0061	0.0898								
2.2	0.0052	0.0884								
2.21	0.0045	0.087								
2.22	0.0038	0.0856								
2.23	0.0031	0.0842								
2.24	0.0026	0.0827								
2.25	0.0021	0.0812								
2.26	0.0017	0.0796								
2.27	0.0013	0.078								
2.28	0.001	0.0763								
2.29	0.0008	0.0745								
2.3	0.0006	0.0727								
2.31	0.0004	0.0709								
2.32	0.0002	0.0689								
2.33	0.0001	0.0669								
2.34	0.0001	0.0648								
2.35	0.0	0.0627								
2.36	0.0	0.0605								
2.37	0.0	0.0582								
2.38	0.0	0.0558								
2.39	0.0001	0.0534								
2.4	0.0001	0.051								
2.41	0.0002	0.0485								
2.42	0.0002	0.0459								
2.43	0.0003	0.0433								
2.44	0.0004	0.0407								
2.45	0.0005	0.038								
2.46	0.0006	0.0352								
2.47	0.0007	0.0325								
2.48	0.0008	0.0297								
2.49	0.0009	0.0269								
2.5	0.0009	0.0241								
2.51	0.001	0.0213								
2.52	0.0011	0.0185								
2.53	0.0012	0.0157								
2.54	0.0013	0.0129								
2.55	0.0014	0.0101								
2.56	0.0015	0.0073								
2.57	0.0016	0.0045								
2.58	0.0016	0.0018								
2.59	0.0017	-0.0009								
2.6	0.0018	-0.0036								
2.61	0.0019	-0.0063								
2.62	0.0019	-0.0089								
2.63	0.002	-0.0114								
2.64	0.0021	-0.0139								
2.65	0.0021	-0.0164								
2.66	0.0022	-0.0188								
2.67	0.0022	-0.0212								
2.68	0.0023	-0.0235								
2.69	0.0023	-0.0258								
2.7	0.0024	-0.028								
2.71	0.0025	-0.0302								
2.72	0.0025	-0.0323								
2.73	0.0026	-0.0344								
2.74	0.0026	-0.0364								
2.75	0.0027	-0.0384								
2.76	0.0028	-0.0404								
2.77	0.0028	-0.0423								
2.78	0.0029	-0.0441								
2.79	0.003	-0.0459								
2.8	0.003	-0.0477								
2.81	0.0031	-0.0495								
2.82	0.0032	-0.0512								
2.83	0.0033	-0.0529								
2.84	0.0034	-0.0546								
2.85	0.0034	-0.0562								
2.86	0.0035	-0.0578								
2.87	0.0036	-0.0595								
2.88	0.0038	-0.0611								
2.89	0.0039	-0.0627								
2.9	0.004	-0.0642								
2.91	0.0041	-0.0658								
2.92	0.0042	-0.0674								
2.93	0.0044	-0.069								
2.94	0.0045	-0.0706								
2.95	0.0047	-0.0722								
2.96	0.0049	-0.0738								
2.97	0.005	-0.0754								
2.98	0.0052	-0.077								
2.99	0.0054	-0.0786								
3.0	0.0056	-0.0803								
3.01	0.0058	-0.0819								
3.02	0.0061	-0.0836								
3.03	0.0063	-0.0853								
3.04	0.0065	-0.087								
3.05	0.0068	-0.0887								
3.06	0.0071	-0.0904								
3.07	0.0073	-0.0921								
3.08	0.0076	-0.0939								
3.09	0.0079	-0.0956								
3.1	0.0082	-0.0974								
3.11	0.0086	-0.0992								
3.12	0.0089	-0.101								
3.13	0.0093	-0.1028								
3.14	0.0096	-0.1046								
3.15	0.01	-0.1064								
3.16	0.0104	-0.1082								
3.17	0.0108	-0.11								
3.18	0.0112	-0.1118								
3.19	0.0116	-0.1136								
3.2	0.012	-0.1154								
3.21	0.0125	-0.1172								
3.22	0.0129	-0.119								
3.23	0.0134	-0.1207								
3.24	0.0139	-0.1225								
3.25	0.0144	-0.1242								
3.26	0.0149	-0.1259								
3.27	0.0154	-0.1277								
3.28	0.0159	-0.1293								
3.29	0.0165	-0.131								
3.3	0.017	-0.1326								
3.31	0.0176	-0.1342								
3.32	0.0181	-0.1358								
3.33	0.0187	-0.1374								
3.34	0.0193	-0.1389								
3.35	0.0199	-0.1404								
3.36	0.0205	-0.1419								
3.37	0.0211	-0.1434								
3.38	0.0217	-0.1448								
3.39	0.0223	-0.1462								
3.4	0.023	-0.1475								
3.41	0.0236	-0.1489								
3.42	0.0242	-0.1502								
3.43	0.0249	-0.1515								
3.44	0.0255	-0.1527								
3.45	0.0262	-0.1539								
3.46	0.0268	-0.1551								
3.47	0.0275	-0.1563								
3.48	0.0281	-0.1574								
3.49	0.0288	-0.1585								
3.5	0.0294	-0.1596								
3.51	0.0301	-0.1607								
3.52	0.0308	-0.1617								
3.53	0.0314	-0.1627								
3.54	0.0321	-0.1637								
3.55	0.0327	-0.1647								
3.56	0.0334	-0.1657								
3.57	0.034	-0.1666								
3.58	0.0347	-0.1675								
3.59	0.0353	-0.1684								
3.6	0.036	-0.1693								
3.61	0.0366	-0.1702								
3.62	0.0373	-0.171								
3.63	0.0379	-0.1719								
3.64	0.0385	-0.1727								
3.65	0.0392	-0.1735								
3.66	0.0398	-0.1743								
3.67	0.0404	-0.1751								
3.68	0.041	-0.1759								
3.69	0.0416	-0.1767								
3.7	0.0422	-0.1775								
3.71	0.0428	-0.1782								
3.72	0.0434	-0.179								
3.73	0.044	-0.1797								
3.74	0.0445	-0.1805								
3.75	0.0451	-0.1812								
3.76	0.0456	-0.1819								
3.77	0.0462	-0.1826								
3.78	0.0467	-0.1833								
3.79	0.0473	-0.184								
3.8	0.0478	-0.1847								
3.81	0.0483	-0.1853								
3.82	0.0488	-0.186								
3.83	0.0493	-0.1867								
3.84	0.0498	-0.1873								
3.85	0.0503	-0.1879								
3.86	0.0508	-0.1886								
3.87	0.0513	-0.1892								
3.88	0.0518	-0.1898								
3.89	0.0522	-0.1904								
3.9	0.0527	-0.191								
3.91	0.0531	-0.1915								
3.92	0.0536	-0.1921								
3.93	0.054	-0.1926								
3.94	0.0544	-0.1932								
3.95	0.0548	-0.1937								
3.96	0.0552	-0.1942								
3.97	0.0556	-0.1947								
3.98	0.056	-0.1952								
3.99	0.0564	-0.1956								
4.0	0.0568	-0.1961								
4.01	0.0572	-0.1965								
4.02	0.0575	-0.1969								
4.03	0.0579	-0.1973								
4.04	0.0583	-0.1977								
4.05	0.0586	-0.1981								
4.06	0.0589	-0.1985								
4.07	0.0593	-0.1988								
4.08	0.0596	-0.1991								
4.09	0.0599	-0.1995								
4.1	0.0602	-0.1998								
4.11	0.0606	-0.2								
4.12	0.0609	-0.2003								
4.13	0.0612	-0.2006								
4.14	0.0614	-0.2008								
4.15	0.0617	-0.201								
4.16	0.062	-0.2012								
4.17	0.0623	-0.2014								
4.18	0.0626	-0.2016								
4.19	0.0628	-0.2018								
4.2	0.0631	-0.2019								
4.21	0.0633	-0.2021								
4.22	0.0636	-0.2022								
4.23	0.0638	-0.2023								
4.24	0.064	-0.2024								
4.25	0.0643	-0.2025								
4.26	0.0645	-0.2025								
4.27	0.0647	-0.2026								
4.28	0.0649	-0.2026								
4.29	0.0651	-0.2026								
4.3	0.0653	-0.2027								
4.31	0.0655	-0.2026								
4.32	0.0657	-0.2026								
4.33	0.0659	-0.2026								
4.34	0.0661	-0.2026								
4.35	0.0663	-0.2025								
4.36	0.0665	-0.2024								
4.37	0.0666	-0.2023								
4.38	0.0668	-0.2022								
4.39	0.0669	-0.2021								
4.4	0.0671	-0.202								
4.41	0.0672	-0.2018								
4.42	0.0674	-0.2017								
4.43	0.0675	-0.2015								
4.44	0.0676	-0.2013								
4.45	0.0677	-0.2011								
4.46	0.0678	-0.2009								
4.47	0.068	-0.2007								
4.48	0.0681	-0.2004								
4.49	0.0682	-0.2002								
4.5	0.0682	-0.1999								
4.51	0.0683	-0.1996								
4.52	0.0684	-0.1993								
4.53	0.0685	-0.199								
4.54	0.0685	-0.1987								
4.55	0.0686	-0.1983								
4.56	0.0686	-0.198								
4.57	0.0687	-0.1976								
4.58	0.0687	-0.1972								
4.59	0.0687	-0.1968								
4.6	0.0687	-0.1964								
4.61	0.0687	-0.1959								
4.62	0.0687	-0.1955								
4.63	0.0687	-0.195								
4.64	0.0687	-0.1945								
4.65	0.0687	-0.194								
4.66	0.0687	-0.1935								
4.67	0.0686	-0.193								
4.68	0.0686	-0.1925								
4.69	0.0685	-0.1919								
4.7	0.0685	-0.1914								
4.71	0.0684	-0.1908								
4.72	0.0683	-0.1902								
4.73	0.0682	-0.1896								
4.74	0.0681	-0.189								
4.75	0.068	-0.1883								
4.76	0.0679	-0.1877								
4.77	0.0678	-0.187								
4.78	0.0676	-0.1863								
4.79	0.0675	-0.1856								
4.8	0.0673	-0.1849								
4.81	0.0672	-0.1842								
4.82	0.067	-0.1835								
4.83	0.0668	-0.1828								
4.84	0.0666	-0.182								
4.85	0.0664	-0.1812								
4.86	0.0662	-0.1804								
4.87	0.066	-0.1797								
4.88	0.0657	-0.1788								
4.89	0.0655	-0.178								
4.9	0.0653	-0.1772								
4.91	0.065	-0.1763								
4.92	0.0647	-0.1755								
4.93	0.0645	-0.1746								
4.94	0.0642	-0.1737								
4.95	0.0639	-0.1728								
4.96	0.0636	-0.1719								
4.97	0.0633	-0.171								
4.98	0.0629	-0.17								
4.99	0.0626	-0.1691								
5.0	0.0623	-0.1681								
5.01	0.0619	-0.1671								
5.02	0.0616	-0.1661								
5.03	0.0612	-0.1651								
5.04	0.0608	-0.1641								
5.05	0.0604	-0.163								
5.06	0.0601	-0.162								
5.07	0.0597	-0.1609								
5.08	0.0592	-0.1598								
5.09	0.0588	-0.1587								
5.1	0.0584	-0.1576								
5.11	0.058	-0.1565								
5.12	0.0576	-0.1553								
5.13	0.0571	-0.1542								
5.14	0.0567	-0.153								
5.15	0.0562	-0.1518								
5.16	0.0558	-0.1506								
5.17	0.0553	-0.1494								
5.18	0.0548	-0.1482								
5.19	0.0543	-0.1469								
5.2	0.0539	-0.1457								
5.21	0.0534	-0.1444								
5.22	0.0529	-0.1431								
5.23	0.0524	-0.1418								
5.24	0.0519	-0.1405								
5.25	0.0514	-0.1392								
5.26	0.0508	-0.1378								
5.27	0.0503	-0.1365								
5.28	0.0498	-0.1351								
5.29	0.0493	-0.1337								
5.3	0.0487	-0.1324								
5.31	0.0482	-0.131								
5.32	0.0477	-0.1296								
5.33	0.0471	-0.1281								
5.34	0.0466	-0.1267								
5.35	0.046	-0.1253								
5.36	0.0455	-0.1238								
5.37	0.0449	-0.1223								
5.38	0.0444	-0.1209								
5.39	0.0438	-0.1194								
5.4	0.0432	-0.1179								
5.41	0.0427	-0.1164								
5.42	0.0421	-0.1149								
5.43	0.0416	-0.1133								
5.44	0.041	-0.1118								
5.45	0.0404	-0.1103								
5.46	0.0398	-0.1087								
5.47	0.0393	-0.1071								
5.48	0.0387	-0.1056								
5.49	0.0381	-0.104								
5.5	0.0376	-0.1024								
5.51	0.037	-0.1008								
5.52	0.0364	-0.0992								
5.53	0.0358	-0.0976								
5.54	0.0353	-0.096								
5.55	0.0347	-0.0944								
5.56	0.0341	-0.0928								
5.57	0.0336	-0.0912								
5.58	0.033	-0.0895								
5.59	0.0324	-0.0879								
5.6	0.0318	-0.0863								
5.61	0.0313	-0.0846								
5.62	0.0307	-0.083								
5.63	0.0302	-0.0813								
5.64	0.0296	-0.0796								
5.65	0.029	-0.078								
5.66	0.0285	-0.0763								
5.67	0.0279	-0.0746								
5.68	0.0274	-0.0729								
5.69	0.0268	-0.0712								
5.7	0.0263	-0.0695								
5.71	0.0257	-0.0678								
5.72	0.0252	-0.0661								
5.73	0.0246	-0.0644								
5.74	0.0241	-0.0627								
5.75	0.0236	-0.061								
5.76	0.023	-0.0593								
5.77	0.0225	-0.0575								
5.78	0.022	-0.0558								
5.79	0.0215	-0.0541								
5.8	0.021	-0.0523								
5.81	0.0204	-0.0506								
5.82	0.0199	-0.0488								
5.83	0.0194	-0.0471								
5.84	0.0189	-0.0453								
5.85	0.0184	-0.0435								
5.86	0.018	-0.0418								
5.87	0.0175	-0.04								
5.88	0.017	-0.0382								
5.89	0.0165	-0.0364								
5.9	0.0161	-0.0347								
5.91	0.0156	-0.0329								
5.92	0.0151	-0.0311								
5.93	0.0147	-0.0293								
5.94	0.0142	-0.0275								
5.95	0.0138	-0.0257								
5.96	0.0134	-0.0239								
5.97	0.0129	-0.0221								
5.98	0.0125	-0.0203								
5.99	0.0121	-0.0184								
6.0	0.0117	-0.0166								
6.01	0.0113	-0.0148								
6.02	0.0109	-0.013								
6.03	0.0105	-0.0112								
6.04	0.0101	-0.0094								
6.05	0.0097	-0.0075								
6.06	0.0093	-0.0057								
6.07	0.009	-0.0039								
6.08	0.0086	-0.0021								
6.09	0.0083	-0.0003								
6.1	0.0079	0.0015								
6.11	0.0076	0.0033								
6.12	0.0073	0.0052								
6.13	0.0069	0.007								
6.14	0.0066	0.0088								
6.15	0.0063	0.0106								
6.16	0.006	0.0124								
6.17	0.0057	0.0141								
6.18	0.0054	0.0159								
6.19	0.0051	0.0177								
6.2	0.0049	0.0195								
6.21	0.0046	0.0213								
6.22	0.0043	0.023								
6.23	0.0041	0.0248								
6.24	0.0039	0.0266								
6.25	0.0036	0.0283								
6.26	0.0034	0.03								
6.27	0.0032	0.0318								
6.28	0.003	0.0335								
6.29	0.0027	0.0352								
6.3	0.0025	0.0369								
6.31	0.0024	0.0387								
6.32	0.0022	0.0404								
6.33	0.002	0.0421								
6.34	0.0018	0.0437								
6.35	0.0017	0.0454								
6.36	0.0015	0.0471								
6.37	0.0014	0.0487								
6.38	0.0012	0.0504								
6.39	0.0011	0.0521								
6.4	0.001	0.0537								
6.41	0.0009	0.0553								
6.42	0.0008	0.0569								
6.43	0.0007	0.0586								
6.44	0.0006	0.0602								
6.45	0.0005	0.0618								
6.46	0.0004	0.0634								
6.47	0.0003	0.065								
6.48	0.0003	0.0665								
6.49	0.0002	0.0681								
6.5	0.0002	0.0697								
6.51	0.0001	0.0712								
6.52	0.0001	0.0728								
6.53	0.0	0.0743								
6.54	0.0	0.0759								
6.55	0.0	0.0774								
6.56	0.0	0.079								
6.57	0.0	0.0805								
6.58	0.0	0.082								
6.59	0.0	0.0835								
6.6	0.0	0.085								
6.61	0.0001	0.0865								
6.62	0.0001	0.088								
6.63	0.0001	0.0895								
6.64	0.0002	0.091								
6.65	0.0002	0.0925								
6.66	0.0003	0.094								
6.67	0.0003	0.0954								
6.68	0.0004	0.0969								
6.69	0.0005	0.0984								
6.7	0.0006	0.0998								
6.71	0.0007	0.1013								
6.72	0.0008	0.1027								
6.73	0.0009	0.1042								
6.74	0.001	0.1056								
6.75	0.0011	0.107								
6.76	0.0012	0.1084								
6.77	0.0013	0.1099								
6.78	0.0014	0.1113								
6.79	0.0016	0.1127								
6.8	0.0017	0.1141								
6.81	0.0019	0.1155								
6.82	0.002	0.1168								
6.83	0.0022	0.1182								
6.84	0.0023	0.1196								
6.85	0.0025	0.1209								
6.86	0.0027	0.1223								
6.87	0.0028	0.1236								
6.88	0.003	0.125								
6.89	0.0032	0.1263								
6.9	0.0034	0.1276								
6.91	0.0036	0.1289								
6.92	0.0038	0.1302								
6.93	0.004	0.1315								
6.94	0.0042	0.1328								
6.95	0.0044	0.134								
6.96	0.0046	0.1353								
6.97	0.0049	0.1366								
6.98	0.0051	0.1378								
6.99	0.0053	0.139								
7.0	0.0056	0.1403								
7.01	0.0058	0.1415								
7.02	0.006	0.1427								
7.03	0.0063	0.1439								
7.04	0.0065	0.145								
7.05	0.0068	0.1462								
7.06	0.007	0.1474								
7.07	0.0073	0.1485								
7.08	0.0076	0.1497								
7.09	0.0078	0.1508								
7.1	0.0081	0.1519								
7.11	0.0084	0.153								
7.12	0.0087	0.1541								
7.13	0.0089	0.1552								
7.14	0.0092	0.1563								
7.15	0.0095	0.1574								
7.16	0.0098	0.1585								
7.17	0.0101	0.1595								
7.18	0.0104	0.1606								
7.19	0.0107	0.1616								
7.2	0.011	0.1626								
7.21	0.0113	0.1637								
7.22	0.0116	0.1647								
7.23	0.0119	0.1657								
7.24	0.0122	0.1667								
7.25	0.0125	0.1677								
7.26	0.0128	0.1686								
7.27	0.0131	0.1696								
7.28	0.0134	0.1706								
7.29	0.0137	0.1715								
7.3	0.014	0.1724								
7.31	0.0143	0.1734								
7.32	0.0147	0.1743								
7.33	0.015	0.1752								
7.34	0.0153	0.1761								
7.35	0.0156	0.177								
7.36	0.0159	0.1778								
7.37	0.0163	0.1787								
7.38	0.0166	0.1795								
7.39	0.0169	0.1804								
7.4	0.0172	0.1812								
7.41	0.0175	0.182								
7.42	0.0179	0.1828								
7.43	0.0182	0.1836								
7.44	0.0185	0.1843								
7.45	0.0188	0.1851								
7.46	0.0191	0.1858								
7.47	0.0195	0.1865								
7.48	0.0198	0.1872								
7.49	0.0201	0.1879								
7.5	0.0204	0.1886								
7.51	0.0207	0.1892								
7.52	0.021	0.1898								
7.53	0.0214	0.1904								
7.54	0.0217	0.191								
7.55	0.022	0.1916								
7.56	0.0223	0.1922								
7.57	0.0226	0.1927								
7.58	0.0229	0.1932								
7.59	0.0232	0.1937								
7.6	0.0235	0.1942								
7.61	0.0238	0.1946								
7.62	0.0241	0.195								
7.63	0.0244	0.1954								
7.64	0.0247	0.1958								
7.65	0.025	0.1962								
7.66	0.0253	0.1965								
7.67	0.0256	0.1969								
7.68	0.0259	0.1972								
7.69	0.0261	0.1975								
7.7	0.0264	0.1977								
7.71	0.0267	0.198								
7.72	0.027	0.1982								
7.73	0.0272	0.1984								
7.74	0.0275	0.1986								
7.75	0.0278	0.1988								
7.76	0.028	0.199								
7.77	0.0283	0.1991								
7.78	0.0285	0.1992								
7.79	0.0288	0.1994								
7.8	0.029	0.1995								
7.81	0.0293	0.1995								
7.82	0.0295	0.1996								
7.83	0.0298	0.1997								
7.84	0.03	0.1997								
7.85	0.0302	0.1997								
7.86	0.0304	0.1998								
7.87	0.0307	0.1998								
7.88	0.0309	0.1998								
7.89	0.0311	0.1998								
7.9	0.0313	0.1997								
7.91	0.0315	0.1997								
7.92	0.0317	0.1997								
7.93	0.0319	0.1996								
7.94	0.0321	0.1996								
7.95	0.0323	0.1995								
7.96	0.0325	0.1994								
7.97	0.0326	0.1993								
7.98	0.0328	0.1993								
7.99	0.033	0.1992								
8.0	0.0331	0.1991								
8.01	0.0333	0.199								
8.02	0.0335	0.1989								
8.03	0.0336	0.1987								
8.04	0.0338	0.1986								
8.05	0.0339	0.1985								
8.06	0.0341	0.1983								
8.07	0.0342	0.1982								
8.08	0.0343	0.198								
8.09	0.0344	0.1979								
8.1	0.0346	0.1977								
8.11	0.0347	0.1975								
8.12	0.0348	0.1973								
8.13	0.0349	0.1971								
8.14	0.035	0.1969								
8.15	0.0351	0.1967								
8.16	0.0352	0.1965								
8.17	0.0353	0.1963								
8.18	0.0354	0.196								
8.19	0.0355	0.1957								
8.2	0.0356	0.1955								
8.21	0.0356	0.1952								
8.22	0.0357	0.1949								
8.23	0.0358	0.1946								
8.24	0.0358	0.1943								
8.25	0.0359	0.1939								
8.26	0.0359	0.1936								
8.27	0.036	0.1932								
8.28	0.036	0.1928								
8.29	0.0361	0.1924								
8.3	0.0361	0.192								
8.31	0.0361	0.1916								
8.32	0.0362	0.1911								
8.33	0.0362	0.1907								
8.34	0.0362	0.1902								
8.35	0.0362	0.1897								
8.36	0.0362	0.1892								
8.37	0.0362	0.1886								
8.38	0.0362	0.1881								
8.39	0.0362	0.1875								
8.4	0.0362	0.1869								
8.41	0.0362	0.1863								
8.42	0.0362	0.1857								
8.43	0.0362	0.1851								
8.44	0.0361	0.1844								
8.45	0.0361	0.1837								
8.46	0.0361	0.183								
8.47	0.036	0.1823								
8.48	0.036	0.1816								
8.49	0.0359	0.1808								
8.5	0.0359	0.1801								
8.51	0.0358	0.1793								
8.52	0.0358	0.1785								
8.53	0.0357	0.1777								
8.54	0.0356	0.1769								
8.55	0.0356	0.176								
8.56	0.0355	0.1752								
8.57	0.0354	0.1743								
8.58	0.0353	0.1734								
8.59	0.0352	0.1725								
8.6	0.0351	0.1716								
8.61	0.035	0.1707								
8.62	0.0349	0.1697								
8.63	0.0348	0.1688								
8.64	0.0347	0.1678								
8.65	0.0346	0.1668								
8.66	0.0345	0.1658								
8.67	0.0344	0.1648								
8.68	0.0343	0.1638								
8.69	0.0341	0.1628								
8.7	0.034	0.1618								
8.71	0.0339	0.1607								
8.72	0.0337	0.1597								
8.73	0.0336	0.1586								
8.74	0.0335	0.1576								
8.75	0.0333	0.1565								
8.76	0.0332	0.1554								
8.77	0.033	0.1543								
8.78	0.0329	0.1532								
8.79	0.0327	0.1521								
8.8	0.0326	0.151								
8.81	0.0324	0.1499								
8.82	0.0322	0.1487								
8.83	0.0321	0.1476								
8.84	0.0319	0.1464								
8.85	0.0317	0.1453								
8.86	0.0315	0.1441								
8.87	0.0314	0.143								
8.88	0.0312	0.1418								
8.89	0.031	0.1406								
8.9	0.0308	0.1394								
8.91	0.0306	0.1382								
8.92	0.0304	0.137								
8.93	0.0302	0.1358								
8.94	0.03	0.1346								
8.95	0.0298	0.1334								
8.96	0.0296	0.1321								
8.97	0.0294	0.1309								
8.98	0.0292	0.1297								
8.99	0.029	0.1284								
9.0	0.0288	0.1271								
9.01	0.0286	0.1259								
9.02	0.0283	0.1246								
9.03	0.0281	0.1233								
9.04	0.0279	0.122								
9.05	0.0277	0.1207								
9.06	0.0274	0.1194								
9.07	0.0272	0.1181								
9.08	0.027	0.1168								
9.09	0.0267	0.1155								
9.1	0.0265	0.1141								
9.11	0.0263	0.1128								
9.12	0.026	0.1114								
9.13	0.0258	0.1101								
9.14	0.0255	0.1087								
9.15	0.0253	0.1073								
9.16	0.025	0.1059								
9.17	0.0248	0.1045								
9.18	0.0245	0.1031								
9.19	0.0243	0.1017								
9.2	0.024	0.1003								
9.21	0.0238	0.0989								
9.22	0.0235	0.0975								
9.23	0.0233	0.096								
9.24	0.023	0.0946								
9.25	0.0227	0.0931								
9.26	0.0225	0.0917								
9.27	0.0222	0.0902								
9.28	0.0219	0.0888								
9.29	0.0217	0.0873								
9.3	0.0214	0.0858								
9.31	0.0211	0.0843								
9.32	0.0208	0.0828								
9.33	0.0206	0.0814								
9.34	0.0203	0.0799								
9.35	0.02	0.0784								
9.36	0.0198	0.0769								
9.37	0.0195	0.0754								
9.38	0.0192	0.0738								
9.39	0.0189	0.0723								
9.4	0.0187	0.0708								
9.41	0.0184	0.0693								
9.42	0.0181	0.0678								
9.43	0.0178	0.0662								
9.44	0.0176	0.0647								
9.45	0.0173	0.0632								
9.46	0.017	0.0616								
9.47	0.0167	0.0601								
9.48	0.0165	0.0586								
9.49	0.0162	0.057								
9.5	0.0159	0.0555								
9.51	0.0156	0.0539								
9.52	0.0154	0.0524								
9.53	0.0151	0.0508								
9.54	0.0148	0.0493								
9.55	0.0146	0.0477								
9.56	0.0143	0.0462								
9.57	0.014	0.0446								
9.58	0.0138	0.0431								
9.59	0.0135	0.0415								
9.6	0.0132	0.0399								
9.61	0.013	0.0384								
9.62	0.0127	0.0368								
9.63	0.0125	0.0352								
9.64	0.0122	0.0337								
9.65	0.0119	0.0321								
9.66	0.0117	0.0305								
9.67	0.0114	0.029								
9.68	0.0112	0.0274								
9.69	0.011	0.0258								
9.7	0.0107	0.0243								
9.71	0.0105	0.0227								
9.72	0.0102	0.0211								
9.73	0.01	0.0196								
9.74	0.0098	0.018								
9.75	0.0095	0.0164								
9.76	0.0093	0.0149								
9.77	0.0091	0.0133								
9.78	0.0088	0.0117								
9.79	0.0086	0.0102								
9.8	0.0084	0.0086								
9.81	0.0082	0.0071								
9.82	0.008	0.0055								
9.83	0.0077	0.004								
9.84	0.0075	0.0024								
9.85	0.0073	0.0009								
9.86	0.0071	-0.0007								
9.87	0.0069	-0.0022								
9.88	0.0067	-0.0038								
9.89	0.0065	-0.0053								
9.9	0.0063	-0.0069								
9.91	0.0061	-0.0084								
9.92	0.0059	-0.0099								
9.93	0.0057	-0.0114								
9.94	0.0055	-0.013								
9.95	0.0054	-0.0145								
9.96	0.0052	-0.016								
9.97	0.005	-0.0175								
9.98	0.0048	-0.0191								
9.99	0.0047	-0.0206								
10.0	0.0045	-0.0221								


==> fig6_a_.txt <==
time(fTWA) 	 fTWA O_CDW 1D squ. 	 fTWA O_CDW 2D 	 time(TWA) 	 TWA O_CDW 1D squ. 	 TWA O_CDW 2D
0.0	1.0	1.0	0.0	1.0	1.0
0.01	0.9991	0.9992	0.0707	0.9701	0.9702
0.02	0.9968	0.9969	0.1414	0.9476	0.9498
0.03	0.993	0.9932	0.2121	0.9608	0.9645
0.04	0.9882	0.9884	0.2828	0.9657	0.9683
0.05	0.9825	0.9828	0.3535	0.9627	0.9647
0.06	0.9765	0.9767	0.4242	0.9619	0.964
0.07	0.9704	0.9706	0.4949	0.9615	0.9638
0.08	0.9647	0.9647	0.5657	0.961	0.9631
0.09	0.9595	0.9595	0.6364	0.9608	0.9624
0.1	0.9552	0.9552	0.7071	0.9604	0.9617
0.11	0.9518	0.9518	0.7778	0.9595	0.961
0.12	0.9495	0.9497	0.8485	0.959	0.9602
0.13	0.9483	0.9486	0.9192	0.9585	0.9594
0.14	0.9481	0.9487	0.9899	0.9577	0.9586
0.15	0.9487	0.9496	1.0606	0.9572	0.9578
0.16	0.9501	0.9513	1.1313	0.9567	0.9571
0.17	0.952	0.9536	1.202	0.9561	0.9564
0.18	0.9543	0.9563	1.2727	0.9551	0.9556
0.19	0.9567	0.959	1.3434	0.9545	0.955
0.2	0.9592	0.9618	1.4141	0.9542	0.9543
0.21	0.9615	0.9643	1.4848	0.9534	0.9536
0.22	0.9636	0.9666	1.5556	0.9528	0.9529
0.23	0.9655	0.9684	1.6263	0.9525	0.9523
0.24	0.967	0.9698	1.697	0.9521	0.9517
0.25	0.9682	0.9708	1.7677	0.9518	0.9511
0.26	0.9691	0.9714	1.8384	0.9513	0.9505
0.27	0.9697	0.9716	1.9091	0.951	0.95
0.28	0.97	0.9715	1.9798	0.9505	0.9494
0.29	0.9701	0.9712	2.0505	0.95	0.9489
0.3	0.97	0.9707	2.1212	0.9501	0.9484
0.31	0.9698	0.9701	2.1919	0.9496	0.9478
0.32	0.9695	0.9696	2.2626	0.9489	0.9473
0.33	0.9691	0.969	2.3333	0.9485	0.9469
0.34	0.9687	0.9685	2.404	0.9483	0.9464
0.35	0.9682	0.968	2.4747	0.948	0.946
0.36	0.9678	0.9677	2.5455	0.9473	0.9455
0.37	0.9674	0.9674	2.6162	0.9474	0.9451
0.38	0.9671	0.9672	2.6869	0.9478	0.9454
0.39	0.9668	0.9671	2.7576	0.9464	0.9464
0.4	0.9666	0.967	2.8283	0.9415	0.9438
0.41	0.9664	0.967	2.899	0.9369	0.9343
0.42	0.9663	0.967	2.9697	0.9521	0.937
0.43	0.9662	0.967	3.0404	0.972	0.9614
0.44	0.9662	0.967	3.1111	0.9463	0.9573
0.45	0.9662	0.967	3.1818	0.9233	0.9291
0.46	0.9662	0.9671	3.2525	0.9464	0.9384
0.47	0.9662	0.9671	3.3232	0.9541	0.9517
0.48	0.9663	0.9671	3.3939	0.9436	0.9433
0.49	0.9663	0.9672	3.4646	0.9438	0.9421
0.5	0.9664	0.9672	3.5354	0.9445	0.9435
0.51	0.9665	0.9673	3.6061	0.9441	0.9427
0.52	0.9665	0.9673	3.6768	0.9441	0.9424
0.53	0.9666	0.9673	3.7475	0.9441	0.942
0.54	0.9666	0.9673	3.8182	0.9435	0.9416
0.55	0.9667	0.9673	3.8889	0.943	0.9411
0.56	0.9667	0.9673	3.9596	0.943	0.9407
0.57	0.9667	0.9672	4.0303	0.9429	0.9402
0.58	0.9667	0.9672	4.101	0.9429	0.94
0.59	0.9667	0.967	4.1717	0.9425	0.9396
0.6	0.9667	0.9669	4.2424	0.9423	0.9391
0.61	0.9666	0.9668	4.3131	0.9422	0.9389
0.62	0.9666	0.9666	4.3838	0.9421	0.9386
0.63	0.9665	0.9665	4.4545	0.9425	0.9383
0.64	0.9665	0.9663	4.5253	0.9421	0.938
0.65	0.9664	0.9661	4.596	0.9416	0.9377
0.66	0.9663	0.966	4.6667	0.9416	0.9375
0.67	0.9662	0.9658	4.7374	0.9415	0.9374
0.68	0.9662	0.9657	4.8081	0.9411	0.9372
0.69	0.9661	0.9656	4.8788	0.9407	0.937
0.7	0.966	0.9655	4.9495	0.941	0.9369
0.71	0.9659	0.9654	5.0202	0.9409	0.9368
0.72	0.9659	0.9654	5.0909	0.9406	0.9368
0.73	0.9658	0.9654	5.1616	0.9405	0.9367
0.74	0.9657	0.9654	5.2323	0.9406	0.9364
0.75	0.9656	0.9655	5.303	0.9403	0.9363
0.76	0.9656	0.9655	5.3737	0.9405	0.9364
0.77	0.9655	0.9655	5.4444	0.9409	0.9365
0.78	0.9655	0.9655	5.5152	0.9407	0.9366
0.79	0.9654	0.9655	5.5859	0.9404	0.9365
0.8	0.9654	0.9655	5.6566	0.9402	0.9364
0.81	0.9654	0.9654	5.7273	0.9404	0.9365
0.82	0.9653	0.9653	5.798	0.9399	0.9371
0.83	0.9653	0.9651	5.8687	0.9375	0.9363
0.84	0.9652	0.9649	5.9394	0.9372	0.9328
0.85	0.9651	0.9648	6.0101	0.9466	0.9325
0.86	0.9651	0.9646	6.0808	0.955	0.9436
0.87	0.965	0.9644	6.1515	0.9346	0.9479
0.88	0.9649	0.9642	6.2222	0.9175	0.9298
0.89	0.9648	0.9641	6.2929	0.9438	0.9266
0.9	0.9647	0.9639	6.3636	0.9542	0.9436
0.91	0.9646	0.9638	6.4343	0.9349	0.94
0.92	0.9644	0.9637	6.5051	0.936	0.933
0.93	0.9643	0.9636	6.5758	0.9407	0.9375
0.94	0.9641	0.9635	6.6465	0.9386	0.937
0.95	0.964	0.9634	6.7172	0.9389	0.9359
0.96	0.9638	0.9632	6.7879	0.9387	0.9361
0.97	0.9637	0.9631	6.8586	0.9387	0.9358
0.98	0.9635	0.963	6.9293	0.9387	0.9357
0.99	0.9634	0.9629	7.0	0.939	0.9353
1.0	0.9633	0.9627						
1.01	0.9632	0.9626						
1.02	0.9632	0.9624						
1.03	0.9632	0.9623						
1.04	0.9632	0.9622						
1.05	0.9632	0.962						
1.06	0.9633	0.9619						
1.07	0.9633	0.9617						
1.08	0.9634	0.9615						
1.09	0.9634	0.9613						
1.1	0.9634	0.9611						
1.11	0.9634	0.9609						
1.12	0.9634	0.9606						
1.13	0.9633	0.9603						
1.14	0.9632	0.96						
1.15	0.9631	0.9597						
1.16	0.963	0.9594						
1.17	0.9628	0.9592						
1.18	0.9626	0.959						
1.19	0.9625	0.9588						
1.2	0.9623	0.9587						
1.21	0.9622	0.9586						
1.22	0.962	0.9586						
1.23	0.9619	0.9585						
1.24	0.9618	0.9585						
1.25	0.9617	0.9584						
1.26	0.9617	0.9583						
1.27	0.9616	0.9582						
1.28	0.9616	0.9581						
1.29	0.9616	0.958						
1.3	0.9617	0.9578						
1.31	0.9617	0.9576						
1.32	0.9618	0.9574						
1.33	0.9619	0.9572						
1.34	0.962	0.9569						
1.35	0.9621	0.9567						
1.36	0.9621	0.9565						
1.37	0.9622	0.9562						
1.38	0.9622	0.956						
1.39	0.9622	0.9558						
1.4	0.9622	0.9556						
1.41	0.9622	0.9554						
1.42	0.9621	0.9552						
1.43	0.962	0.955						
1.44	0.9619	0.9549						
1.45	0.9618	0.9547						
1.46	0.9616	0.9545						
1.47	0.9614	0.9544						
1.48	0.9612	0.9542						
1.49	0.961	0.9541						
1.5	0.9608	0.9539						
1.51	0.9606	0.9537						
1.52	0.9605	0.9535						
1.53	0.9603	0.9533						
1.54	0.9601	0.9531						
1.55	0.96	0.9529						
1.56	0.9599	0.9527						
1.57	0.9599	0.9525						
1.58	0.9598	0.9523						
1.59	0.9598	0.9521						
1.6	0.9599	0.952						
1.61	0.9599	0.9518						
1.62	0.9599	0.9516						
1.63	0.96	0.9515						
1.64	0.96	0.9513						
1.65	0.96	0.9512						
1.66	0.9601	0.9511						
1.67	0.96	0.951						
1.68	0.96	0.9509						
1.69	0.9599	0.9508						
1.7	0.9598	0.9507						
1.71	0.9597	0.9505						
1.72	0.9595	0.9504						
1.73	0.9594	0.9502						
1.74	0.9592	0.9499						
1.75	0.9591	0.9497						
1.76	0.959	0.9494						
1.77	0.9589	0.9491						
1.78	0.9588	0.9489						
1.79	0.9588	0.9486						
1.8	0.9588	0.9484						
1.81	0.9588	0.9482						
1.82	0.9589	0.9481						
1.83	0.9589	0.9479						
1.84	0.959	0.9477						
1.85	0.9591	0.9476						
1.86	0.9592	0.9474						
1.87	0.9593	0.9472						
1.88	0.9593	0.947						
1.89	0.9594	0.9468						
1.9	0.9594	0.9466						
1.91	0.9594	0.9464						
1.92	0.9594	0.9462						
1.93	0.9593	0.946						
1.94	0.9592	0.9459						
1.95	0.9591	0.9458						
1.96	0.9589	0.9457						
1.97	0.9588	0.9457						
1.98	0.9587	0.9457						
1.99	0.9587	0.9457						
2.0	0.9586	0.9457						
2.01	0.9586	0.9457						
2.02	0.9586	0.9456						
2.03	0.9586	0.9455						
2.04	0.9587	0.9453						
2.05	0.9587	0.9452						
2.06	0.9587	0.9449						
2.07	0.9587	0.9447						
2.08	0.9586	0.9445						
2.09	0.9586	0.9443						
2.1	0.9586	0.9441						
2.11	0.9585	0.9439						
2.12	0.9585	0.9438						
2.13	0.9585	0.9436						
2.14	0.9584	0.9435						
2.15	0.9584	0.9434						
2.16	0.9585	0.9433						
2.17	0.9585	0.9432						
2.18	0.9585	0.9431						
2.19	0.9585	0.943						
2.2	0.9585	0.9429						
2.21	0.9585	0.9428						
2.22	0.9584	0.9428						
2.23	0.9584	0.9427						
2.24	0.9583	0.9426						
2.25	0.9582	0.9425						
2.26	0.9581	0.9424						
2.27	0.958	0.9423						
2.28	0.9579	0.9422						
2.29	0.9579	0.9421						
2.3	0.9578	0.942						
2.31	0.9578	0.9418						
2.32	0.9577	0.9417						
2.33	0.9577	0.9416						
2.34	0.9578	0.9415						
2.35	0.9578	0.9414						
2.36	0.9579	0.9413						
2.37	0.9579	0.9412						
2.38	0.958	0.9411						
2.39	0.9581	0.941						
2.4	0.9581	0.9409						
2.41	0.9581	0.9408						
2.42	0.9581	0.9407						
2.43	0.9581	0.9406						
2.44	0.9581	0.9405						
2.45	0.9582	0.9404						
2.46	0.9582	0.9403						
2.47	0.9583	0.9402						
2.48	0.9584	0.9401						
2.49	0.9586	0.94						
2.5	0.9587	0.9399						
2.51	0.9588	0.9398						
2.52	0.9589	0.9397						
2.53	0.9589	0.9397						
2.54	0.9587	0.9396						
2.55	0.9584	0.9395						
2.56	0.9578	0.9394						
2.57	0.9569	0.9393						
2.58	0.9558	0.9392						
2.59	0.9544	0.9391						
2.6	0.9528	0.9389						
2.61	0.9511	0.9387						
2.62	0.9493	0.9384						
2.63	0.9477	0.9382						
2.64	0.9464	0.9379						
2.65	0.9455	0.9377						
2.66	0.9453	0.9375						
2.67	0.946	0.9373						
2.68	0.9476	0.9373						
2.69	0.9503	0.9373						
2.7	0.954	0.9374						
2.71	0.9588	0.9376						
2.72	0.9644	0.9379						
2.73	0.9705	0.9382						
2.74	0.9769	0.9385						
2.75	0.9831	0.9389						
2.76	0.9887	0.9392						
2.77	0.9932	0.9396						
2.78	0.9961	0.9398						
2.79	0.9971	0.94						
2.8	0.9959	0.94						
2.81	0.9924	0.9398						
2.82	0.9866	0.9395						
2.83	0.9787	0.9389						
2.84	0.9692	0.9382						
2.85	0.9587	0.9373						
2.86	0.9477	0.9363						
2.87	0.9371	0.9352						
2.88	0.9275	0.9342						
2.89	0.9197	0.9332						
2.9	0.9143	0.9324						
2.91	0.9116	0.9317						
2.92	0.9119	0.9313						
2.93	0.9152	0.9311						
2.94	0.9213	0.9312						
2.95	0.9298	0.9315						
2.96	0.94	0.9321						
2.97	0.9512	0.9328						
2.98	0.9625	0.9336						
2.99	0.9729	0.9345						
3.0	0.9817	0.9354						
3.01	0.9881	0.9361						
3.02	0.9917	0.9367						
3.03	0.9924	0.937						
3.04	0.9901	0.9371						
3.05	0.9852	0.9368						
3.06	0.9785	0.9363						
3.07	0.9706	0.9355						
3.08	0.9625	0.9345						
3.09	0.9549	0.9334						
3.1	0.9487	0.9323						
3.11	0.9444	0.9314						
3.12	0.9423	0.9305						
3.13	0.9425	0.93						
3.14	0.9449	0.9297						
3.15	0.949	0.9297						
3.16	0.9542	0.93						
3.17	0.9599	0.9305						
3.18	0.9651	0.9312						
3.19	0.9691	0.9319						
3.2	0.9714	0.9327						
3.21	0.9716	0.9333						
3.22	0.9694	0.9337						
3.23	0.965	0.9339						
3.24	0.959	0.9339						
3.25	0.9518	0.9336						
3.26	0.9442	0.9331						
3.27	0.9372	0.9325						
3.28	0.9315	0.9317						
3.29	0.9278	0.931						
3.3	0.9265	0.9303						
3.31	0.928	0.9297						
3.32	0.9323	0.9293						
3.33	0.9389	0.9291						
3.34	0.9476	0.9291						
3.35	0.9574	0.9292						
3.36	0.9676	0.9295						
3.37	0.9773	0.9299						
3.38	0.9857	0.9302						
3.39	0.9919	0.9305						
3.4	0.9955	0.9307						
3.41	0.9962	0.9308						
3.42	0.9941	0.9308						
3.43	0.9894	0.9306						
3.44	0.9826	0.9302						
3.45	0.9745	0.9297						
3.46	0.9656	0.9292						
3.47	0.9568	0.9286						
3.48	0.9488	0.928						
3.49	0.942	0.9275						
3.5	0.9369	0.9271						
3.51	0.9336	0.9267						
3.52	0.9323	0.9265						
3.53	0.9327	0.9264						
3.54	0.9346	0.9264						
3.55	0.9377	0.9264						
3.56	0.9416	0.9265						
3.57	0.9458	0.9266						
3.58	0.9499	0.9266						
3.59	0.9537	0.9266						
3.6	0.9569	0.9266						
3.61	0.9594	0.9265						
3.62	0.9611	0.9263						
3.63	0.9621	0.9261						
3.64	0.9624	0.9259						
3.65	0.9622	0.9257						
3.66	0.9616	0.9254						
3.67	0.9608	0.9252						
3.68	0.9599	0.925						
3.69	0.959	0.9248						
3.7	0.9583	0.9246						
3.71	0.9576	0.9244						
3.72	0.9572	0.9242						
3.73	0.9569	0.924						
3.74	0.9567	0.9238						
3.75	0.9566	0.9236						
3.76	0.9566	0.9233						
3.77	0.9566	0.9231						
3.78	0.9565	0.9228						
3.79	0.9565	0.9226						
3.8	0.9564	0.9223						
3.81	0.9564	0.9221						
3.82	0.9563	0.9218						
3.83	0.9562	0.9216						
3.84	0.9561	0.9213						
3.85	0.956	0.921						
3.86	0.9559	0.9208						
3.87	0.9558	0.9205						
3.88	0.9557	0.9202						
3.89	0.9555	0.9199						
3.9	0.9554	0.9197						
3.91	0.9553	0.9194						
3.92	0.9551	0.9191						
3.93	0.9549	0.9189						
3.94	0.9547	0.9186						
3.95	0.9545	0.9184						
3.96	0.9543	0.9182						
3.97	0.9541	0.918						
3.98	0.9539	0.9178						
3.99	0.9537	0.9176						
4.0	0.9535	0.9175						
4.01	0.9533	0.9174						
4.02	0.9531	0.9173						
4.03	0.953	0.9171						
4.04	0.9528	0.917						
4.05	0.9527	0.9169						
4.06	0.9526	0.9168						
4.07	0.9525	0.9166						
4.08	0.9525	0.9164						
4.09	0.9524	0.9162						
4.1	0.9523	0.916						
4.11	0.9523	0.9158						
4.12	0.9523	0.9155						
4.13	0.9523	0.9153						
4.14	0.9523	0.915						
4.15	0.9523	0.9146						
4.16	0.9523	0.9143						
4.17	0.9523	0.9139						
4.18	0.9523	0.9135						
4.19	0.9523	0.9131						
4.2	0.9523	0.9128						
4.21	0.9523	0.9124						
4.22	0.9522	0.9121						
4.23	0.9521	0.9118						
4.24	0.952	0.9115						
4.25	0.9519	0.9112						
4.26	0.9518	0.9109						
4.27	0.9517	0.9106						
4.28	0.9516	0.9104						
4.29	0.9515	0.9101						
4.3	0.9515	0.9099						
4.31	0.9514	0.9097						
4.32	0.9514	0.9094						
4.33	0.9513	0.9092						
4.34	0.9512	0.909						
4.35	0.9511	0.9088						
4.36	0.9511	0.9085						
4.37	0.951	0.9083						
4.38	0.9509	0.908						
4.39	0.9507	0.9078						
4.4	0.9506	0.9075						
4.41	0.9505	0.9072						
4.42	0.9504	0.907						
4.43	0.9503	0.9067						
4.44	0.9502	0.9064						
4.45	0.9502	0.9062						
4.46	0.9501	0.9059						
4.47	0.95	0.9057						
4.48	0.95	0.9054						
4.49	0.9499	0.9052						
4.5	0.9499	0.905						
4.51	0.9499	0.9047						
4.52	0.9499	0.9045						
4.53	0.9499	0.9043						
4.54	0.9499	0.904						
4.55	0.9499	0.9038						
4.56	0.9499	0.9035						
4.57	0.9498	0.9031						
4.58	0.9498	0.9028						
4.59	0.9498	0.9025						
4.6	0.9498	0.9021						
4.61	0.9497	0.9018						
4.62	0.9497	0.9014						
4.63	0.9496	0.9011						
4.64	0.9495	0.9007						
4.65	0.9495	0.9004						
4.66	0.9494	0.9001						
4.67	0.9493	0.8998						
4.68	0.9493	0.8994						
4.69	0.9492	0.8991						
4.7	0.9492	0.8988						
4.71	0.9492	0.8985						
4.72	0.9493	0.8982						
4.73	0.9493	0.8979						
4.74	0.9494	0.8977						
4.75	0.9494	0.8974						
4.76	0.9495	0.8972						
4.77	0.9495	0.897						
4.78	0.9495	0.8968						
4.79	0.9495	0.8966						
4.8	0.9494	0.8963						
4.81	0.9494	0.8961						
4.82	0.9493	0.8958						
4.83	0.9492	0.8956						
4.84	0.9491	0.8953						
4.85	0.949	0.8951						
4.86	0.9489	0.8948						
4.87	0.9488	0.8945						
4.88	0.9488	0.8943						
4.89	0.9487	0.894						
4.9	0.9487	0.8938						
4.91	0.9487	0.8935						
4.92	0.9487	0.8933						
4.93	0.9487	0.8931						
4.94	0.9487	0.8928						
4.95	0.9487	0.8926						
4.96	0.9487	0.8924						
4.97	0.9486	0.8922						
4.98	0.9486	0.8919						
4.99	0.9485	0.8917						
5.0	0.9485	0.8916						
5.01	0.9484	0.8913						
5.02	0.9484	0.8911						
5.03	0.9483	0.8909						
5.04	0.9483	0.8906						
5.05	0.9483	0.8903						
5.06	0.9483	0.89						
5.07	0.9483	0.8896						
5.08	0.9483	0.8892						
5.09	0.9484	0.8889						
5.1	0.9484	0.8885						
5.11	0.9484	0.8882						
5.12	0.9485	0.8878						
5.13	0.9485	0.8875						
5.14	0.9485	0.8872						
5.15	0.9486	0.8869						
5.16	0.9486	0.8866						
5.17	0.9487	0.8864						
5.18	0.9488	0.8861						
5.19	0.9488	0.8859						
5.2	0.9489	0.8858						
5.21	0.9489	0.8856						
5.22	0.9489	0.8855						
5.23	0.9489	0.8853						
5.24	0.949	0.8852						
5.25	0.949	0.8851						
5.26	0.9489	0.885						
5.27	0.9489	0.8848						
5.28	0.9489	0.8847						
5.29	0.9488	0.8845						
5.3	0.9487	0.8843						
5.31	0.9486	0.8841						
5.32	0.9485	0.8839						
5.33	0.9483	0.8836						
5.34	0.9482	0.8834						
5.35	0.9481	0.8832						
5.36	0.9479	0.883						
5.37	0.9479	0.8828						
5.38	0.9478	0.8827						
5.39	0.9478	0.8825						
5.4	0.9478	0.8823						
5.41	0.9479	0.8821						
5.42	0.9479	0.882						
5.43	0.948	0.8818						
5.44	0.9481	0.8816						
5.45	0.9482	0.8814						
5.46	0.9483	0.8812						
5.47	0.9483	0.8809						
5.48	0.9484	0.8807						
5.49	0.9484	0.8805						
5.5	0.9483	0.8802						
5.51	0.9483	0.88						
5.52	0.9481	0.8798						
5.53	0.948	0.8795						
5.54	0.9479	0.8794						
5.55	0.9477	0.8792						
5.56	0.9475	0.879						
5.57	0.9473	0.8789						
5.58	0.9472	0.8788						
5.59	0.947	0.8788						
5.6	0.9469	0.8787						
5.61	0.9468	0.8787						
5.62	0.9467	0.8786						
5.63	0.9467	0.8786						
5.64	0.9466	0.8785						
5.65	0.9466	0.8784						
5.66	0.9466	0.8783						
5.67	0.9466	0.8781						
5.68	0.9466	0.8779						
5.69	0.9467	0.8777						
5.7	0.9469	0.8775						
5.71	0.9471	0.8773						
5.72	0.9474	0.8771						
5.73	0.9478	0.8768						
5.74	0.9482	0.8766						
5.75	0.9488	0.8764						
5.76	0.9494	0.8762						
5.77	0.95	0.8759						
5.78	0.9506	0.8756						
5.79	0.9512	0.8753						
5.8	0.9516	0.875						
5.81	0.952	0.8747						
5.82	0.9521	0.8745						
5.83	0.952	0.8742						
5.84	0.9517	0.8739						
5.85	0.9511	0.8737						
5.86	0.9502	0.8735						
5.87	0.9491	0.8733						
5.88	0.9478	0.8731						
5.89	0.9464	0.873						
5.9	0.9449	0.873						
5.91	0.9436	0.8729						
5.92	0.9424	0.8729						
5.93	0.9414	0.8729						
5.94	0.9409	0.8728						
5.95	0.9407	0.8727						
5.96	0.941	0.8726						
5.97	0.9418	0.8725						
5.98	0.943	0.8723						
5.99	0.9446	0.8721						
6.0	0.9465	0.8718						
6.01	0.9486	0.8715						
6.02	0.9507	0.8712						
6.03	0.9526	0.8708						
6.04	0.9543	0.8704						
6.05	0.9555	0.87						
6.06	0.9563	0.8697						
6.07	0.9564	0.8693						
6.08	0.956	0.869						
6.09	0.9549	0.8688						
6.1	0.9534	0.8685						
6.11	0.9516	0.8683						
6.12	0.9495	0.8681						
6.13	0.9474	0.868						
6.14	0.9453	0.8679						
6.15	0.9436	0.8678						
6.16	0.9422	0.8677						
6.17	0.9414	0.8676						
6.18	0.9411	0.8676						
6.19	0.9414	0.8675						
6.2	0.9422	0.8674						
6.21	0.9435	0.8674						
6.22	0.945	0.8673						
6.23	0.9468	0.8672						
6.24	0.9486	0.8671						
6.25	0.9502	0.867						
6.26	0.9515	0.8669						
6.27	0.9525	0.8667						
6.28	0.953	0.8664						
6.29	0.953	0.8661						
6.3	0.9525	0.8657						
6.31	0.9516	0.8654						
6.32	0.9505	0.865						
6.33	0.9491	0.8646						
6.34	0.9477	0.8642						
6.35	0.9465	0.8639						
6.36	0.9454	0.8636						
6.37	0.9446	0.8634						
6.38	0.9442	0.8632						
6.39	0.9442	0.8631						
6.4	0.9446	0.863						
6.41	0.9452	0.863						
6.42	0.9462	0.8629						
6.43	0.9472	0.8629						
6.44	0.9483	0.8628						
6.45	0.9493	0.8627						
6.46	0.9501	0.8626						
6.47	0.9507	0.8625						
6.48	0.9509	0.8623						
6.49	0.9507	0.862						
6.5	0.9502	0.8617						
6.51	0.9494	0.8613						
6.52	0.9484	0.8608						
6.53	0.9473	0.8604						
6.54	0.9461	0.8599						
6.55	0.945	0.8595						
6.56	0.944	0.8592						
6.57	0.9433	0.8589						
6.58	0.9429	0.8587						
6.59	0.9428	0.8586						
6.6	0.943	0.8585						
6.61	0.9436	0.8585						
6.62	0.9443	0.8584						
6.63	0.9453	0.8584						
6.64	0.9464	0.8583						
6.65	0.9475	0.8583						
6.66	0.9485	0.8582						
6.67	0.9493	0.858						
6.68	0.95	0.8579						
6.69	0.9504	0.8578						
6.7	0.9506	0.8576						
6.71	0.9505	0.8574						
6.72	0.9503	0.8572						
6.73	0.9498	0.857						
6.74	0.9492	0.8567						
6.75	0.9485	0.8565						
6.76	0.9478	0.8562						
6.77	0.9471	0.8559						
6.78	0.9465	0.8557						
6.79	0.946	0.8554						
6.8	0.9456	0.8552						
6.81	0.9453	0.8549						
6.82	0.9451	0.8547						
6.83	0.9451	0.8545						
6.84	0.9451	0.8542						
6.85	0.9453	0.854						
6.86	0.9454	0.8537						
6.87	0.9456	0.8535						
6.88	0.9458	0.8532						
6.89	0.946	0.8529						
6.9	0.9462	0.8526						
6.91	0.9464	0.8523						
6.92	0.9465	0.852						
6.93	0.9465	0.8518						
6.94	0.9466	0.8516						
6.95	0.9466	0.8514						
6.96	0.9466	0.8512						
6.97	0.9465	0.8511						
6.98	0.9465	0.8509						
6.99	0.9464	0.8508						
7.0	0.9463	0.8506						
7.01	0.9462	0.8504						
7.02	0.9461	0.8502						
7.03	0.9461	0.85						
7.04	0.946	0.8498						
7.05	0.9459	0.8495						
7.06	0.9458	0.8493						
7.07	0.9457	0.8491						
7.08	0.9456	0.8489						
7.09	0.9455	0.8486						
7.1	0.9454	0.8484						
7.11	0.9453	0.8482						
7.12	0.9453	0.8479						
7.13	0.9452	0.8477						
7.14	0.9451	0.8475						
7.15	0.9451	0.8473						
7.16	0.945	0.8471						
7.17	0.9449	0.8469						
7.18	0.9448	0.8467						
7.19	0.9447	0.8464						
7.2	0.9446	0.8461						
7.21	0.9446	0.8459						
7.22	0.9445	0.8455						
7.23	0.9444	0.8452						
7.24	0.9442	0.8448						
7.25	0.9441	0.8444						
7.26	0.944	0.844						
7.27	0.9439	0.8437						
7.28	0.9438	0.8433						
7.29	0.9437	0.843						
7.3	0.9436	0.8427						
7.31	0.9435	0.8425						
7.32	0.9433	0.8423						
7.33	0.9432	0.8421						
7.34	0.9431	0.8419						
7.35	0.943	0.8417						
7.36	0.9429	0.8415						
7.37	0.9428	0.8412						
7.38	0.9427	0.8409						
7.39	0.9426	0.8406						
7.4	0.9426	0.8403						
7.41	0.9426	0.8399						
7.42	0.9426	0.8395						
7.43	0.9426	0.8392						
7.44	0.9426	0.8389						
7.45	0.9426	0.8386						
7.46	0.9426	0.8384						
7.47	0.9425	0.8381						
7.48	0.9424	0.8379						
7.49	0.9423	0.8376						
7.5	0.9422	0.8373						
7.51	0.942	0.837						
7.52	0.9419	0.8366						
7.53	0.9418	0.8362						
7.54	0.9417	0.8358						
7.55	0.9416	0.8353						
7.56	0.9416	0.8349						
7.57	0.9415	0.8345						
7.58	0.9415	0.8341						
7.59	0.9415	0.8336						
7.6	0.9415	0.8333						
7.61	0.9414	0.8329						
7.62	0.9414	0.8326						
7.63	0.9414	0.8323						
7.64	0.9414	0.8321						
7.65	0.9414	0.8319						
7.66	0.9413	0.8318						
7.67	0.9413	0.8316						
7.68	0.9412	0.8314						
7.69	0.9412	0.8312						
7.7	0.9411	0.831						
7.71	0.941	0.8308						
7.72	0.941	0.8305						
7.73	0.941	0.8303						
7.74	0.9409	0.83						
7.75	0.9409	0.8297						
7.76	0.9409	0.8294						
7.77	0.9409	0.8292						
7.78	0.9408	0.8288						
7.79	0.9407	0.8285						
7.8	0.9407	0.8282						
7.81	0.9406	0.8278						
7.82	0.9405	0.8274						
7.83	0.9404	0.827						
7.84	0.9403	0.8266						
7.85	0.9401	0.8262						
7.86	0.94	0.8257						
7.87	0.9399	0.8253						
7.88	0.9399	0.8248						
7.89	0.9398	0.8244						
7.9	0.9397	0.824						
7.91	0.9396	0.8236						
7.92	0.9395	0.8232						
7.93	0.9394	0.8228						
7.94	0.9393	0.8225						
7.95	0.9392	0.8221						
7.96	0.9392	0.8218						
7.97	0.9391	0.8214						
7.98	0.9391	0.8211						
7.99	0.9391	0.8208						
8.0	0.9392	0.8204						
8.01	0.9392	0.8201						
8.02	0.9392	0.8198						
8.03	0.9393	0.8194						
8.04	0.9393	0.8191						
8.05	0.9393	0.8188						
8.06	0.9393	0.8185						
8.07	0.9393	0.8182						
8.08	0.9393	0.8179						
8.09	0.9393	0.8177						
8.1	0.9393	0.8174						
8.11	0.9393	0.8171						
8.12	0.9392	0.8168						
8.13	0.9392	0.8165						
8.14	0.9391	0.8162						
8.15	0.939	0.8159						
8.16	0.9389	0.8156						
8.17	0.9389	0.8154						
8.18	0.9388	0.8151						
8.19	0.9388	0.8148						
8.2	0.9387	0.8145						
8.21	0.9387	0.8142						
8.22	0.9388	0.8139						
8.23	0.9388	0.8136						
8.24	0.9389	0.8133						
8.25	0.9389	0.8131						
8.26	0.939	0.8128						
8.27	0.939	0.8124						
8.28	0.939	0.8121						
8.29	0.939	0.8117						
8.3	0.939	0.8113						
8.31	0.9389	0.8108						
8.32	0.9389	0.8104						
8.33	0.9388	0.8099						
8.34	0.9387	0.8095						
8.35	0.9387	0.809						
8.36	0.9386	0.8087						
8.37	0.9385	0.8083						
8.38	0.9385	0.8081						
8.39	0.9384	0.8078						
8.4	0.9384	0.8075						
8.41	0.9384	0.8073						
8.42	0.9383	0.807						
8.43	0.9383	0.8068						
8.44	0.9383	0.8065						
8.45	0.9383	0.8062						
8.46	0.9383	0.8059						
8.47	0.9383	0.8056						
8.48	0.9384	0.8053						
8.49	0.9384	0.805						
8.5	0.9384	0.8047						
8.51	0.9384	0.8045						
8.52	0.9384	0.8042						
8.53	0.9384	0.804						
8.54	0.9384	0.8038						
8.55	0.9384	0.8036						
8.56	0.9384	0.8035						
8.57	0.9384	0.8033						
8.58	0.9384	0.8031						
8.59	0.9383	0.8029						
8.6	0.9383	0.8027						
8.61	0.9383	0.8026						
8.62	0.9382	0.8024						
8.63	0.9382	0.8022						
8.64	0.9381	0.802						
8.65	0.9381	0.8018						
8.66	0.938	0.8015						
8.67	0.938	0.8013						
8.68	0.938	0.8011						
8.69	0.938	0.8008						
8.7	0.938	0.8006						
8.71	0.938	0.8003						
8.72	0.9381	0.8001						
8.73	0.9382	0.7998						
8.74	0.9383	0.7996						
8.75	0.9383	0.7993						
8.76	0.9384	0.799						
8.77	0.9385	0.7988						
8.78	0.9386	0.7985						
8.79	0.9386	0.7983						
8.8	0.9386	0.7981						
8.81	0.9386	0.7978						
8.82	0.9386	0.7976						
8.83	0.9385	0.7974						
8.84	0.9383	0.7972						
8.85	0.9382	0.797						
8.86	0.938	0.7968						
8.87	0.9378	0.7965						
8.88	0.9376	0.7963						
8.89	0.9374	0.796						
8.9	0.9372	0.7958						
8.91	0.9371	0.7955						
8.92	0.937	0.7952						
8.93	0.9369	0.7949						
8.94	0.9369	0.7946						
8.95	0.9369	0.7943						
8.96	0.9369	0.794						
8.97	0.9371	0.7937						
8.98	0.9372	0.7934						
8.99	0.9374	0.7932						
9.0	0.9376	0.793						
9.01	0.9378	0.7928						
9.02	0.938	0.7927						
9.03	0.9382	0.7925						
9.04	0.9384	0.7923						
9.05	0.9386	0.792						
9.06	0.9387	0.7918						
9.07	0.9389	0.7915						
9.08	0.939	0.7912						
9.09	0.939	0.7909						
9.1	0.9391	0.7906						
9.11	0.939	0.7903						
9.12	0.9389	0.7901						
9.13	0.9388	0.7898						
9.14	0.9387	0.7895						
9.15	0.9386	0.7893						
9.16	0.9384	0.789						
9.17	0.9382	0.7888						
9.18	0.938	0.7885						
9.19	0.9379	0.7883						
9.2	0.9378	0.788						
9.21	0.9377	0.7877						
9.22	0.9376	0.7873						
9.23	0.9376	0.787						
9.24	0.9376	0.7867						
9.25	0.9377	0.7863						
9.26	0.9378	0.786						
9.27	0.9379	0.7857						
9.28	0.938	0.7854						
9.29	0.9381	0.7851						
9.3	0.9382	0.7849						
9.31	0.9383	0.7848						
9.32	0.9383	0.7846						
9.33	0.9382	0.7845						
9.34	0.9381	0.7844						
9.35	0.938	0.7843						
9.36	0.9379	0.7841						
9.37	0.9377	0.7839						
9.38	0.9376	0.7837						
9.39	0.9374	0.7834						
9.4	0.9373	0.7832						
9.41	0.9372	0.7828						
9.42	0.9372	0.7825						
9.43	0.9372	0.7822						
9.44	0.9372	0.7819						
9.45	0.9373	0.7816						
9.46	0.9374	0.7813						
9.47	0.9376	0.781						
9.48	0.9377	0.7807						
9.49	0.9379	0.7804						
9.5	0.938	0.7801						
9.51	0.9382	0.7798						
9.52	0.9383	0.7795						
9.53	0.9383	0.7792						
9.54	0.9384	0.779						
9.55	0.9383	0.7788						
9.56	0.9383	0.7787						
9.57	0.9382	0.7785						
9.58	0.938	0.7784						
9.59	0.9378	0.7783						
9.6	0.9376	0.7782						
9.61	0.9373	0.7781						
9.62	0.9371	0.778						
9.63	0.937	0.7778						
9.64	0.9368	0.7776						
9.65	0.9368	0.7773						
9.66	0.9368	0.7771						
9.67	0.9369	0.7768						
9.68	0.937	0.7765						
9.69	0.9372	0.7762						
9.7	0.9374	0.7759						
9.71	0.9376	0.7757						
9.72	0.9378	0.7754						
9.73	0.9379	0.7752						
9.74	0.938	0.7749						
9.75	0.938	0.7746						
9.76	0.938	0.7744						
9.77	0.9379	0.7741						
9.78	0.9377	0.7738						
9.79	0.9375	0.7736						
9.8	0.9372	0.7733						
9.81	0.937	0.7731						
9.82	0.9367	0.7729						
9.83	0.9365	0.7726						
9.84	0.9364	0.7724						
9.85	0.9363	0.7722						
9.86	0.9363	0.772						
9.87	0.9363	0.7717						
9.88	0.9364	0.7715						
9.89	0.9366	0.7713						
9.9	0.9367	0.7711						
9.91	0.9369	0.7708						
9.92	0.9371	0.7705						
9.93	0.9372	0.7702						
9.94	0.9373	0.7699						
9.95	0.9373	0.7695						
9.96	0.9373	0.7691						
9.97	0.9373	0.7688						
9.98	0.9372	0.7684						
9.99	0.9371	0.7681						
10.0	0.9369	0.7678						


==> fig6_b_.txt <==
time(fTWA) 	 fTWA O_CDW 1D squ. 	 fTWA O_CDW 2D 	 time(TWA) 	 TWA O_CDW 1D squ. 	 TWA O_CDW 2D
0.0	1.0	1.0	0.0	1.0	1.0
0.01	0.9992	0.9992	0.0707	0.965	0.965
0.02	0.9968	0.9969	0.1414	0.9037	0.9054
0.03	0.9929	0.993	0.2121	0.8753	0.8832
0.04	0.9876	0.9878	0.2828	0.8802	0.8944
0.05	0.9811	0.9813	0.3535	0.8894	0.9048
0.06	0.9736	0.9739	0.4242	0.8896	0.9035
0.07	0.9653	0.9656	0.4949	0.8847	0.8979
0.08	0.9564	0.9568	0.5657	0.8795	0.8932
0.09	0.9472	0.9477	0.6364	0.8746	0.8891
0.1	0.9379	0.9386	0.7071	0.8695	0.8844
0.11	0.9287	0.9296	0.7778	0.8641	0.8789
0.12	0.9199	0.921	0.8485	0.8585	0.873
0.13	0.9115	0.913	0.9192	0.8526	0.8668
0.14	0.9038	0.9057	0.9899	0.8465	0.8604
0.15	0.8969	0.8993	1.0606	0.841	0.8539
0.16	0.8908	0.8937	1.1313	0.8356	0.8472
0.17	0.8856	0.8892	1.202	0.8299	0.8404
0.18	0.8813	0.8856	1.2727	0.8242	0.8337
0.19	0.878	0.883	1.3434	0.8189	0.827
0.2	0.8755	0.8814	1.4141	0.8136	0.8203
0.21	0.8738	0.8806	1.4848	0.808	0.8137
0.22	0.8729	0.8806	1.5556	0.8029	0.8071
0.23	0.8727	0.8813	1.6263	0.7983	0.8005
0.24	0.873	0.8826	1.697	0.7936	0.7939
0.25	0.8739	0.8844	1.7677	0.7881	0.7874
0.26	0.8752	0.8866	1.8384	0.7827	0.7807
0.27	0.8768	0.889	1.9091	0.778	0.7739
0.28	0.8787	0.8916	1.9798	0.7734	0.7673
0.29	0.8807	0.8943	2.0505	0.7684	0.7608
0.3	0.8828	0.897	2.1212	0.7631	0.7545
0.31	0.8849	0.8997	2.1919	0.7585	0.7482
0.32	0.887	0.9022	2.2626	0.7544	0.742
0.33	0.889	0.9046	2.3333	0.7504	0.7359
0.34	0.891	0.9068	2.404	0.7458	0.7301
0.35	0.8928	0.9087	2.4747	0.7407	0.7242
0.36	0.8944	0.9105	2.5455	0.7358	0.7182
0.37	0.8959	0.912	2.6162	0.733	0.7129
0.38	0.8972	0.9132	2.6869	0.7345	0.7101
0.39	0.8984	0.9142	2.7576	0.7378	0.7113
0.4	0.8993	0.915	2.8283	0.7332	0.714
0.41	0.9002	0.9156	2.899	0.7124	0.7108
0.42	0.9008	0.9161	2.9697	0.6848	0.6965
0.43	0.9014	0.9163	3.0404	0.6758	0.6784
0.44	0.9018	0.9164	3.1111	0.6971	0.6723
0.45	0.9021	0.9163	3.1818	0.726	0.6831
0.46	0.9023	0.9162	3.2525	0.7299	0.6965
0.47	0.9024	0.9159	3.3232	0.7093	0.6966
0.48	0.9024	0.9156	3.3939	0.6929	0.6858
0.49	0.9023	0.9152	3.4646	0.6945	0.6783
0.5	0.9022	0.9147	3.5354	0.7026	0.6795
0.51	0.902	0.9142	3.6061	0.7044	0.6823
0.52	0.9018	0.9137	3.6768	0.702	0.6809
0.53	0.9016	0.9131	3.7475	0.7012	0.6775
0.54	0.9013	0.9126	3.8182	0.7012	0.6755
0.55	0.901	0.912	3.8889	0.6992	0.6743
0.56	0.9006	0.9115	3.9596	0.6966	0.6721
0.57	0.9003	0.9109	4.0303	0.6951	0.6693
0.58	0.8999	0.9104	4.101	0.6936	0.6669
0.59	0.8995	0.9099	4.1717	0.6917	0.6647
0.6	0.8991	0.9094	4.2424	0.6903	0.6622
0.61	0.8987	0.909	4.3131	0.6896	0.6595
0.62	0.8983	0.9085	4.3838	0.6885	0.6572
0.63	0.8979	0.9081	4.4545	0.687	0.6552
0.64	0.8975	0.9078	4.5253	0.6859	0.6532
0.65	0.8972	0.9074	4.596	0.6855	0.6511
0.66	0.8968	0.907	4.6667	0.6854	0.6491
0.67	0.8964	0.9067	4.7374	0.685	0.6473
0.68	0.896	0.9063	4.8081	0.6846	0.6457
0.69	0.8957	0.906	4.8788	0.6844	0.6441
0.7	0.8953	0.9056	4.9495	0.6842	0.6427
0.71	0.8949	0.9052	5.0202	0.6839	0.6413
0.72	0.8945	0.9048	5.0909	0.684	0.64
0.73	0.8941	0.9043	5.1616	0.685	0.6388
0.74	0.8937	0.9039	5.2323	0.6861	0.6376
0.75	0.8933	0.9033	5.303	0.6862	0.6366
0.76	0.8928	0.9028	5.3737	0.6855	0.6356
0.77	0.8923	0.9022	5.4444	0.6848	0.6346
0.78	0.8918	0.9016	5.5152	0.6845	0.6338
0.79	0.8913	0.9009	5.5859	0.6843	0.6332
0.8	0.8907	0.9002	5.6566	0.6836	0.6326
0.81	0.8901	0.8994	5.7273	0.6823	0.6315
0.82	0.8894	0.8986	5.798	0.6822	0.63
0.83	0.8887	0.8978	5.8687	0.6874	0.6283
0.84	0.888	0.8969	5.9394	0.6987	0.6275
0.85	0.8873	0.896	6.0101	0.7079	0.6284
0.86	0.8865	0.8951	6.0808	0.703	0.6309
0.87	0.8857	0.8942	6.1515	0.685	0.6328
0.88	0.8849	0.8932	6.2222	0.6716	0.632
0.89	0.884	0.8923	6.2929	0.6778	0.6289
0.9	0.8832	0.8913	6.3636	0.6958	0.6269
0.91	0.8823	0.8903	6.4343	0.7039	0.628
0.92	0.8815	0.8893	6.5051	0.6955	0.6301
0.93	0.8806	0.8883	6.5758	0.6859	0.6303
0.94	0.8797	0.8873	6.6465	0.6866	0.6284
0.95	0.8788	0.8863	6.7172	0.6921	0.6268
0.96	0.8779	0.8852	6.7879	0.6936	0.6266
0.97	0.877	0.8842	6.8586	0.6924	0.6266
0.98	0.8761	0.8831	6.9293	0.6924	0.6259
0.99	0.8752	0.882	7.0	0.6928	0.6247
1.0	0.8743	0.8809						
1.01	0.8734	0.8798						
1.02	0.8724	0.8787						
1.03	0.8715	0.8775						
1.04	0.8706	0.8764						
1.05	0.8697	0.8752						
1.06	0.8688	0.874						
1.07	0.8679	0.8728						
1.08	0.867	0.8717						
1.09	0.8661	0.8705						
1.1	0.8652	0.8693						
1.11	0.8643	0.8681						
1.12	0.8634	0.8669						
1.13	0.8625	0.8656						
1.14	0.8616	0.8644						
1.15	0.8607	0.8631						
1.16	0.8598	0.8619						
1.17	0.8589	0.8605						
1.18	0.8581	0.8592						
1.19	0.8572	0.8578						
1.2	0.8564	0.8564						
1.21	0.8556	0.855						
1.22	0.8548	0.8535						
1.23	0.854	0.852						
1.24	0.8532	0.8505						
1.25	0.8524	0.849						
1.26	0.8517	0.8475						
1.27	0.8509	0.8459						
1.28	0.8501	0.8444						
1.29	0.8493	0.8429						
1.3	0.8485	0.8414						
1.31	0.8477	0.8398						
1.32	0.8468	0.8383						
1.33	0.8459	0.8368						
1.34	0.845	0.8353						
1.35	0.844	0.8338						
1.36	0.843	0.8323						
1.37	0.842	0.8307						
1.38	0.8409	0.8292						
1.39	0.8398	0.8276						
1.4	0.8386	0.826						
1.41	0.8374	0.8244						
1.42	0.8362	0.8228						
1.43	0.835	0.8212						
1.44	0.8337	0.8195						
1.45	0.8324	0.8178						
1.46	0.8312	0.8161						
1.47	0.8299	0.8144						
1.48	0.8286	0.8127						
1.49	0.8273	0.811						
1.5	0.8261	0.8093						
1.51	0.8249	0.8076						
1.52	0.8237	0.8058						
1.53	0.8225	0.8041						
1.54	0.8214	0.8024						
1.55	0.8203	0.8007						
1.56	0.8193	0.799						
1.57	0.8183	0.7973						
1.58	0.8174	0.7956						
1.59	0.8165	0.794						
1.6	0.8156	0.7923						
1.61	0.8147	0.7906						
1.62	0.8139	0.789						
1.63	0.8131	0.7874						
1.64	0.8123	0.7858						
1.65	0.8115	0.7842						
1.66	0.8107	0.7825						
1.67	0.81	0.7809						
1.68	0.8092	0.7793						
1.69	0.8084	0.7777						
1.7	0.8077	0.7761						
1.71	0.8069	0.7746						
1.72	0.8061	0.773						
1.73	0.8053	0.7715						
1.74	0.8045	0.7699						
1.75	0.8036	0.7685						
1.76	0.8028	0.767						
1.77	0.8019	0.7655						
1.78	0.8009	0.7641						
1.79	0.8	0.7627						
1.8	0.799	0.7613						
1.81	0.798	0.7599						
1.82	0.797	0.7585						
1.83	0.796	0.7571						
1.84	0.795	0.7556						
1.85	0.794	0.7542						
1.86	0.7929	0.7528						
1.87	0.7919	0.7513						
1.88	0.7909	0.7499						
1.89	0.7899	0.7484						
1.9	0.789	0.747						
1.91	0.788	0.7455						
1.92	0.7871	0.7441						
1.93	0.7862	0.7426						
1.94	0.7853	0.7412						
1.95	0.7844	0.7398						
1.96	0.7835	0.7384						
1.97	0.7827	0.737						
1.98	0.7819	0.7356						
1.99	0.781	0.7342						
2.0	0.7802	0.7329						
2.01	0.7794	0.7315						
2.02	0.7786	0.7301						
2.03	0.7777	0.7287						
2.04	0.7768	0.7274						
2.05	0.776	0.726						
2.06	0.775	0.7246						
2.07	0.7741	0.7232						
2.08	0.7732	0.7218						
2.09	0.7722	0.7204						
2.1	0.7713	0.719						
2.11	0.7703	0.7177						
2.12	0.7694	0.7163						
2.13	0.7685	0.715						
2.14	0.7675	0.7137						
2.15	0.7666	0.7124						
2.16	0.7657	0.7111						
2.17	0.7649	0.7099						
2.18	0.764	0.7086						
2.19	0.7631	0.7074						
2.2	0.7623	0.7062						
2.21	0.7615	0.7051						
2.22	0.7607	0.7039						
2.23	0.7599	0.7028						
2.24	0.7592	0.7017						
2.25	0.7584	0.7006						
2.26	0.7577	0.6996						
2.27	0.757	0.6985						
2.28	0.7564	0.6975						
2.29	0.7558	0.6964						
2.3	0.7551	0.6954						
2.31	0.7545	0.6944						
2.32	0.754	0.6934						
2.33	0.7534	0.6925						
2.34	0.7528	0.6915						
2.35	0.7522	0.6905						
2.36	0.7516	0.6896						
2.37	0.7509	0.6886						
2.38	0.7502	0.6876						
2.39	0.7494	0.6866						
2.4	0.7486	0.6856						
2.41	0.7476	0.6846						
2.42	0.7466	0.6835						
2.43	0.7454	0.6825						
2.44	0.7442	0.6814						
2.45	0.7429	0.6804						
2.46	0.7414	0.6793						
2.47	0.7399	0.6783						
2.48	0.7384	0.6773						
2.49	0.7368	0.6763						
2.5	0.7352	0.6753						
2.51	0.7336	0.6743						
2.52	0.7321	0.6734						
2.53	0.7306	0.6724						
2.54	0.7293	0.6714						
2.55	0.7282	0.6704						
2.56	0.7272	0.6694						
2.57	0.7265	0.6684						
2.58	0.7261	0.6674						
2.59	0.7259	0.6664						
2.6	0.7261	0.6655						
2.61	0.7265	0.6645						
2.62	0.7273	0.6635						
2.63	0.7284	0.6626						
2.64	0.7299	0.6617						
2.65	0.7316	0.6608						
2.66	0.7335	0.6599						
2.67	0.7357	0.659						
2.68	0.738	0.6581						
2.69	0.7404	0.6573						
2.7	0.7429	0.6564						
2.71	0.7453	0.6555						
2.72	0.7476	0.6547						
2.73	0.7497	0.6538						
2.74	0.7515	0.6529						
2.75	0.753	0.652						
2.76	0.7541	0.6511						
2.77	0.7547	0.6502						
2.78	0.7549	0.6493						
2.79	0.7545	0.6485						
2.8	0.7536	0.6476						
2.81	0.7522	0.6468						
2.82	0.7503	0.6459						
2.83	0.7479	0.6451						
2.84	0.7451	0.6442						
2.85	0.7419	0.6433						
2.86	0.7385	0.6425						
2.87	0.7348	0.6416						
2.88	0.7311	0.6407						
2.89	0.7275	0.6398						
2.9	0.7239	0.6389						
2.91	0.7206	0.638						
2.92	0.7176	0.637						
2.93	0.715	0.6361						
2.94	0.7128	0.6352						
2.95	0.7112	0.6342						
2.96	0.7101	0.6333						
2.97	0.7095	0.6323						
2.98	0.7095	0.6313						
2.99	0.71	0.6303						
3.0	0.7109	0.6293						
3.01	0.7122	0.6284						
3.02	0.7139	0.6274						
3.03	0.7157	0.6264						
3.04	0.7176	0.6254						
3.05	0.7196	0.6244						
3.06	0.7214	0.6234						
3.07	0.7231	0.6224						
3.08	0.7245	0.6214						
3.09	0.7255	0.6204						
3.1	0.7261	0.6194						
3.11	0.7263	0.6184						
3.12	0.7261	0.6174						
3.13	0.7254	0.6164						
3.14	0.7242	0.6154						
3.15	0.7227	0.6143						
3.16	0.7209	0.6133						
3.17	0.7188	0.6123						
3.18	0.7166	0.6113						
3.19	0.7144	0.6104						
3.2	0.7122	0.6095						
3.21	0.7102	0.6086						
3.22	0.7085	0.6077						
3.23	0.707	0.6069						
3.24	0.706	0.6061						
3.25	0.7055	0.6053						
3.26	0.7054	0.6046						
3.27	0.7057	0.6038						
3.28	0.7066	0.603						
3.29	0.7078	0.6022						
3.3	0.7094	0.6014						
3.31	0.7112	0.6006						
3.32	0.7132	0.5997						
3.33	0.7153	0.5989						
3.34	0.7174	0.598						
3.35	0.7193	0.5972						
3.36	0.721	0.5963						
3.37	0.7224	0.5955						
3.38	0.7233	0.5946						
3.39	0.7238	0.5938						
3.4	0.7238	0.5929						
3.41	0.7233	0.5921						
3.42	0.7222	0.5912						
3.43	0.7207	0.5904						
3.44	0.7187	0.5895						
3.45	0.7164	0.5887						
3.46	0.7137	0.5878						
3.47	0.7109	0.587						
3.48	0.7079	0.5862						
3.49	0.7049	0.5853						
3.5	0.702	0.5845						
3.51	0.6993	0.5837						
3.52	0.6969	0.5829						
3.53	0.6947	0.5821						
3.54	0.693	0.5814						
3.55	0.6917	0.5806						
3.56	0.6907	0.5799						
3.57	0.6903	0.5792						
3.58	0.6902	0.5784						
3.59	0.6905	0.5777						
3.6	0.6912	0.5769						
3.61	0.6921	0.5761						
3.62	0.6933	0.5753						
3.63	0.6946	0.5746						
3.64	0.696	0.5738						
3.65	0.6974	0.573						
3.66	0.6988	0.5722						
3.67	0.7001	0.5714						
3.68	0.7012	0.5706						
3.69	0.7022	0.5699						
3.7	0.7031	0.5691						
3.71	0.7037	0.5684						
3.72	0.7041	0.5677						
3.73	0.7043	0.567						
3.74	0.7042	0.5663						
3.75	0.7041	0.5656						
3.76	0.7037	0.5649						
3.77	0.7032	0.5642						
3.78	0.7026	0.5634						
3.79	0.7019	0.5627						
3.8	0.7011	0.562						
3.81	0.7003	0.5613						
3.82	0.6995	0.5606						
3.83	0.6987	0.5599						
3.84	0.698	0.5592						
3.85	0.6972	0.5585						
3.86	0.6965	0.5578						
3.87	0.6959	0.557						
3.88	0.6953	0.5563						
3.89	0.6947	0.5555						
3.9	0.6942	0.5548						
3.91	0.6937	0.554						
3.92	0.6933	0.5532						
3.93	0.6929	0.5525						
3.94	0.6925	0.5517						
3.95	0.6922	0.5509						
3.96	0.6919	0.5502						
3.97	0.6915	0.5494						
3.98	0.6912	0.5486						
3.99	0.6909	0.5479						
4.0	0.6906	0.5471						
4.01	0.6902	0.5463						
4.02	0.6899	0.5456						
4.03	0.6895	0.5448						
4.04	0.6891	0.5441						
4.05	0.6887	0.5434						
4.06	0.6882	0.5427						
4.07	0.6877	0.542						
4.08	0.6872	0.5413						
4.09	0.6867	0.5406						
4.1	0.6861	0.54						
4.11	0.6855	0.5393						
4.12	0.6849	0.5386						
4.13	0.6843	0.5378						
4.14	0.6837	0.5371						
4.15	0.6831	0.5364						
4.16	0.6825	0.5356						
4.17	0.6819	0.5349						
4.18	0.6814	0.5341						
4.19	0.6808	0.5333						
4.2	0.6803	0.5325						
4.21	0.6797	0.5317						
4.22	0.6792	0.5309						
4.23	0.6786	0.5301						
4.24	0.6781	0.5293						
4.25	0.6775	0.5284						
4.26	0.677	0.5276						
4.27	0.6764	0.5267						
4.28	0.6758	0.5259						
4.29	0.6752	0.525						
4.3	0.6746	0.5242						
4.31	0.674	0.5234						
4.32	0.6734	0.5226						
4.33	0.6728	0.5218						
4.34	0.6722	0.521						
4.35	0.6715	0.5202						
4.36	0.6709	0.5194						
4.37	0.6703	0.5186						
4.38	0.6696	0.5178						
4.39	0.669	0.517						
4.4	0.6684	0.5163						
4.41	0.6677	0.5155						
4.42	0.6671	0.5148						
4.43	0.6665	0.514						
4.44	0.6658	0.5132						
4.45	0.6652	0.5124						
4.46	0.6645	0.5116						
4.47	0.6639	0.5108						
4.48	0.6633	0.51						
4.49	0.6626	0.5092						
4.5	0.662	0.5084						
4.51	0.6614	0.5076						
4.52	0.6608	0.5068						
4.53	0.6602	0.506						
4.54	0.6596	0.5052						
4.55	0.6591	0.5044						
4.56	0.6586	0.5036						
4.57	0.658	0.5028						
4.58	0.6575	0.502						
4.59	0.6571	0.5011						
4.6	0.6566	0.5002						
4.61	0.6561	0.4993						
4.62	0.6556	0.4984						
4.63	0.6551	0.4974						
4.64	0.6546	0.4965						
4.65	0.6541	0.4956						
4.66	0.6536	0.4947						
4.67	0.6531	0.4939						
4.68	0.6525	0.493						
4.69	0.652	0.4921						
4.7	0.6514	0.4913						
4.71	0.6509	0.4905						
4.72	0.6503	0.4896						
4.73	0.6498	0.4888						
4.74	0.6492	0.4879						
4.75	0.6487	0.487						
4.76	0.6481	0.4861						
4.77	0.6476	0.4853						
4.78	0.647	0.4844						
4.79	0.6464	0.4835						
4.8	0.6459	0.4826						
4.81	0.6453	0.4817						
4.82	0.6447	0.4808						
4.83	0.6442	0.48						
4.84	0.6436	0.4791						
4.85	0.643	0.4783						
4.86	0.6424	0.4775						
4.87	0.6418	0.4767						
4.88	0.6413	0.4759						
4.89	0.6407	0.4751						
4.9	0.6401	0.4742						
4.91	0.6396	0.4734						
4.92	0.639	0.4726						
4.93	0.6385	0.4717						
4.94	0.6379	0.4709						
4.95	0.6374	0.47						
4.96	0.6369	0.4691						
4.97	0.6364	0.4682						
4.98	0.6359	0.4673						
4.99	0.6353	0.4664						
5.0	0.6348	0.4655						
5.01	0.6343	0.4647						
5.02	0.6338	0.4638						
5.03	0.6333	0.463						
5.04	0.6328	0.4621						
5.05	0.6323	0.4613						
5.06	0.6317	0.4604						
5.07	0.6312	0.4596						
5.08	0.6306	0.4587						
5.09	0.6301	0.4579						
5.1	0.6295	0.457						
5.11	0.629	0.4561						
5.12	0.6284	0.4553						
5.13	0.6279	0.4544						
5.14	0.6273	0.4535						
5.15	0.6268	0.4527						
5.16	0.6262	0.4519						
5.17	0.6257	0.451						
5.18	0.6251	0.4502						
5.19	0.6246	0.4494						
5.2	0.6241	0.4486						
5.21	0.6235	0.4477						
5.22	0.623	0.4469						
5.23	0.6225	0.446						
5.24	0.622	0.4452						
5.25	0.6214	0.4443						
5.26	0.6209	0.4435						
5.27	0.6204	0.4426						
5.28	0.6199	0.4417						
5.29	0.6194	0.4409						
5.3	0.6189	0.4401						
5.31	0.6184	0.4393						
5.32	0.6179	0.4385						
5.33	0.6175	0.4378						
5.34	0.617	0.437						
5.35	0.6166	0.4364						
5.36	0.6162	0.4357						
5.37	0.6157	0.4351						
5.38	0.6154	0.4344						
5.39	0.615	0.4338						
5.4	0.6146	0.4332						
5.41	0.6142	0.4325						
5.42	0.6139	0.4319						
5.43	0.6135	0.4312						
5.44	0.6131	0.4305						
5.45	0.6128	0.4298						
5.46	0.6124	0.429						
5.47	0.612	0.4283						
5.48	0.6116	0.4276						
5.49	0.6113	0.4269						
5.5	0.6109	0.4263						
5.51	0.6105	0.4256						
5.52	0.6101	0.425						
5.53	0.6097	0.4244						
5.54	0.6093	0.4237						
5.55	0.6089	0.4231						
5.56	0.6085	0.4225						
5.57	0.6081	0.4218						
5.58	0.6076	0.4211						
5.59	0.6072	0.4204						
5.6	0.6067	0.4197						
5.61	0.6063	0.419						
5.62	0.6058	0.4183						
5.63	0.6054	0.4175						
5.64	0.6049	0.4167						
5.65	0.6045	0.416						
5.66	0.604	0.4152						
5.67	0.6035	0.4144						
5.68	0.6031	0.4136						
5.69	0.6026	0.4129						
5.7	0.6021	0.4121						
5.71	0.6017	0.4114						
5.72	0.6012	0.4107						
5.73	0.6007	0.41						
5.74	0.6003	0.4093						
5.75	0.5998	0.4086						
5.76	0.5994	0.4079						
5.77	0.5989	0.4073						
5.78	0.5985	0.4066						
5.79	0.5981	0.406						
5.8	0.5978	0.4053						
5.81	0.5974	0.4047						
5.82	0.5971	0.4041						
5.83	0.5967	0.4034						
5.84	0.5964	0.4028						
5.85	0.5961	0.4022						
5.86	0.5958	0.4015						
5.87	0.5956	0.4008						
5.88	0.5953	0.4002						
5.89	0.595	0.3995						
5.9	0.5947	0.3988						
5.91	0.5943	0.3981						
5.92	0.594	0.3973						
5.93	0.5937	0.3966						
5.94	0.5934	0.3959						
5.95	0.593	0.3952						
5.96	0.5927	0.3945						
5.97	0.5923	0.3939						
5.98	0.592	0.3932						
5.99	0.5916	0.3925						
6.0	0.5913	0.3918						
6.01	0.5909	0.3911						
6.02	0.5906	0.3904						
6.03	0.5902	0.3896						
6.04	0.5899	0.3889						
6.05	0.5896	0.3882						
6.06	0.5892	0.3874						
6.07	0.5889	0.3867						
6.08	0.5885	0.386						
6.09	0.5882	0.3853						
6.1	0.5879	0.3846						
6.11	0.5875	0.3839						
6.12	0.5872	0.3832						
6.13	0.5869	0.3826						
6.14	0.5866	0.3819						
6.15	0.5863	0.3813						
6.16	0.586	0.3806						
6.17	0.5857	0.38						
6.18	0.5854	0.3793						
6.19	0.5851	0.3787						
6.2	0.5848	0.378						
6.21	0.5845	0.3774						
6.22	0.5843	0.3767						
6.23	0.584	0.376						
6.24	0.5837	0.3753						
6.25	0.5834	0.3746						
6.26	0.5832	0.3739						
6.27	0.5829	0.3732						
6.28	0.5827	0.3725						
6.29	0.5824	0.3717						
6.3	0.5822	0.371						
6.31	0.582	0.3702						
6.32	0.5818	0.3695						
6.33	0.5816	0.3688						
6.34	0.5814	0.3681						
6.35	0.5812	0.3674						
6.36	0.581	0.3667						
6.37	0.5809	0.366						
6.38	0.5807	0.3654						
6.39	0.5804	0.3647						
6.4	0.5802	0.364						
6.41	0.58	0.3633						
6.42	0.5798	0.3626						
6.43	0.5795	0.3619						
6.44	0.5792	0.3612						
6.45	0.579	0.3605						
6.46	0.5787	0.3598						
6.47	0.5784	0.3591						
6.48	0.5781	0.3584						
6.49	0.5778	0.3577						
6.5	0.5774	0.357						
6.51	0.5771	0.3564						
6.52	0.5768	0.3557						
6.53	0.5765	0.3551						
6.54	0.5762	0.3544						
6.55	0.576	0.3537						
6.56	0.5758	0.3531						
6.57	0.5756	0.3524						
6.58	0.5754	0.3517						
6.59	0.5752	0.3511						
6.6	0.5751	0.3504						
6.61	0.5749	0.3498						
6.62	0.5748	0.3492						
6.63	0.5747	0.3486						
6.64	0.5745	0.348						
6.65	0.5743	0.3474						
6.66	0.5742	0.3469						
6.67	0.574	0.3463						
6.68	0.5738	0.3458						
6.69	0.5735	0.3452						
6.7	0.5733	0.3446						
6.71	0.573	0.344						
6.72	0.5728	0.3434						
6.73	0.5725	0.3428						
6.74	0.5722	0.3422						
6.75	0.5719	0.3415						
6.76	0.5716	0.341						
6.77	0.5713	0.3404						
6.78	0.5711	0.3399						
6.79	0.5708	0.3394						
6.8	0.5705	0.3389						
6.81	0.5703	0.3384						
6.82	0.57	0.3378						
6.83	0.5698	0.3373						
6.84	0.5696	0.3367						
6.85	0.5694	0.3361						
6.86	0.5692	0.3355						
6.87	0.569	0.3348						
6.88	0.5688	0.3342						
6.89	0.5686	0.3335						
6.9	0.5684	0.3328						
6.91	0.5682	0.3322						
6.92	0.568	0.3316						
6.93	0.5678	0.3309						
6.94	0.5675	0.3303						
6.95	0.5673	0.3297						
6.96	0.5671	0.3292						
6.97	0.5669	0.3286						
6.98	0.5666	0.328						
6.99	0.5664	0.3274						
7.0	0.5661	0.3268						
7.01	0.5659	0.3262						
7.02	0.5656	0.3256						
7.03	0.5653	0.325						
7.04	0.565	0.3244						
7.05	0.5647	0.3238						
7.06	0.5644	0.3231						
7.07	0.5641	0.3225						
7.08	0.5638	0.3219						
7.09	0.5635	0.3213						
7.1	0.5632	0.3207						
7.11	0.5628	0.3201						
7.12	0.5625	0.3194						
7.13	0.5622	0.3188						
7.14	0.5619	0.3182						
7.15	0.5616	0.3176						
7.16	0.5613	0.317						
7.17	0.5609	0.3163						
7.18	0.5606	0.3157						
7.19	0.5603	0.3151						
7.2	0.56	0.3146						
7.21	0.5597	0.314						
7.22	0.5594	0.3134						
7.23	0.559	0.3129						
7.24	0.5587	0.3124						
7.25	0.5584	0.3119						
7.26	0.558	0.3114						
7.27	0.5577	0.311						
7.28	0.5573	0.3105						
7.29	0.557	0.31						
7.3	0.5566	0.3096						
7.31	0.5563	0.3091						
7.32	0.556	0.3086						
7.33	0.5557	0.3081						
7.34	0.5554	0.3077						
7.35	0.5551	0.3072						
7.36	0.5548	0.3067						
7.37	0.5545	0.3062						
7.38	0.5542	0.3058						
7.39	0.5538	0.3053						
7.4	0.5535	0.3048						
7.41	0.5532	0.3044						
7.42	0.5528	0.3039						
7.43	0.5524	0.3035						
7.44	0.5521	0.303						
7.45	0.5517	0.3025						
7.46	0.5513	0.302						
7.47	0.5509	0.3016						
7.48	0.5505	0.3011						
7.49	0.5501	0.3006						
7.5	0.5497	0.3002						
7.51	0.5493	0.2997						
7.52	0.5489	0.2992						
7.53	0.5485	0.2988						
7.54	0.5481	0.2983						
7.55	0.5477	0.2978						
7.56	0.5472	0.2974						
7.57	0.5468	0.2969						
7.58	0.5464	0.2964						
7.59	0.546	0.296						
7.6	0.5456	0.2955						
7.61	0.5453	0.295						
7.62	0.5449	0.2945						
7.63	0.5445	0.294						
7.64	0.5441	0.2935						
7.65	0.5437	0.293						
7.66	0.5433	0.2925						
7.67	0.543	0.292						
7.68	0.5426	0.2916						
7.69	0.5422	0.2911						
7.7	0.5418	0.2907						
7.71	0.5415	0.2903						
7.72	0.5411	0.2899						
7.73	0.5407	0.2895						
7.74	0.5404	0.2892						
7.75	0.54	0.2888						
7.76	0.5396	0.2884						
7.77	0.5392	0.288						
7.78	0.5389	0.2876						
7.79	0.5385	0.2872						
7.8	0.5381	0.2868						
7.81	0.5377	0.2863						
7.82	0.5374	0.2859						
7.83	0.537	0.2854						
7.84	0.5366	0.285						
7.85	0.5363	0.2845						
7.86	0.5359	0.284						
7.87	0.5356	0.2836						
7.88	0.5353	0.2831						
7.89	0.535	0.2827						
7.9	0.5346	0.2822						
7.91	0.5343	0.2818						
7.92	0.534	0.2813						
7.93	0.5337	0.2808						
7.94	0.5334	0.2802						
7.95	0.5331	0.2797						
7.96	0.5327	0.2791						
7.97	0.5324	0.2786						
7.98	0.5321	0.278						
7.99	0.5318	0.2775						
8.0	0.5314	0.277						
8.01	0.5311	0.2764						
8.02	0.5308	0.2759						
8.03	0.5304	0.2754						
8.04	0.5301	0.2749						
8.05	0.5297	0.2744						
8.06	0.5294	0.2739						
8.07	0.529	0.2735						
8.08	0.5287	0.273						
8.09	0.5283	0.2725						
8.1	0.5279	0.272						
8.11	0.5275	0.2716						
8.12	0.5271	0.2711						
8.13	0.5267	0.2707						
8.14	0.5263	0.2702						
8.15	0.5259	0.2697						
8.16	0.5255	0.2692						
8.17	0.5251	0.2687						
8.18	0.5247	0.2683						
8.19	0.5244	0.2678						
8.2	0.524	0.2673						
8.21	0.5236	0.2669						
8.22	0.5233	0.2664						
8.23	0.523	0.266						
8.24	0.5227	0.2656						
8.25	0.5224	0.2651						
8.26	0.5221	0.2647						
8.27	0.5218	0.2643						
8.28	0.5215	0.2638						
8.29	0.5212	0.2634						
8.3	0.5209	0.263						
8.31	0.5206	0.2625						
8.32	0.5203	0.2621						
8.33	0.52	0.2617						
8.34	0.5197	0.2612						
8.35	0.5193	0.2608						
8.36	0.519	0.2603						
8.37	0.5186	0.2598						
8.38	0.5183	0.2593						
8.39	0.5179	0.2588						
8.4	0.5175	0.2583						
8.41	0.5172	0.2578						
8.42	0.5168	0.2572						
8.43	0.5165	0.2567						
8.44	0.5161	0.2562						
8.45	0.5158	0.2557						
8.46	0.5154	0.2552						
8.47	0.5151	0.2548						
8.48	0.5148	0.2543						
8.49	0.5145	0.2539						
8.5	0.5141	0.2534						
8.51	0.5138	0.253						
8.52	0.5135	0.2526						
8.53	0.5133	0.2522						
8.54	0.513	0.2517						
8.55	0.5127	0.2513						
8.56	0.5124	0.2509						
8.57	0.5121	0.2505						
8.58	0.5119	0.2501						
8.59	0.5116	0.2497						
8.6	0.5114	0.2493						
8.61	0.5111	0.2489						
8.62	0.5109	0.2485						
8.63	0.5107	0.2481						
8.64	0.5105	0.2477						
8.65	0.5103	0.2474						
8.66	0.5101	0.247						
8.67	0.5099	0.2466						
8.68	0.5097	0.2463						
8.69	0.5094	0.2459						
8.7	0.5092	0.2455						
8.71	0.509	0.2452						
8.72	0.5088	0.2448						
8.73	0.5085	0.2444						
8.74	0.5083	0.244						
8.75	0.508	0.2436						
8.76	0.5077	0.2432						
8.77	0.5075	0.2428						
8.78	0.5072	0.2424						
8.79	0.5069	0.242						
8.8	0.5066	0.2416						
8.81	0.5064	0.2411						
8.82	0.5061	0.2407						
8.83	0.5058	0.2403						
8.84	0.5055	0.2398						
8.85	0.5052	0.2393						
8.86	0.5049	0.2389						
8.87	0.5047	0.2384						
8.88	0.5044	0.238						
8.89	0.5041	0.2375						
8.9	0.5039	0.2371						
8.91	0.5037	0.2367						
8.92	0.5034	0.2362						
8.93	0.5032	0.2359						
8.94	0.5029	0.2355						
8.95	0.5027	0.2351						
8.96	0.5025	0.2348						
8.97	0.5022	0.2345						
8.98	0.5019	0.2341						
8.99	0.5017	0.2337						
9.0	0.5014	0.2334						
9.01	0.5011	0.233						
9.02	0.5009	0.2326						
9.03	0.5006	0.2321						
9.04	0.5004	0.2317						
9.05	0.5001	0.2312						
9.06	0.4999	0.2308						
9.07	0.4996	0.2304						
9.08	0.4994	0.2299						
9.09	0.4992	0.2295						
9.1	0.499	0.229						
9.11	0.4988	0.2286						
9.12	0.4986	0.2282						
9.13	0.4984	0.2277						
9.14	0.4982	0.2273						
9.15	0.498	0.2268						
9.16	0.4978	0.2264						
9.17	0.4976	0.226						
9.18	0.4974	0.2255						
9.19	0.4972	0.2251						
9.2	0.497	0.2247						
9.21	0.4968	0.2243						
9.22	0.4966	0.2239						
9.23	0.4963	0.2235						
9.24	0.4961	0.2231						
9.25	0.4958	0.2227						
9.26	0.4956	0.2223						
9.27	0.4953	0.2219						
9.28	0.495	0.2215						
9.29	0.4948	0.2211						
9.3	0.4945	0.2207						
9.31	0.4942	0.2202						
9.32	0.4939	0.2197						
9.33	0.4936	0.2192						
9.34	0.4933	0.2187						
9.35	0.493	0.2182						
9.36	0.4927	0.2177						
9.37	0.4924	0.2172						
9.38	0.4922	0.2167						
9.39	0.4919	0.2163						
9.4	0.4917	0.2158						
9.41	0.4914	0.2154						
9.42	0.4912	0.215						
9.43	0.491	0.2146						
9.44	0.4908	0.2142						
9.45	0.4906	0.2138						
9.46	0.4905	0.2134						
9.47	0.4903	0.213						
9.48	0.4902	0.2126						
9.49	0.49	0.2122						
9.5	0.4899	0.2119						
9.51	0.4897	0.2115						
9.52	0.4895	0.2112						
9.53	0.4893	0.2109						
9.54	0.4891	0.2105						
9.55	0.4889	0.2101						
9.56	0.4886	0.2098						
9.57	0.4884	0.2094						
9.58	0.4881	0.209						
9.59	0.4878	0.2087						
9.6	0.4875	0.2083						
9.61	0.4872	0.208						
9.62	0.487	0.2076						
9.63	0.4867	0.2073						
9.64	0.4864	0.2069						
9.65	0.4861	0.2065						
9.66	0.4859	0.2062						
9.67	0.4856	0.2058						
9.68	0.4854	0.2054						
9.69	0.4851	0.205						
9.7	0.4849	0.2047						
9.71	0.4847	0.2043						
9.72	0.4845	0.2039						
9.73	0.4842	0.2036						
9.74	0.484	0.2032						
9.75	0.4838	0.2028						
9.76	0.4836	0.2025						
9.77	0.4834	0.2021						
9.78	0.4833	0.2017						
9.79	0.4831	0.2013						
9.8	0.4829	0.2008						
9.81	0.4827	0.2004						
9.82	0.4825	0.1999						
9.83	0.4823	0.1995						
9.84	0.4821	0.199						
9.85	0.4819	0.1986						
9.86	0.4817	0.1982						
9.87	0.4815	0.1978						
9.88	0.4813	0.1974						
9.89	0.4812	0.1971						
9.9	0.481	0.1967						
9.91	0.4808	0.1964						
9.92	0.4807	0.1961						
9.93	0.4805	0.1958						
9.94	0.4804	0.1955						
9.95	0.4802	0.1952						
9.96	0.4801	0.195						
9.97	0.4799	0.1947						
9.98	0.4797	0.1944						
9.99	0.4796	0.194						
10.0	0.4794	0.1937						


==> fig6_c_.txt <==
time(fTWA) 	 fTWA O_CDW 1D squ. 	 fTWA O_CDW 2D 	 time(TWA) 	 TWA O_CDW 1D squ. 	 TWA O_CDW 2D
0.0	1.0	1.0	0.0	1.0	1.0
0.01	0.9993	0.9992	0.0707	0.9622	0.9622
0.02	0.9969	0.9968	0.1414	0.8709	0.8718
0.03	0.993	0.9928	0.2121	0.772	0.7787
0.04	0.9876	0.9873	0.2828	0.6991	0.7215
0.05	0.9808	0.9804	0.3535	0.6599	0.7057
0.06	0.9726	0.9722	0.4242	0.6447	0.7126
0.07	0.9632	0.9627	0.4949	0.6393	0.7206
0.08	0.9527	0.9521	0.5657	0.6337	0.719
0.09	0.9411	0.9406	0.6364	0.6238	0.7079
0.1	0.9288	0.9282	0.7071	0.6096	0.6914
0.11	0.9156	0.9151	0.7778	0.5924	0.6729
0.12	0.9019	0.9015	0.8485	0.5731	0.6534
0.13	0.8878	0.8875	0.9192	0.5523	0.6327
0.14	0.8734	0.8733	0.9899	0.5303	0.6104
0.15	0.8588	0.8591	1.0606	0.5076	0.5864
0.16	0.8441	0.8449	1.1313	0.4843	0.5609
0.17	0.8296	0.8309	1.202	0.4606	0.5342
0.18	0.8152	0.8172	1.2727	0.4368	0.5067
0.19	0.8011	0.804	1.3434	0.4133	0.4785
0.2	0.7874	0.7914	1.4141	0.3904	0.4498
0.21	0.7742	0.7795	1.4848	0.3683	0.4209
0.22	0.7615	0.7682	1.5556	0.3468	0.3918
0.23	0.7493	0.7578	1.6263	0.3258	0.3626
0.24	0.7378	0.7482	1.697	0.3054	0.3334
0.25	0.7269	0.7395	1.7677	0.2855	0.3042
0.26	0.7167	0.7317	1.8384	0.2662	0.2751
0.27	0.7072	0.7248	1.9091	0.2475	0.2463
0.28	0.6983	0.7188	1.9798	0.2294	0.2181
0.29	0.6902	0.7137	2.0505	0.2119	0.1907
0.3	0.6827	0.7095	2.1212	0.1953	0.1644
0.31	0.6759	0.7061	2.1919	0.1796	0.1394
0.32	0.6697	0.7036	2.2626	0.165	0.116
0.33	0.6642	0.7017	2.3333	0.1513	0.0942
0.34	0.6593	0.7006	2.404	0.1385	0.0744
0.35	0.655	0.7002	2.4747	0.1267	0.0565
0.36	0.6512	0.7003	2.5455	0.1164	0.0406
0.37	0.648	0.701	2.6162	0.1081	0.0267
0.38	0.6452	0.7021	2.6869	0.1026	0.0149
0.39	0.6429	0.7036	2.7576	0.0997	0.0048
0.4	0.641	0.7056	2.8283	0.0991	-0.0036
0.41	0.6396	0.7078	2.899	0.0993	-0.0105
0.42	0.6385	0.7102	2.9697	0.0987	-0.0162
0.43	0.6377	0.7129	3.0404	0.0963	-0.0207
0.44	0.6372	0.7157	3.1111	0.0916	-0.0244
0.45	0.637	0.7186	3.1818	0.0856	-0.0272
0.46	0.6371	0.7215	3.2525	0.0795	-0.0292
0.47	0.6374	0.7245	3.3232	0.075	-0.0305
0.48	0.6379	0.7274	3.3939	0.0728	-0.0311
0.49	0.6385	0.7303	3.4646	0.073	-0.0311
0.5	0.6393	0.7331	3.5354	0.0748	-0.0306
0.51	0.6402	0.7357	3.6061	0.0771	-0.0295
0.52	0.6413	0.7383	3.6768	0.0788	-0.0279
0.53	0.6424	0.7407	3.7475	0.0793	-0.0259
0.54	0.6435	0.7429	3.8182	0.0787	-0.0235
0.55	0.6447	0.7449	3.8889	0.0775	-0.0208
0.56	0.646	0.7467	3.9596	0.0763	-0.0177
0.57	0.6472	0.7484	4.0303	0.0756	-0.0145
0.58	0.6484	0.7498	4.101	0.0755	-0.0112
0.59	0.6496	0.751	4.1717	0.0758	-0.0078
0.6	0.6507	0.752	4.2424	0.0762	-0.0045
0.61	0.6518	0.7527	4.3131	0.0764	-0.0012
0.62	0.6529	0.7533	4.3838	0.0762	0.0019
0.63	0.6538	0.7536	4.4545	0.0759	0.0048
0.64	0.6547	0.7537	4.5253	0.0754	0.0076
0.65	0.6554	0.7536	4.596	0.0751	0.0101
0.66	0.6561	0.7533	4.6667	0.0749	0.0124
0.67	0.6566	0.7529	4.7374	0.075	0.0145
0.68	0.6571	0.7522	4.8081	0.0753	0.0163
0.69	0.6574	0.7513	4.8788	0.0757	0.0179
0.7	0.6575	0.7503	4.9495	0.0759	0.0192
0.71	0.6576	0.7491	5.0202	0.0761	0.0201
0.72	0.6575	0.7478	5.0909	0.0761	0.0208
0.73	0.6573	0.7463	5.1616	0.076	0.0212
0.74	0.6569	0.7447	5.2323	0.0757	0.0213
0.75	0.6564	0.743	5.303	0.0753	0.0211
0.76	0.6557	0.7411	5.3737	0.0749	0.0206
0.77	0.6549	0.7392	5.4444	0.0744	0.02
0.78	0.654	0.7372	5.5152	0.074	0.0191
0.79	0.653	0.735	5.5859	0.0737	0.0181
0.8	0.6518	0.7328	5.6566	0.0735	0.0169
0.81	0.6505	0.7305	5.7273	0.0734	0.0155
0.82	0.649	0.7282	5.798	0.0734	0.0141
0.83	0.6475	0.7258	5.8687	0.0735	0.0125
0.84	0.6458	0.7233	5.9394	0.0734	0.0109
0.85	0.644	0.7208	6.0101	0.073	0.0093
0.86	0.6421	0.7182	6.0808	0.0722	0.0076
0.87	0.6401	0.7155	6.1515	0.071	0.006
0.88	0.6379	0.7129	6.2222	0.0698	0.0045
0.89	0.6357	0.7102	6.2929	0.0687	0.003
0.9	0.6334	0.7074	6.3636	0.068	0.0015
0.91	0.631	0.7046	6.4343	0.0678	0.0002
0.92	0.6285	0.7017	6.5051	0.0682	-0.0011
0.93	0.6259	0.6989	6.5758	0.0688	-0.0023
0.94	0.6232	0.6959	6.6465	0.0695	-0.0033
0.95	0.6205	0.6929	6.7172	0.0699	-0.0043
0.96	0.6176	0.6899	6.7879	0.07	-0.0051
0.97	0.6148	0.6868	6.8586	0.0698	-0.0058
0.98	0.6118	0.6837	6.9293	0.0693	-0.0063
0.99	0.6087	0.6806	7.0	0.0688	-0.0066
1.0	0.6056	0.6773						
1.01	0.6025	0.6741						
1.02	0.5992	0.6708						
1.03	0.596	0.6674						
1.04	0.5926	0.664						
1.05	0.5892	0.6605						
1.06	0.5857	0.657						
1.07	0.5822	0.6535						
1.08	0.5787	0.6499						
1.09	0.575	0.6462						
1.1	0.5714	0.6426						
1.11	0.5676	0.6388						
1.12	0.5639	0.6351						
1.13	0.5601	0.6313						
1.14	0.5562	0.6274						
1.15	0.5523	0.6236						
1.16	0.5484	0.6196						
1.17	0.5444	0.6157						
1.18	0.5404	0.6118						
1.19	0.5363	0.6078						
1.2	0.5322	0.6038						
1.21	0.5281	0.5997						
1.22	0.524	0.5957						
1.23	0.5198	0.5916						
1.24	0.5156	0.5876						
1.25	0.5114	0.5835						
1.26	0.5072	0.5794						
1.27	0.5029	0.5753						
1.28	0.4987	0.5711						
1.29	0.4944	0.567						
1.3	0.4902	0.5629						
1.31	0.4859	0.5587						
1.32	0.4817	0.5546						
1.33	0.4775	0.5505						
1.34	0.4732	0.5463						
1.35	0.469	0.5422						
1.36	0.4649	0.538						
1.37	0.4607	0.5339						
1.38	0.4566	0.5298						
1.39	0.4525	0.5257						
1.4	0.4484	0.5216						
1.41	0.4444	0.5175						
1.42	0.4404	0.5135						
1.43	0.4365	0.5094						
1.44	0.4327	0.5054						
1.45	0.4289	0.5014						
1.46	0.4251	0.4974						
1.47	0.4214	0.4934						
1.48	0.4178	0.4895						
1.49	0.4142	0.4855						
1.5	0.4107	0.4816						
1.51	0.4073	0.4777						
1.52	0.4039	0.4738						
1.53	0.4006	0.47						
1.54	0.3974	0.4661						
1.55	0.3942	0.4622						
1.56	0.3911	0.4584						
1.57	0.388	0.4546						
1.58	0.385	0.4508						
1.59	0.3821	0.4471						
1.6	0.3792	0.4433						
1.61	0.3763	0.4396						
1.62	0.3735	0.4359						
1.63	0.3706	0.4322						
1.64	0.3679	0.4285						
1.65	0.3651	0.4249						
1.66	0.3623	0.4213						
1.67	0.3596	0.4177						
1.68	0.3568	0.4141						
1.69	0.354	0.4105						
1.7	0.3513	0.407						
1.71	0.3485	0.4034						
1.72	0.3457	0.3999						
1.73	0.3429	0.3964						
1.74	0.34	0.3929						
1.75	0.3372	0.3894						
1.76	0.3343	0.3859						
1.77	0.3314	0.3824						
1.78	0.3285	0.379						
1.79	0.3255	0.3755						
1.8	0.3225	0.3721						
1.81	0.3196	0.3687						
1.82	0.3166	0.3653						
1.83	0.3136	0.3619						
1.84	0.3106	0.3586						
1.85	0.3076	0.3552						
1.86	0.3046	0.3519						
1.87	0.3017	0.3486						
1.88	0.2987	0.3454						
1.89	0.2958	0.3422						
1.9	0.293	0.339						
1.91	0.2901	0.3359						
1.92	0.2873	0.3328						
1.93	0.2846	0.3297						
1.94	0.2819	0.3267						
1.95	0.2792	0.3237						
1.96	0.2766	0.3207						
1.97	0.274	0.3178						
1.98	0.2716	0.3149						
1.99	0.2691	0.3121						
2.0	0.2668	0.3093						
2.01	0.2644	0.3065						
2.02	0.2622	0.3037						
2.03	0.26	0.301						
2.04	0.2578	0.2983						
2.05	0.2557	0.2956						
2.06	0.2537	0.2929						
2.07	0.2517	0.2902						
2.08	0.2497	0.2876						
2.09	0.2477	0.285						
2.1	0.2458	0.2824						
2.11	0.244	0.2798						
2.12	0.2421	0.2773						
2.13	0.2403	0.2747						
2.14	0.2385	0.2722						
2.15	0.2367	0.2697						
2.16	0.2349	0.2672						
2.17	0.2332	0.2648						
2.18	0.2314	0.2623						
2.19	0.2297	0.2599						
2.2	0.2279	0.2575						
2.21	0.2262	0.2552						
2.22	0.2245	0.2528						
2.23	0.2228	0.2505						
2.24	0.2211	0.2481						
2.25	0.2195	0.2458						
2.26	0.2178	0.2436						
2.27	0.2161	0.2413						
2.28	0.2145	0.239						
2.29	0.2129	0.2368						
2.3	0.2113	0.2346						
2.31	0.2097	0.2324						
2.32	0.2082	0.2302						
2.33	0.2067	0.2281						
2.34	0.2052	0.226						
2.35	0.2037	0.2239						
2.36	0.2023	0.2218						
2.37	0.2009	0.2197						
2.38	0.1995	0.2177						
2.39	0.1982	0.2157						
2.4	0.1969	0.2137						
2.41	0.1956	0.2117						
2.42	0.1943	0.2098						
2.43	0.1931	0.2078						
2.44	0.192	0.2059						
2.45	0.1908	0.204						
2.46	0.1898	0.2021						
2.47	0.1887	0.2002						
2.48	0.1877	0.1984						
2.49	0.1867	0.1965						
2.5	0.1857	0.1946						
2.51	0.1848	0.1928						
2.52	0.1839	0.191						
2.53	0.183	0.1892						
2.54	0.1822	0.1874						
2.55	0.1813	0.1856						
2.56	0.1805	0.1838						
2.57	0.1798	0.182						
2.58	0.179	0.1803						
2.59	0.1783	0.1785						
2.6	0.1775	0.1768						
2.61	0.1768	0.1752						
2.62	0.1761	0.1735						
2.63	0.1754	0.1719						
2.64	0.1747	0.1702						
2.65	0.174	0.1686						
2.66	0.1733	0.1671						
2.67	0.1726	0.1655						
2.68	0.172	0.164						
2.69	0.1713	0.1625						
2.7	0.1706	0.161						
2.71	0.1699	0.1595						
2.72	0.1692	0.158						
2.73	0.1685	0.1566						
2.74	0.1678	0.1551						
2.75	0.1671	0.1537						
2.76	0.1664	0.1523						
2.77	0.1657	0.1509						
2.78	0.1649	0.1495						
2.79	0.1642	0.1481						
2.8	0.1634	0.1467						
2.81	0.1627	0.1454						
2.82	0.1619	0.144						
2.83	0.1611	0.1427						
2.84	0.1603	0.1414						
2.85	0.1595	0.1402						
2.86	0.1586	0.1389						
2.87	0.1578	0.1377						
2.88	0.1569	0.1365						
2.89	0.1561	0.1353						
2.9	0.1552	0.1341						
2.91	0.1544	0.1329						
2.92	0.1535	0.1318						
2.93	0.1526	0.1306						
2.94	0.1518	0.1295						
2.95	0.1509	0.1284						
2.96	0.1501	0.1272						
2.97	0.1492	0.1261						
2.98	0.1484	0.125						
2.99	0.1476	0.1239						
3.0	0.1468	0.1228						
3.01	0.146	0.1218						
3.02	0.1453	0.1207						
3.03	0.1446	0.1196						
3.04	0.1439	0.1186						
3.05	0.1432	0.1175						
3.06	0.1426	0.1165						
3.07	0.142	0.1155						
3.08	0.1414	0.1145						
3.09	0.1408	0.1135						
3.1	0.1403	0.1125						
3.11	0.1398	0.1116						
3.12	0.1394	0.1106						
3.13	0.139	0.1097						
3.14	0.1386	0.1088						
3.15	0.1382	0.1079						
3.16	0.1379	0.1071						
3.17	0.1376	0.1062						
3.18	0.1373	0.1054						
3.19	0.1371	0.1046						
3.2	0.1368	0.1039						
3.21	0.1366	0.1031						
3.22	0.1364	0.1024						
3.23	0.1363	0.1017						
3.24	0.1361	0.1011						
3.25	0.1359	0.1005						
3.26	0.1358	0.0998						
3.27	0.1357	0.0992						
3.28	0.1355	0.0986						
3.29	0.1354	0.0981						
3.3	0.1352	0.0975						
3.31	0.1351	0.097						
3.32	0.135	0.0964						
3.33	0.1348	0.0959						
3.34	0.1347	0.0954						
3.35	0.1345	0.0949						
3.36	0.1343	0.0944						
3.37	0.1342	0.0939						
3.38	0.134	0.0935						
3.39	0.1338	0.093						
3.4	0.1336	0.0926						
3.41	0.1334	0.0922						
3.42	0.1332	0.0919						
3.43	0.133	0.0915						
3.44	0.1328	0.0912						
3.45	0.1326	0.0908						
3.46	0.1324	0.0905						
3.47	0.1322	0.0903						
3.48	0.132	0.09						
3.49	0.1318	0.0897						
3.5	0.1316	0.0894						
3.51	0.1314	0.0892						
3.52	0.1312	0.0889						
3.53	0.1311	0.0887						
3.54	0.1309	0.0885						
3.55	0.1307	0.0882						
3.56	0.1306	0.088						
3.57	0.1304	0.0878						
3.58	0.1303	0.0877						
3.59	0.1302	0.0875						
3.6	0.1301	0.0874						
3.61	0.13	0.0873						
3.62	0.1299	0.0872						
3.63	0.1298	0.0871						
3.64	0.1297	0.087						
3.65	0.1297	0.087						
3.66	0.1297	0.0869						
3.67	0.1296	0.0869						
3.68	0.1296	0.0869						
3.69	0.1296	0.0869						
3.7	0.1297	0.0868						
3.71	0.1297	0.0868						
3.72	0.1297	0.0868						
3.73	0.1298	0.0868						
3.74	0.1298	0.0868						
3.75	0.1299	0.0868						
3.76	0.1299	0.0868						
3.77	0.13	0.0868						
3.78	0.1301	0.0868						
3.79	0.1301	0.0868						
3.8	0.1302	0.0868						
3.81	0.1303	0.0868						
3.82	0.1304	0.0869						
3.83	0.1304	0.0869						
3.84	0.1305	0.0869						
3.85	0.1306	0.087						
3.86	0.1307	0.0871						
3.87	0.1307	0.0872						
3.88	0.1308	0.0872						
3.89	0.1308	0.0873						
3.9	0.1309	0.0874						
3.91	0.131	0.0875						
3.92	0.131	0.0876						
3.93	0.1311	0.0876						
3.94	0.1311	0.0877						
3.95	0.1311	0.0878						
3.96	0.1312	0.0878						
3.97	0.1312	0.0879						
3.98	0.1312	0.088						
3.99	0.1312	0.088						
4.0	0.1312	0.0881						
4.01	0.1312	0.0882						
4.02	0.1312	0.0882						
4.03	0.1312	0.0883						
4.04	0.1312	0.0884						
4.05	0.1312	0.0885						
4.06	0.1311	0.0886						
4.07	0.1311	0.0887						
4.08	0.131	0.0888						
4.09	0.1309	0.0889						
4.1	0.1309	0.089						
4.11	0.1308	0.0891						
4.12	0.1307	0.0892						
4.13	0.1306	0.0893						
4.14	0.1305	0.0894						
4.15	0.1304	0.0895						
4.16	0.1303	0.0896						
4.17	0.1302	0.0896						
4.18	0.1301	0.0897						
4.19	0.13	0.0897						
4.2	0.1298	0.0898						
4.21	0.1297	0.0898						
4.22	0.1296	0.0898						
4.23	0.1294	0.0899						
4.24	0.1293	0.0899						
4.25	0.1291	0.0899						
4.26	0.129	0.09						
4.27	0.1288	0.09						
4.28	0.1287	0.09						
4.29	0.1285	0.09						
4.3	0.1283	0.0901						
4.31	0.1282	0.0901						
4.32	0.128	0.0901						
4.33	0.1278	0.0901						
4.34	0.1276	0.0901						
4.35	0.1274	0.0901						
4.36	0.1272	0.0901						
4.37	0.127	0.0901						
4.38	0.1268	0.0901						
4.39	0.1266	0.0901						
4.4	0.1264	0.0901						
4.41	0.1262	0.0901						
4.42	0.126	0.0901						
4.43	0.1257	0.0901						
4.44	0.1255	0.0902						
4.45	0.1253	0.0902						
4.46	0.125	0.0902						
4.47	0.1248	0.0902						
4.48	0.1246	0.0901						
4.49	0.1243	0.0901						
4.5	0.1241	0.0901						
4.51	0.1239	0.0901						
4.52	0.1236	0.0901						
4.53	0.1234	0.09						
4.54	0.1232	0.09						
4.55	0.1229	0.0899						
4.56	0.1227	0.0899						
4.57	0.1225	0.0898						
4.58	0.1222	0.0897						
4.59	0.122	0.0896						
4.6	0.1218	0.0895						
4.61	0.1215	0.0894						
4.62	0.1213	0.0893						
4.63	0.1211	0.0891						
4.64	0.1208	0.089						
4.65	0.1206	0.0888						
4.66	0.1204	0.0887						
4.67	0.1201	0.0885						
4.68	0.1199	0.0883						
4.69	0.1196	0.0881						
4.7	0.1194	0.0879						
4.71	0.1191	0.0877						
4.72	0.1189	0.0874						
4.73	0.1186	0.0872						
4.74	0.1183	0.087						
4.75	0.118	0.0867						
4.76	0.1178	0.0865						
4.77	0.1175	0.0862						
4.78	0.1172	0.086						
4.79	0.1169	0.0857						
4.8	0.1166	0.0855						
4.81	0.1163	0.0853						
4.82	0.116	0.0851						
4.83	0.1157	0.0849						
4.84	0.1154	0.0846						
4.85	0.1151	0.0845						
4.86	0.1148	0.0843						
4.87	0.1145	0.0841						
4.88	0.1142	0.0839						
4.89	0.114	0.0837						
4.9	0.1137	0.0835						
4.91	0.1134	0.0833						
4.92	0.1131	0.0831						
4.93	0.1128	0.0829						
4.94	0.1125	0.0826						
4.95	0.1123	0.0824						
4.96	0.112	0.0822						
4.97	0.1117	0.0819						
4.98	0.1114	0.0817						
4.99	0.1111	0.0814						
5.0	0.1109	0.0812						
5.01	0.1106	0.0809						
5.02	0.1103	0.0806						
5.03	0.11	0.0804						
5.04	0.1097	0.0801						
5.05	0.1095	0.0798						
5.06	0.1092	0.0795						
5.07	0.1089	0.0792						
5.08	0.1086	0.0789						
5.09	0.1083	0.0786						
5.1	0.108	0.0783						
5.11	0.1078	0.078						
5.12	0.1075	0.0776						
5.13	0.1072	0.0773						
5.14	0.1069	0.077						
5.15	0.1066	0.0767						
5.16	0.1063	0.0764						
5.17	0.106	0.0761						
5.18	0.1057	0.0758						
5.19	0.1054	0.0755						
5.2	0.1052	0.0752						
5.21	0.1049	0.075						
5.22	0.1046	0.0747						
5.23	0.1043	0.0744						
5.24	0.104	0.0742						
5.25	0.1037	0.074						
5.26	0.1034	0.0737						
5.27	0.1031	0.0735						
5.28	0.1028	0.0732						
5.29	0.1025	0.0729						
5.3	0.1022	0.0727						
5.31	0.1019	0.0724						
5.32	0.1016	0.0721						
5.33	0.1013	0.0718						
5.34	0.101	0.0715						
5.35	0.1007	0.0712						
5.36	0.1004	0.0709						
5.37	0.1	0.0706						
5.38	0.0997	0.0703						
5.39	0.0994	0.0699						
5.4	0.0991	0.0696						
5.41	0.0988	0.0693						
5.42	0.0985	0.0689						
5.43	0.0982	0.0686						
5.44	0.0979	0.0682						
5.45	0.0976	0.0679						
5.46	0.0973	0.0675						
5.47	0.097	0.0672						
5.48	0.0966	0.0668						
5.49	0.0963	0.0665						
5.5	0.096	0.0661						
5.51	0.0958	0.0658						
5.52	0.0955	0.0654						
5.53	0.0952	0.0651						
5.54	0.0949	0.0647						
5.55	0.0946	0.0644						
5.56	0.0943	0.064						
5.57	0.094	0.0637						
5.58	0.0937	0.0633						
5.59	0.0934	0.0629						
5.6	0.0931	0.0626						
5.61	0.0928	0.0622						
5.62	0.0925	0.0618						
5.63	0.0922	0.0614						
5.64	0.0919	0.0611						
5.65	0.0916	0.0607						
5.66	0.0913	0.0603						
5.67	0.091	0.0599						
5.68	0.0907	0.0595						
5.69	0.0904	0.0591						
5.7	0.0901	0.0587						
5.71	0.0898	0.0583						
5.72	0.0895	0.0579						
5.73	0.0892	0.0575						
5.74	0.0889	0.0571						
5.75	0.0886	0.0567						
5.76	0.0883	0.0563						
5.77	0.088	0.0559						
5.78	0.0877	0.0555						
5.79	0.0874	0.0552						
5.8	0.0871	0.0548						
5.81	0.0868	0.0544						
5.82	0.0865	0.0541						
5.83	0.0862	0.0537						
5.84	0.0859	0.0533						
5.85	0.0856	0.053						
5.86	0.0853	0.0526						
5.87	0.085	0.0523						
5.88	0.0847	0.052						
5.89	0.0844	0.0516						
5.9	0.0841	0.0513						
5.91	0.0838	0.051						
5.92	0.0835	0.0506						
5.93	0.0832	0.0503						
5.94	0.0829	0.05						
5.95	0.0826	0.0497						
5.96	0.0823	0.0493						
5.97	0.082	0.049						
5.98	0.0817	0.0487						
5.99	0.0814	0.0484						
6.0	0.0811	0.0481						
6.01	0.0808	0.0478						
6.02	0.0806	0.0474						
6.03	0.0803	0.0471						
6.04	0.08	0.0468						
6.05	0.0798	0.0465						
6.06	0.0795	0.0462						
6.07	0.0792	0.0459						
6.08	0.079	0.0457						
6.09	0.0787	0.0454						
6.1	0.0785	0.0451						
6.11	0.0782	0.0448						
6.12	0.078	0.0445						
6.13	0.0777	0.0443						
6.14	0.0775	0.044						
6.15	0.0773	0.0437						
6.16	0.077	0.0434						
6.17	0.0768	0.0431						
6.18	0.0765	0.0429						
6.19	0.0763	0.0426						
6.2	0.0761	0.0423						
6.21	0.0758	0.042						
6.22	0.0756	0.0417						
6.23	0.0754	0.0415						
6.24	0.0751	0.0412						
6.25	0.0749	0.0409						
6.26	0.0747	0.0407						
6.27	0.0744	0.0404						
6.28	0.0742	0.0402						
6.29	0.074	0.0399						
6.3	0.0737	0.0397						
6.31	0.0735	0.0394						
6.32	0.0733	0.0392						
6.33	0.0731	0.039						
6.34	0.0728	0.0387						
6.35	0.0726	0.0385						
6.36	0.0724	0.0383						
6.37	0.0722	0.038						
6.38	0.072	0.0378						
6.39	0.0717	0.0375						
6.4	0.0715	0.0373						
6.41	0.0713	0.0371						
6.42	0.0711	0.0368						
6.43	0.0709	0.0366						
6.44	0.0707	0.0363						
6.45	0.0705	0.0361						
6.46	0.0703	0.0358						
6.47	0.0701	0.0356						
6.48	0.0699	0.0353						
6.49	0.0697	0.0351						
6.5	0.0695	0.0348						
6.51	0.0693	0.0346						
6.52	0.0691	0.0343						
6.53	0.0689	0.0341						
6.54	0.0688	0.0339						
6.55	0.0686	0.0336						
6.56	0.0684	0.0334						
6.57	0.0682	0.0332						
6.58	0.0681	0.033						
6.59	0.0679	0.0328						
6.6	0.0677	0.0326						
6.61	0.0675	0.0324						
6.62	0.0674	0.0322						
6.63	0.0672	0.032						
6.64	0.067	0.0318						
6.65	0.0669	0.0317						
6.66	0.0667	0.0315						
6.67	0.0665	0.0313						
6.68	0.0664	0.0312						
6.69	0.0662	0.031						
6.7	0.0661	0.0309						
6.71	0.0659	0.0307						
6.72	0.0658	0.0306						
6.73	0.0657	0.0305						
6.74	0.0655	0.0303						
6.75	0.0654	0.0302						
6.76	0.0652	0.0301						
6.77	0.0651	0.0299						
6.78	0.065	0.0298						
6.79	0.0649	0.0296						
6.8	0.0647	0.0294						
6.81	0.0646	0.0293						
6.82	0.0645	0.0291						
6.83	0.0644	0.0289						
6.84	0.0643	0.0287						
6.85	0.0642	0.0285						
6.86	0.064	0.0284						
6.87	0.0639	0.0282						
6.88	0.0638	0.028						
6.89	0.0637	0.0279						
6.9	0.0636	0.0277						
6.91	0.0635	0.0275						
6.92	0.0634	0.0274						
6.93	0.0633	0.0272						
6.94	0.0631	0.0271						
6.95	0.063	0.027						
6.96	0.0629	0.0268						
6.97	0.0628	0.0267						
6.98	0.0627	0.0266						
6.99	0.0626	0.0264						
7.0	0.0625	0.0263						
7.01	0.0623	0.0262						
7.02	0.0622	0.0261						
7.03	0.0621	0.026						
7.04	0.062	0.0259						
7.05	0.0619	0.0259						
7.06	0.0618	0.0258						
7.07	0.0616	0.0257						
7.08	0.0615	0.0257						
7.09	0.0614	0.0256						
7.1	0.0613	0.0255						
7.11	0.0612	0.0255						
7.12	0.0611	0.0254						
7.13	0.061	0.0254						
7.14	0.0609	0.0253						
7.15	0.0608	0.0252						
7.16	0.0607	0.0251						
7.17	0.0606	0.025						
7.18	0.0605	0.0249						
7.19	0.0604	0.0248						
7.2	0.0603	0.0247						
7.21	0.0602	0.0245						
7.22	0.0601	0.0244						
7.23	0.06	0.0243						
7.24	0.0599	0.0242						
7.25	0.0599	0.0241						
7.26	0.0598	0.024						
7.27	0.0597	0.0239						
7.28	0.0596	0.0238						
7.29	0.0595	0.0238						
7.3	0.0594	0.0237						
7.31	0.0593	0.0236						
7.32	0.0593	0.0236						
7.33	0.0592	0.0236						
7.34	0.0591	0.0235						
7.35	0.059	0.0235						
7.36	0.0589	0.0235						
7.37	0.0588	0.0235						
7.38	0.0587	0.0235						
7.39	0.0586	0.0235						
7.4	0.0586	0.0235						
7.41	0.0585	0.0235						
7.42	0.0584	0.0235						
7.43	0.0583	0.0235						
7.44	0.0582	0.0236						
7.45	0.0581	0.0236						
7.46	0.058	0.0236						
7.47	0.0579	0.0236						
7.48	0.0578	0.0236						
7.49	0.0577	0.0235						
7.5	0.0576	0.0235						
7.51	0.0575	0.0235						
7.52	0.0574	0.0235						
7.53	0.0573	0.0234						
7.54	0.0572	0.0233						
7.55	0.0571	0.0233						
7.56	0.057	0.0232						
7.57	0.0569	0.0232						
7.58	0.0568	0.0231						
7.59	0.0567	0.0231						
7.6	0.0566	0.023						
7.61	0.0565	0.023						
7.62	0.0564	0.023						
7.63	0.0564	0.023						
7.64	0.0563	0.023						
7.65	0.0562	0.023						
7.66	0.0561	0.023						
7.67	0.056	0.023						
7.68	0.0559	0.023						
7.69	0.0558	0.023						
7.7	0.0557	0.023						
7.71	0.0556	0.023						
7.72	0.0556	0.0229						
7.73	0.0555	0.0229						
7.74	0.0554	0.0229						
7.75	0.0553	0.0229						
7.76	0.0552	0.0229						
7.77	0.0551	0.0228						
7.78	0.055	0.0228						
7.79	0.0549	0.0228						
7.8	0.0549	0.0228						
7.81	0.0548	0.0228						
7.82	0.0547	0.0228						
7.83	0.0546	0.0228						
7.84	0.0545	0.0228						
7.85	0.0544	0.0228						
7.86	0.0543	0.0228						
7.87	0.0542	0.0228						
7.88	0.0541	0.0228						
7.89	0.054	0.0227						
7.9	0.0539	0.0227						
7.91	0.0538	0.0227						
7.92	0.0537	0.0227						
7.93	0.0536	0.0226						
7.94	0.0535	0.0226						
7.95	0.0534	0.0226						
7.96	0.0533	0.0226						
7.97	0.0532	0.0226						
7.98	0.0532	0.0225						
7.99	0.0531	0.0225						
8.0	0.053	0.0225						
8.01	0.0529	0.0225						
8.02	0.0528	0.0225						
8.03	0.0528	0.0225						
8.04	0.0527	0.0225						
8.05	0.0526	0.0226						
8.06	0.0525	0.0226						
8.07	0.0525	0.0226						
8.08	0.0524	0.0226						
8.09	0.0523	0.0226						
8.1	0.0522	0.0225						
8.11	0.0521	0.0225						
8.12	0.0521	0.0225						
8.13	0.052	0.0225						
8.14	0.0519	0.0225						
8.15	0.0518	0.0225						
8.16	0.0517	0.0224						
8.17	0.0516	0.0224						
8.18	0.0515	0.0224						
8.19	0.0514	0.0223						
8.2	0.0513	0.0223						
8.21	0.0512	0.0222						
8.22	0.0511	0.0221						
8.23	0.051	0.0221						
8.24	0.0509	0.022						
8.25	0.0508	0.0219						
8.26	0.0508	0.0218						
8.27	0.0507	0.0217						
8.28	0.0506	0.0216						
8.29	0.0505	0.0215						
8.3	0.0504	0.0214						
8.31	0.0503	0.0213						
8.32	0.0502	0.0212						
8.33	0.0501	0.0211						
8.34	0.05	0.021						
8.35	0.0499	0.0209						
8.36	0.0498	0.0208						
8.37	0.0497	0.0208						
8.38	0.0496	0.0207						
8.39	0.0496	0.0206						
8.4	0.0495	0.0206						
8.41	0.0494	0.0205						
8.42	0.0493	0.0205						
8.43	0.0492	0.0205						
8.44	0.0491	0.0204						
8.45	0.049	0.0204						
8.46	0.0489	0.0204						
8.47	0.0489	0.0203						
8.48	0.0488	0.0203						
8.49	0.0487	0.0202						
8.5	0.0486	0.0202						
8.51	0.0485	0.0201						
8.52	0.0484	0.0201						
8.53	0.0483	0.02						
8.54	0.0483	0.0199						
8.55	0.0482	0.0198						
8.56	0.0481	0.0197						
8.57	0.048	0.0196						
8.58	0.0479	0.0196						
8.59	0.0478	0.0195						
8.6	0.0477	0.0194						
8.61	0.0476	0.0193						
8.62	0.0475	0.0192						
8.63	0.0474	0.0191						
8.64	0.0473	0.019						
8.65	0.0472	0.0189						
8.66	0.0471	0.0188						
8.67	0.047	0.0187						
8.68	0.0469	0.0186						
8.69	0.0468	0.0185						
8.7	0.0467	0.0184						
8.71	0.0466	0.0183						
8.72	0.0465	0.0182						
8.73	0.0464	0.0181						
8.74	0.0463	0.018						
8.75	0.0462	0.0179						
8.76	0.0461	0.0178						
8.77	0.046	0.0177						
8.78	0.0459	0.0176						
8.79	0.0458	0.0175						
8.8	0.0457	0.0174						
8.81	0.0456	0.0173						
8.82	0.0455	0.0172						
8.83	0.0454	0.0171						
8.84	0.0453	0.0171						
8.85	0.0452	0.017						
8.86	0.0451	0.0169						
8.87	0.045	0.0169						
8.88	0.0449	0.0168						
8.89	0.0448	0.0167						
8.9	0.0447	0.0167						
8.91	0.0446	0.0166						
8.92	0.0445	0.0165						
8.93	0.0444	0.0164						
8.94	0.0443	0.0164						
8.95	0.0442	0.0163						
8.96	0.0441	0.0162						
8.97	0.044	0.016						
8.98	0.0439	0.0159						
8.99	0.0438	0.0158						
9.0	0.0437	0.0157						
9.01	0.0436	0.0155						
9.02	0.0435	0.0154						
9.03	0.0433	0.0152						
9.04	0.0432	0.0151						
9.05	0.0431	0.0149						
9.06	0.043	0.0148						
9.07	0.0429	0.0146						
9.08	0.0428	0.0145						
9.09	0.0427	0.0143						
9.1	0.0426	0.0142						
9.11	0.0425	0.0141						
9.12	0.0424	0.0139						
9.13	0.0423	0.0138						
9.14	0.0422	0.0137						
9.15	0.0421	0.0136						
9.16	0.042	0.0135						
9.17	0.0419	0.0134						
9.18	0.0418	0.0134						
9.19	0.0417	0.0133						
9.2	0.0416	0.0132						
9.21	0.0415	0.0132						
9.22	0.0414	0.0131						
9.23	0.0413	0.013						
9.24	0.0412	0.0129						
9.25	0.0411	0.0129						
9.26	0.041	0.0128						
9.27	0.0408	0.0127						
9.28	0.0407	0.0126						
9.29	0.0406	0.0126						
9.3	0.0405	0.0125						
9.31	0.0404	0.0124						
9.32	0.0403	0.0123						
9.33	0.0402	0.0122						
9.34	0.0401	0.0122						
9.35	0.04	0.0121						
9.36	0.0398	0.012						
9.37	0.0397	0.012						
9.38	0.0396	0.0119						
9.39	0.0395	0.0119						
9.4	0.0394	0.0119						
9.41	0.0392	0.0118						
9.42	0.0391	0.0118						
9.43	0.039	0.0118						
9.44	0.0389	0.0118						
9.45	0.0388	0.0119						
9.46	0.0386	0.0119						
9.47	0.0385	0.0119						
9.48	0.0384	0.0119						
9.49	0.0383	0.012						
9.5	0.0382	0.012						
9.51	0.0381	0.012						
9.52	0.038	0.012						
9.53	0.0379	0.0121						
9.54	0.0378	0.0121						
9.55	0.0377	0.0121						
9.56	0.0376	0.0121						
9.57	0.0375	0.0121						
9.58	0.0374	0.012						
9.59	0.0373	0.012						
9.6	0.0372	0.012						
9.61	0.0371	0.0119						
9.62	0.037	0.0119						
9.63	0.0369	0.0118						
9.64	0.0368	0.0117						
9.65	0.0368	0.0117						
9.66	0.0367	0.0116						
9.67	0.0366	0.0115						
9.68	0.0365	0.0114						
9.69	0.0364	0.0113						
9.7	0.0363	0.0112						
9.71	0.0362	0.0111						
9.72	0.0361	0.011						
9.73	0.0361	0.011						
9.74	0.036	0.0109						
9.75	0.0359	0.0108						
9.76	0.0358	0.0107						
9.77	0.0358	0.0106						
9.78	0.0357	0.0106						
9.79	0.0356	0.0105						
9.8	0.0355	0.0104						
9.81	0.0355	0.0104						
9.82	0.0354	0.0103						
9.83	0.0353	0.0102						
9.84	0.0353	0.0102						
9.85	0.0352	0.0101						
9.86	0.0351	0.01						
9.87	0.035	0.01						
9.88	0.0349	0.0099						
9.89	0.0349	0.0098						
9.9	0.0348	0.0097						
9.91	0.0347	0.0096						
9.92	0.0346	0.0095						
9.93	0.0346	0.0093						
9.94	0.0345	0.0092						
9.95	0.0344	0.0091						
9.96	0.0343	0.009						
9.97	0.0343	0.0088						
9.98	0.0342	0.0087						
9.99	0.0341	0.0086						
10.0	0.0341	0.0085						

